Physical Response and Predictive Information in Quantum Approximate Optimization

Which features of a quantum state make a compact observable useful for predicting its later response? We address this question through the quadratic response of good-solution probability to a phase intervention in the quantum approximate optimization algorithm. Exact decompositions of the response and prediction loss relate the benefit of three observable means to errors left by a strong baseline. Across independent evaluations at 10-16 qubits, the prediction changes produced by these observables track errors in direct or complementary response components; opposing alignments can limit the net gain. In Max3SAT with analytically initialized preparation and continuations centred on calibrated schedules, the summaries reduce response-prediction mean squared error by 19.20-34.56%. In Max3XOR, prediction changes from adding low-order summaries align with higher-weight response residuals, even though the summaries' own operator subspace contributes little response. Paired preparations under a shared response operator give different alignment profiles, while matched-state continuation controls show how subsequent dynamics reshape usefulness. Predictive gains also persist in high-reward preparations and with frozen predictors on fresh problems at unseen angle centres within the trained range. These results provide a physical basis for designing compact state representations around the target response and the information already available.

==> figures/high_reward_main_source.json <==
{
  "schema": "high-reward-main-display-v1",
  "sizes": [
    10,
    12,
    14,
    16
  ],
  "training_instances_per_size": 256,
  "evaluation_instances_per_size": 512,
  "response_target": "Continuation-averaged quadratic coefficient c2 of good-solution probability under a phase intervention.",
  "primary_inference": "For each size separately: two H-preparation Extra Trees/M3 relative MSE gains at suffix A and suffix C; two-sided95% simultaneous maximum-standardized paired-instance bootstrap intervals.",
  "secondary_inference": "For each size separately: H gain difference (suffix C minus A) and physical cancellation difference (suffix A minus C) form a second two-comparison95% simultaneous family. Families and sizes are separate.",
  "quality_inference": "Descriptive means over512 evaluation instances, with repeated depth/generator conditions averaged equally. Quality panel shows point estimates only.",
  "reference": "For signed three-variable OR clauses, the uniform-state mean satisfied-clause fraction is0.875.",
  "rows": [
    {
      "n": 10,
      "source_result": "runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json",
      "learner": "extra_trees",
      "primary_family_size": 2,
      "secondary_family_size": 2,
      "quality": {
        "A": {
          "cell": "or_aa",
          "model": "extra_trees",
          "metric": "preparation_quality",
          "estimate": 0.8077297111589828,
          "pointwise_lower": 0.8047999827934417,
          "pointwise_upper": 0.8106691687112281,
          "inference": "descriptive pointwise interval"
        },
        "H": {
          "cell": "or_ha",
          "model": "extra_trees",
          "metric": "preparation_quality",
          "estimate": 0.9549406731579838,
          "pointwise_lower": 0.9538651076965293,
          "pointwise_upper": 0.955982873485069,
          "inference": "descriptive pointwise interval"
        }
      },
      "good_probability": {
        "A": {
          "cell": "or_aa",
          "model": "extra_trees",
          "metric": "preparation_good_probability",
          "estimate": 0.024147146838939995,
          "pointwise_lower": 0.02167431958800135,
          "pointwise_upper": 0.026759540453218128,
          "inference": "descriptive pointwise interval"
        },
        "H": {
          "cell": "or_ha",
          "model": "extra_trees",
          "metric": "preparation_good_probability",
          "estimate": 0.41227241948674226,
          "pointwise_lower": 0.4013077951431074,
          "pointwise_upper": 0.42343454007795933,
          "inference": "descriptive pointwise interval"
        }
      },
      "primary": {
        "A": {
          "name": "ET_H_suffixA_gain",
          "estimate": -0.015139497606049072,
          "standard_error": 0.010169117204251758,
          "lower": -0.03772836437969978,
          "upper": 0.007449369167601633,
          "available": true
        },
        "C": {
          "name": "ET_H_suffixC_gain",
          "estimate": 0.011977006232663765,
          "standard_error": 0.009069346691760393,
          "lower": -0.008168917944369976,
          "upper": 0.032122930409697506,
          "available": true
        }
      },
      "secondary": {
        "gain_C_minus_A": {
          "name": "ET_H_gain_suffixC_minus_suffixA",
          "estimate": 0.027116503838712835,
          "standard_error": 0.013850705229188569,
          "lower": -0.004075847689167224,
          "upper": 0.058308855366592895,
          "available": true
        },
        "cancellation_A_minus_C": {
          "name": "H_physical_cancellation_suffixA_minus_suffixC",
          "estimate": 0.34675267520470177,
          "standard_error": 0.03987371104791959,
          "lower": 0.25695545613554055,
          "upper": 0.436549894273863,
          "available": true
        }
      },
      "physical_cancellation": {
        "A": 0.003223068430883056,
        "C": -0.3435296067738187
      },
      "mse": {
        "A": {
          "baseline": 9.711346737297e-05,
          "M3": 9.85837164797782e-05,
          "absolute_gain": -1.470249106808204e-06
        },
        "C": {
          "baseline": 0.0013538339817478256,
          "M3": 0.00133761910371044,
          "absolute_gain": 1.621487803738571e-05
        }
      },
      "absolute_comparison": {
        "A": {
          "baseline_MSE": 0.0005301718878502578,
          "M3_MSE": 0.0003827972524898493,
          "absolute_gain": 0.00014737463536040852
        },
        "H": {
          "baseline_MSE": 0.0013538339817478256,
          "M3_MSE": 0.00133761910371044,
          "absolute_gain": 1.621487803738571e-05
        }
      }
    },
    {
      "n": 12,
      "source_result": "runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json",
      "learner": "extra_trees",
      "primary_family_size": 2,
      "secondary_family_size": 2,
      "quality": {
        "A": {
          "cell": "or_aa",
          "model": "extra_trees",
          "metric": "preparation_quality",
          "estimate": 0.8061358129411862,
          "pointwise_lower": 0.8035860112049215,
          "pointwise_upper": 0.8086997286263571,
          "inference": "descriptive pointwise interval"
        },
        "H": {
          "cell": "or_ha",
          "model": "extra_trees",
          "metric": "preparation_quality",
          "estimate": 0.9540064428305148,
          "pointwise_lower": 0.9529716830724781,
          "pointwise_upper": 0.9550077227172228,
          "inference": "descriptive pointwise interval"
        }
      },
      "good_probability": {
        "A": {
          "cell": "or_aa",
          "model": "extra_trees",
          "metric": "preparation_good_probability",
          "estimate": 0.012954057152296026,
          "pointwise_lower": 0.011417655327406264,
          "pointwise_upper": 0.014626904374151472,
          "inference": "descriptive pointwise interval"
        },
        "H": {
          "cell": "or_ha",
          "model": "extra_trees",
          "metric": "preparation_good_probability",
          "estimate": 0.3417080081049437,
          "pointwise_lower": 0.3320024650697836,
          "pointwise_upper": 0.35173601650072095,
          "inference": "descriptive pointwise interval"
        }
      },
      "primary": {
        "A": {
          "name": "ET_H_suffixA_gain",
          "estimate": 0.015844238693477647,
          "standard_error": 0.007682515112301239,
          "lower": -0.0014718552076756278,
          "upper": 0.03316033259463092,
          "available": true
        },
        "C": {
          "name": "ET_H_suffixC_gain",
          "estimate": 0.06894196897168801,
          "standard_error": 0.010741431890034403,
          "lower": 0.044731194177004496,
          "upper": 0.09315274376637153,
          "available": true
        }
      },
      "secondary": {
        "gain_C_minus_A": {
          "name": "ET_H_gain_suffixC_minus_suffixA",
          "estimate": 0.05309773027821037,
          "standard_error": 0.01323677195122301,
          "lower": 0.023222275334506607,
          "upper": 0.08297318522191413,
          "available": true
        },
        "cancellation_A_minus_C": {
          "name": "H_physical_cancellation_suffixA_minus_suffixC",
          "estimate": 0.8666016125921815,
          "standard_error": 0.02689844021338298,
          "lower": 0.8058917097841495,
          "upper": 0.9273115154002135,
          "available": true
        }
      },
      "physical_cancellation": {
        "A": 0.2252201748914844,
        "C": -0.6413814377006971
      },
      "mse": {
        "A": {
          "baseline": 3.18211718609954e-05,
          "M3": 3.131698961852361e-05,
          "absolute_gain": 5.041822424717854e-07
        },
        "C": {
          "baseline": 0.0009557063410351182,
          "M3": 0.0008898180641254296,
          "absolute_gain": 6.58882769096886e-05
        }
      },
      "absolute_comparison": {
        "A": {
          "baseline_MSE": 0.00029189338507775044,
          "M3_MSE": 0.00019626715028074273,
          "absolute_gain": 9.56262347970077e-05
        },
        "H": {
          "baseline_MSE": 0.0009557063410351182,
          "M3_MSE": 0.0008898180641254296,
          "absolute_gain": 6.58882769096886e-05
        }
      }
    },
    {
      "n": 14,
      "source_result": "runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json",
      "learner": "extra_trees",
      "primary_family_size": 2,
      "secondary_family_size": 2,
      "quality": {
        "A": {
          "cell": "or_aa",
          "model": "extra_trees",
          "metric": "preparation_quality",
          "estimate": 0.8040653600277536,
          "pointwise_lower": 0.8011979550686048,
          "pointwise_upper": 0.8068197918914201,
          "inference": "descriptive pointwise interval"
        },
        "H": {
          "cell": "or_ha",
          "model": "extra_trees",
          "metric": "preparation_quality",
          "estimate": 0.9550420933002879,
          "pointwise_lower": 0.9541070731575257,
          "pointwise_upper": 0.955976566447425,
          "inference": "descriptive pointwise interval"
        }
      },
      "good_probability": {
        "A": {
          "cell": "or_aa",
          "model": "extra_trees",
          "metric": "preparation_good_probability",
          "estimate": 0.007936231619511656,
          "pointwise_lower": 0.006735046992549454,
          "pointwise_upper": 0.009315314402385684,
          "inference": "descriptive pointwise interval"
        },
        "H": {
          "cell": "or_ha",
          "model": "extra_trees",
          "metric": "preparation_good_probability",
          "estimate": 0.29622486589019387,
          "pointwise_lower": 0.28692476816496437,
          "pointwise_upper": 0.3055225631485279,
          "inference": "descriptive pointwise interval"
        }
      },
      "primary": {
        "A": {
          "name": "ET_H_suffixA_gain",
          "estimate": -0.004698992611293386,
          "standard_error": 0.008471305462669072,
          "lower": -0.023745860094649542,
          "upper": 0.01434787487206277,
          "available": true
        },
        "C": {
          "name": "ET_H_suffixC_gain",
          "estimate": 0.0581224886652662,
          "standard_error": 0.012069005412731659,
          "lower": 0.03098655928989218,
          "upper": 0.08525841804064023,
          "available": true
        }
      },
      "secondary": {
        "gain_C_minus_A": {
          "name": "ET_H_gain_suffixC_minus_suffixA",
          "estimate": 0.0628214812765596,
          "standard_error": 0.014854278097248487,
          "lower": 0.029594734112702352,
          "upper": 0.09604822844041683,
          "available": true
        },
        "cancellation_A_minus_C": {
          "name": "H_physical_cancellation_suffixA_minus_suffixC",
          "estimate": 0.9550048772923452,
          "standard_error": 0.019126935593106735,
          "lower": 0.9122208490944848,
          "upper": 0.9977889054902056,
          "available": true
        }
      },
      "physical_cancellation": {
        "A": 0.31216218673606805,
        "C": -0.6428426905562771
      },
      "mse": {
        "A": {
          "baseline": 1.1504873739757258e-05,
          "M3": 1.155893505645424e-05,
          "absolute_gain": -5.4061316696982654e-08
        },
        "C": {
          "baseline": 0.0006626995667888297,
          "M3": 0.0006241818187296691,
          "absolute_gain": 3.851774805916058e-05
        }
      },
      "absolute_comparison": {
        "A": {
          "baseline_MSE": 0.0001993030281610264,
          "M3_MSE": 0.0001245495980768508,
          "absolute_gain": 7.47534300841756e-05
        },
        "H": {
          "baseline_MSE": 0.0006626995667888297,
          "M3_MSE": 0.0006241818187296691,
          "absolute_gain": 3.851774805916058e-05
        }
      }
    },
    {
      "n": 16,
      "source_result": "runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json",
      "learner": "extra_trees",
      "primary_family_size": 2,
      "secondary_family_size": 2,
      "quality": {
        "A": {
          "cell": "or_aa",
          "model": "extra_trees",
          "metric": "preparation_quality",
          "estimate": 0.8063606351765653,
          "pointwise_lower": 0.8036568157490663,
          "pointwise_upper": 0.8088966760616667,
          "inference": "descriptive pointwise interval"
        },
        "H": {
          "cell": "or_ha",
          "model": "extra_trees",
          "metric": "preparation_quality",
          "estimate": 0.9560242482447083,
          "pointwise_lower": 0.9551762210649121,
          "pointwise_upper": 0.9568475422040312,
          "inference": "descriptive pointwise interval"
        }
      },
      "good_probability": {
        "A": {
          "cell": "or_aa",
          "model": "extra_trees",
          "metric": "preparation_good_probability",
          "estimate": 0.004523061999000607,
          "pointwise_lower": 0.0037268153218393413,
          "pointwise_upper": 0.005450987688998106,
          "inference": "descriptive pointwise interval"
        },
        "H": {
          "cell": "or_ha",
          "model": "extra_trees",
          "metric": "preparation_good_probability",
          "estimate": 0.25785525465435055,
          "pointwise_lower": 0.24925131609006274,
          "pointwise_upper": 0.2661920277960456,
          "inference": "descriptive pointwise interval"
        }
      },
      "primary": {
        "A": {
          "name": "ET_H_suffixA_gain",
          "estimate": 0.0045316469539152275,
          "standard_error": 0.00823804050312978,
          "lower": -0.014095033818049336,
          "upper": 0.023158327725879793,
          "available": true
        },
        "C": {
          "name": "ET_H_suffixC_gain",
          "estimate": 0.08390454344249687,
          "standard_error": 0.012762312879426784,
          "lower": 0.05504822405116823,
          "upper": 0.11276086283382551,
          "available": true
        }
      },
      "secondary": {
        "gain_C_minus_A": {
          "name": "ET_H_gain_suffixC_minus_suffixA",
          "estimate": 0.07937289648858165,
          "standard_error": 0.015387656232566469,
          "lower": 0.04534218408251148,
          "upper": 0.11340360889465181,
          "available": true
        },
        "cancellation_A_minus_C": {
          "name": "H_physical_cancellation_suffixA_minus_suffixC",
          "estimate": 0.809302419968289,
          "standard_error": 0.01594359556272886,
          "lower": 0.7740422148328492,
          "upper": 0.8445626251037288,
          "available": true
        }
      },
      "physical_cancellation": {
        "A": 0.34078043708059985,
        "C": -0.4685219828876891
      },
      "mse": {
        "A": {
          "baseline": 5.510102747686514e-06,
          "M3": 5.485132907354201e-06,
          "absolute_gain": 2.4969840332313518e-08
        },
        "C": {
          "baseline": 0.0004346566851384637,
          "M3": 0.0003981870144176918,
          "absolute_gain": 3.646967072077191e-05
        }
      },
      "absolute_comparison": {
        "A": {
          "baseline_MSE": 0.00011421043002142619,
          "M3_MSE": 7.162524620093325e-05,
          "absolute_gain": 4.258518382049294e-05
        },
        "H": {
          "baseline_MSE": 0.0004346566851384637,
          "M3_MSE": 0.0003981870144176918,
          "absolute_gain": 3.646967072077191e-05
        }
      }
    }
  ],
  "model_refitting_during_figure_creation": false,
  "bootstrap_repeated_during_figure_creation": false,
  "study_model_fit_scope": "Models were fitted separately within the new high-reward study for each size and preparation-continuation condition; rendering only reads the saved results.",
  "absolute_comparison_inference": "Descriptive differences of saved MSEs. Paired A and H preparations use the same fresh instances, C continuation and common baseline B_common; no intervals are drawn in panel c.",
  "absolute_comparison_source": "source_data/high_reward_preparation_all_sizes.tsv"
}


==> source_data/calibration_centres_display.tsv <==
n	p	predicate	angle	layer	value_radians
10	4	OR	gamma_C	0	0.299037
10	4	OR	gamma_C	1	0.540016
10	4	OR	gamma_C	2	0.727995
10	4	OR	gamma_C	3	0.925603
10	4	OR	beta_C	0	0.498041
10	4	OR	beta_C	1	0.365881
10	4	OR	beta_C	2	0.230135
10	4	OR	beta_C	3	0.167510
10	4	XOR	gamma_C	0	0.263156
10	4	XOR	gamma_C	1	0.505454
10	4	XOR	gamma_C	2	0.605806
10	4	XOR	gamma_C	3	0.809918
10	4	XOR	beta_C	0	0.363263
10	4	XOR	beta_C	1	0.274274
10	4	XOR	beta_C	2	0.190188
10	4	XOR	beta_C	3	0.073641
12	4	OR	gamma_C	0	0.275156
12	4	OR	gamma_C	1	0.500569
12	4	OR	gamma_C	2	0.724843
12	4	OR	gamma_C	3	0.907951
12	4	OR	beta_C	0	0.480421
12	4	OR	beta_C	1	0.353040
12	4	OR	beta_C	2	0.235377
12	4	OR	beta_C	3	0.160383
12	4	XOR	gamma_C	0	0.292716
12	4	XOR	gamma_C	1	0.521294
12	4	XOR	gamma_C	2	0.607067
12	4	XOR	gamma_C	3	0.880958
12	4	XOR	beta_C	0	0.366154
12	4	XOR	beta_C	1	0.265571
12	4	XOR	beta_C	2	0.176759
12	4	XOR	beta_C	3	0.055748
14	4	OR	gamma_C	0	0.310656
14	4	OR	gamma_C	1	0.512648
14	4	OR	gamma_C	2	0.709479
14	4	OR	gamma_C	3	0.908329
14	4	OR	beta_C	0	0.511874
14	4	OR	beta_C	1	0.347794
14	4	OR	beta_C	2	0.244762
14	4	OR	beta_C	3	0.164474
14	4	XOR	gamma_C	0	0.269086
14	4	XOR	gamma_C	1	0.499143
14	4	XOR	gamma_C	2	0.591027
14	4	XOR	gamma_C	3	0.899926
14	4	XOR	beta_C	0	0.368818
14	4	XOR	beta_C	1	0.270462
14	4	XOR	beta_C	2	0.182952
14	4	XOR	beta_C	3	0.054103
16	4	OR	gamma_C	0	0.280038
16	4	OR	gamma_C	1	0.507820
16	4	OR	gamma_C	2	0.722702
16	4	OR	gamma_C	3	0.899611
16	4	OR	beta_C	0	0.486786
16	4	OR	beta_C	1	0.334297
16	4	OR	beta_C	2	0.230620
16	4	OR	beta_C	3	0.156140
16	4	XOR	gamma_C	0	0.288901
16	4	XOR	gamma_C	1	0.515086
16	4	XOR	gamma_C	2	0.608632
16	4	XOR	gamma_C	3	0.825115
16	4	XOR	beta_C	0	0.371860
16	4	XOR	beta_C	1	0.280265
16	4	XOR	beta_C	2	0.193567
16	4	XOR	beta_C	3	0.075966
10	8	OR	gamma_C	0	0.233396
10	8	OR	gamma_C	1	0.346453
10	8	OR	gamma_C	2	0.449396
10	8	OR	gamma_C	3	0.550365
10	8	OR	gamma_C	4	0.643425
10	8	OR	gamma_C	5	0.753184
10	8	OR	gamma_C	6	0.864018
10	8	OR	gamma_C	7	0.958646
10	8	OR	beta_C	0	0.524970
10	8	OR	beta_C	1	0.444328
10	8	OR	beta_C	2	0.384712
10	8	OR	beta_C	3	0.326646
10	8	OR	beta_C	4	0.253586
10	8	OR	beta_C	5	0.201085
10	8	OR	beta_C	6	0.141532
10	8	OR	beta_C	7	0.098039
10	8	XOR	gamma_C	0	0.217839
10	8	XOR	gamma_C	1	0.371019
10	8	XOR	gamma_C	2	0.424114
10	8	XOR	gamma_C	3	0.495739
10	8	XOR	gamma_C	4	0.585535
10	8	XOR	gamma_C	5	0.714391
10	8	XOR	gamma_C	6	0.818156
10	8	XOR	gamma_C	7	0.911327
10	8	XOR	beta_C	0	0.481902
10	8	XOR	beta_C	1	0.402334
10	8	XOR	beta_C	2	0.322405
10	8	XOR	beta_C	3	0.272780
10	8	XOR	beta_C	4	0.216738
10	8	XOR	beta_C	5	0.134981
10	8	XOR	beta_C	6	0.068072
10	8	XOR	beta_C	7	0.032056
12	8	OR	gamma_C	0	0.232480
12	8	OR	gamma_C	1	0.353367
12	8	OR	gamma_C	2	0.447913
12	8	OR	gamma_C	3	0.540966
12	8	OR	gamma_C	4	0.654438
12	8	OR	gamma_C	5	0.754824
12	8	OR	gamma_C	6	0.853783
12	8	OR	gamma_C	7	0.957860
12	8	OR	beta_C	0	0.525629
12	8	OR	beta_C	1	0.459875
12	8	OR	beta_C	2	0.391632
12	8	OR	beta_C	3	0.324013
12	8	OR	beta_C	4	0.265005
12	8	OR	beta_C	5	0.196552
12	8	OR	beta_C	6	0.141950
12	8	OR	beta_C	7	0.102613
12	8	XOR	gamma_C	0	0.119089
12	8	XOR	gamma_C	1	0.326208
12	8	XOR	gamma_C	2	0.441978
12	8	XOR	gamma_C	3	0.520340
12	8	XOR	gamma_C	4	0.550608
12	8	XOR	gamma_C	5	0.646380
12	8	XOR	gamma_C	6	0.792287
12	8	XOR	gamma_C	7	0.972146
12	8	XOR	beta_C	0	0.510777
12	8	XOR	beta_C	1	0.413433
12	8	XOR	beta_C	2	0.338979
12	8	XOR	beta_C	3	0.275336
12	8	XOR	beta_C	4	0.219339
12	8	XOR	beta_C	5	0.143177
12	8	XOR	beta_C	6	0.066595
12	8	XOR	beta_C	7	0.024522
14	8	OR	gamma_C	0	0.238251
14	8	OR	gamma_C	1	0.352703
14	8	OR	gamma_C	2	0.447912
14	8	OR	gamma_C	3	0.555380
14	8	OR	gamma_C	4	0.655488
14	8	OR	gamma_C	5	0.762369
14	8	OR	gamma_C	6	0.855327
14	8	OR	gamma_C	7	0.959653
14	8	OR	beta_C	0	0.526540
14	8	OR	beta_C	1	0.436948
14	8	OR	beta_C	2	0.392151
14	8	OR	beta_C	3	0.332369
14	8	OR	beta_C	4	0.271880
14	8	OR	beta_C	5	0.201033
14	8	OR	beta_C	6	0.141906
14	8	OR	beta_C	7	0.101934
14	8	XOR	gamma_C	0	0.180388
14	8	XOR	gamma_C	1	0.293231
14	8	XOR	gamma_C	2	0.403220
14	8	XOR	gamma_C	3	0.513623
14	8	XOR	gamma_C	4	0.567855
14	8	XOR	gamma_C	5	0.714969
14	8	XOR	gamma_C	6	0.792472
14	8	XOR	gamma_C	7	0.904621
14	8	XOR	beta_C	0	0.530802
14	8	XOR	beta_C	1	0.458474
14	8	XOR	beta_C	2	0.358260
14	8	XOR	beta_C	3	0.275783
14	8	XOR	beta_C	4	0.214214
14	8	XOR	beta_C	5	0.138820
14	8	XOR	beta_C	6	0.073406
14	8	XOR	beta_C	7	0.034469
16	8	OR	gamma_C	0	0.233726
16	8	OR	gamma_C	1	0.339358
16	8	OR	gamma_C	2	0.445947
16	8	OR	gamma_C	3	0.554120
16	8	OR	gamma_C	4	0.656213
16	8	OR	gamma_C	5	0.757116
16	8	OR	gamma_C	6	0.847302
16	8	OR	gamma_C	7	0.957799
16	8	OR	beta_C	0	0.507593
16	8	OR	beta_C	1	0.456433
16	8	OR	beta_C	2	0.386998
16	8	OR	beta_C	3	0.326910
16	8	OR	beta_C	4	0.258957
16	8	OR	beta_C	5	0.189658
16	8	OR	beta_C	6	0.138354
16	8	OR	beta_C	7	0.102223
16	8	XOR	gamma_C	0	0.151001
16	8	XOR	gamma_C	1	0.338889
16	8	XOR	gamma_C	2	0.440110
16	8	XOR	gamma_C	3	0.493279
16	8	XOR	gamma_C	4	0.553894
16	8	XOR	gamma_C	5	0.687223
16	8	XOR	gamma_C	6	0.896786
16	8	XOR	gamma_C	7	0.843830
16	8	XOR	beta_C	0	0.456504
16	8	XOR	beta_C	1	0.384334
16	8	XOR	beta_C	2	0.322944
16	8	XOR	beta_C	3	0.276388
16	8	XOR	beta_C	4	0.213235
16	8	XOR	beta_C	5	0.123814
16	8	XOR	beta_C	6	0.044244
16	8	XOR	beta_C	7	0.018557


==> source_data/calibration_robustness_contrasts.tsv <==
family	n	predicate	center	model	metric	estimate	ci95_low	ci95_high
primary_OR_newC_ExtraTrees	14	0	1	extra_trees	gain	0.2952562799336039	0.23696395856094715	0.3535486013062607
primary_OR_newC_ExtraTrees	14	0	2	extra_trees	gain	0.2987295985022188	0.24012169724687207	0.35733749975756557
primary_OR_newC_ExtraTrees	14	0	3	extra_trees	gain	0.2610790348865951	0.2003844621026291	0.3217736076705611
primary_OR_newC_ExtraTrees	16	0	1	extra_trees	gain	0.3322395895921354	0.26765914083164594	0.39682003835262486
primary_OR_newC_ExtraTrees	16	0	2	extra_trees	gain	0.33117511660553145	0.2662427742090111	0.3961074590020518
primary_OR_newC_ExtraTrees	16	0	3	extra_trees	gain	0.3348818137606242	0.2710667392845961	0.3986968882366523
secondary_XOR_newC_ExtraTrees	14	1	1	extra_trees	gain	0.12958560790125506	0.08340684609459313	0.17576436970791698
secondary_XOR_newC_ExtraTrees	14	1	2	extra_trees	gain	0.11224665617272356	0.06942470858727619	0.15506860375817094
secondary_XOR_newC_ExtraTrees	14	1	3	extra_trees	gain	0.12216230582557908	0.08466014490798521	0.15966446674317294
secondary_XOR_newC_ExtraTrees	16	1	1	extra_trees	gain	0.044393763715025014	-0.008003219942034998	0.09679074737208503
secondary_XOR_newC_ExtraTrees	16	1	2	extra_trees	gain	0.11353603741638874	0.0679786649436797	0.15909340988909776
secondary_XOR_newC_ExtraTrees	16	1	3	extra_trees	gain	0.07093082613648416	0.018794828709088433	0.12306682356387988
oldC_comparators_ExtraTrees	14	0	0	extra_trees	gain	0.27703159373304065	0.2161290598572907	0.3379341276087906
oldC_comparators_ExtraTrees	14	1	0	extra_trees	gain	0.11559479833188524	0.07501049131377148	0.15617910534999901
oldC_comparators_ExtraTrees	16	0	0	extra_trees	gain	0.33346055302909894	0.2677902263106152	0.39913087974758266
oldC_comparators_ExtraTrees	16	1	0	extra_trees	gain	0.10037284090522092	0.052658272795516076	0.14808740901492576
Ridge_sensitivity	14	0	0	ridge	gain	0.19403669064012607	0.16883599322570433	0.21923738805454782
Ridge_sensitivity	14	0	1	ridge	gain	0.19223336378832834	0.16698305660565296	0.2174836709710037
Ridge_sensitivity	14	0	2	ridge	gain	0.19089346032275645	0.16570709138984618	0.2160798292556667
Ridge_sensitivity	14	0	3	ridge	gain	0.1861032100372062	0.16098387703390152	0.21122254304051089
Ridge_sensitivity	14	1	0	ridge	gain	0.04031239730175762	0.028664839183468016	0.05195995542004722
Ridge_sensitivity	14	1	1	ridge	gain	0.0333081164905753	0.022142609188387653	0.04447362379276295
Ridge_sensitivity	14	1	2	ridge	gain	0.03654849733816312	0.02544662314058996	0.047650371535736286
Ridge_sensitivity	14	1	3	ridge	gain	0.042572211156908124	0.03065345728831389	0.05449096502550236
Ridge_sensitivity	16	0	0	ridge	gain	0.156096930024875	0.045749764475134375	0.2664440955746157
Ridge_sensitivity	16	0	1	ridge	gain	0.15076897759823826	0.03962257472683546	0.2619153804696411
Ridge_sensitivity	16	0	2	ridge	gain	0.15411317974903227	0.04121415110732879	0.26701220839073575
Ridge_sensitivity	16	0	3	ridge	gain	0.15336206972470567	0.03936053049762234	0.267363608951789
Ridge_sensitivity	16	1	0	ridge	gain	0.027406824065958513	0.017909090490661955	0.03690455764125507
Ridge_sensitivity	16	1	1	ridge	gain	0.024240555750641657	0.015124918761308477	0.03335619273997484
Ridge_sensitivity	16	1	2	ridge	gain	0.025459118402718084	0.016945469640216697	0.03397276716521947
Ridge_sensitivity	16	1	3	ridge	gain	0.02375748978461867	0.015223295990123852	0.03229168357911348
paired_new_minus_old_gain	14	0	1	extra_trees	new_minus_old_gain	0.018224686200563278	-0.009953257781937497	0.04640263018306405
paired_new_minus_old_gain	14	0	2	extra_trees	new_minus_old_gain	0.02169800476917816	-0.0037124393831594778	0.04710844892151579
paired_new_minus_old_gain	14	0	3	extra_trees	new_minus_old_gain	-0.01595255884644553	-0.04318763460864615	0.011282516915755086
paired_new_minus_old_gain	14	1	1	extra_trees	new_minus_old_gain	0.013990809569369822	-0.025072901511947382	0.053054520650687026
paired_new_minus_old_gain	14	1	2	extra_trees	new_minus_old_gain	-0.0033481421591616822	-0.03474104369281444	0.028044759374491073
paired_new_minus_old_gain	14	1	3	extra_trees	new_minus_old_gain	0.006567507493693836	-0.024222386605619345	0.03735740159300702
paired_new_minus_old_gain	16	0	1	extra_trees	new_minus_old_gain	-0.0012209634369635403	-0.02436936083144084	0.02192743395751376
paired_new_minus_old_gain	16	0	2	extra_trees	new_minus_old_gain	-0.0022854364235674884	-0.026286625842321717	0.02171575299518674
paired_new_minus_old_gain	16	0	3	extra_trees	new_minus_old_gain	0.0014212607315252646	-0.023670622800265183	0.026513144263315712
paired_new_minus_old_gain	16	1	1	extra_trees	new_minus_old_gain	-0.0559790771901959	-0.09684143939537027	-0.015116714985021547
paired_new_minus_old_gain	16	1	2	extra_trees	new_minus_old_gain	0.013163196511167818	-0.024023380910874297	0.05034977393320993
paired_new_minus_old_gain	16	1	3	extra_trees	new_minus_old_gain	-0.029442014768736757	-0.06922336253116645	0.01033933299369294
paired_new_minus_old_absolute	14	0	1	extra_trees	new_minus_old_absolute	-1.966069352722676e-06	-7.283478440835435e-06	3.3513397353900826e-06
paired_new_minus_old_absolute	14	0	2	extra_trees	new_minus_old_absolute	8.094221828651904e-07	-3.889904719723135e-06	5.508749085453516e-06
paired_new_minus_old_absolute	14	0	3	extra_trees	new_minus_old_absolute	-4.371874320578206e-06	-9.406815567383058e-06	6.630669262266458e-07
paired_new_minus_old_absolute	14	1	1	extra_trees	new_minus_old_absolute	3.177875989052697e-07	-2.31545589826739e-08	6.587297567932133e-07
paired_new_minus_old_absolute	14	1	2	extra_trees	new_minus_old_absolute	1.37870561761388e-07	-1.4225189655204207e-07	4.1799302007481805e-07
paired_new_minus_old_absolute	14	1	3	extra_trees	new_minus_old_absolute	5.554321070515279e-08	-1.9236344692612705e-07	3.034498683364326e-07
paired_new_minus_old_absolute	16	0	1	extra_trees	new_minus_old_absolute	-2.9228856697355592e-08	-3.190009059398904e-06	3.131551346004193e-06
paired_new_minus_old_absolute	16	0	2	extra_trees	new_minus_old_absolute	2.2404813554699476e-06	-1.1918142044214294e-06	5.672776915361325e-06
paired_new_minus_old_absolute	16	0	3	extra_trees	new_minus_old_absolute	2.078102158443952e-06	-1.2544323548506295e-06	5.410636671738534e-06
paired_new_minus_old_absolute	16	1	1	extra_trees	new_minus_old_absolute	-6.512282026687429e-07	-1.1590522380096628e-06	-1.434041673278232e-07
paired_new_minus_old_absolute	16	1	2	extra_trees	new_minus_old_absolute	-9.77990465388513e-09	-4.28774993403631e-07	4.0921518409586074e-07
paired_new_minus_old_absolute	16	1	3	extra_trees	new_minus_old_absolute	-4.594967918554477e-07	-9.3521411843501e-07	1.6220534724114597e-08


==> source_data/calibration_robustness_results.json <==
{
  "cells": [
    {
      "absolute_mse_reduction": 4.268889471794521e-05,
      "absolute_pointwise_ci95": [
        3.373893378387143e-05,
        5.1780611002968634e-05
      ],
      "baseline_mse": 0.00015409395781436407,
      "center": 0,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.22798249278997862,
        0.32389954564716195
      ],
      "index": 0,
      "m3_mse": 0.00011140506309641886,
      "model": "extra_trees",
      "n": 14,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.27703159373304065
    },
    {
      "absolute_mse_reduction": 4.901740280453714e-05,
      "absolute_pointwise_ci95": [
        4.296359565787052e-05,
        5.5189011401664866e-05
      ],
      "baseline_mse": 0.000252619247642438,
      "center": 0,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.17482819203912522,
        0.21302619355488026
      ],
      "index": 1,
      "m3_mse": 0.00020360184483790087,
      "model": "ridge",
      "n": 14,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.19403669064012607
    },
    {
      "absolute_mse_reduction": 4.072282536522253e-05,
      "absolute_pointwise_ci95": [
        3.2704014391392724e-05,
        4.864419764533064e-05
      ],
      "baseline_mse": 0.00013792365525427646,
      "center": 1,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.2463198496325572,
        0.3402376570946415
      ],
      "index": 2,
      "m3_mse": 9.720082988905393e-05,
      "model": "extra_trees",
      "n": 14,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.2952562799336039
    },
    {
      "absolute_mse_reduction": 4.3365942180884624e-05,
      "absolute_pointwise_ci95": [
        3.7985290154423135e-05,
        4.888655947926644e-05
      ],
      "baseline_mse": 0.0002255900917836284,
      "center": 1,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.17300732764690227,
        0.21113698746668313
      ],
      "index": 3,
      "m3_mse": 0.00018222414960274378,
      "model": "ridge",
      "n": 14,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.19223336378832834
    },
    {
      "absolute_mse_reduction": 4.34983169008104e-05,
      "absolute_pointwise_ci95": [
        3.5045964949458425e-05,
        5.204026050201729e-05
      ],
      "baseline_mse": 0.00014561100446324645,
      "center": 2,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.2498709592549561,
        0.3446469403766005
      ],
      "index": 4,
      "m3_mse": 0.00010211268756243605,
      "model": "extra_trees",
      "n": 14,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.2987295985022188
    },
    {
      "absolute_mse_reduction": 4.5312110096375636e-05,
      "absolute_pointwise_ci95": [
        3.9709734630926975e-05,
        5.105629202132242e-05
      ],
      "baseline_mse": 0.00023736858255784868,
      "center": 2,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.17173326476100723,
        0.20983082740508294
      ],
      "index": 5,
      "m3_mse": 0.00019205647246147304,
      "model": "ridge",
      "n": 14,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.19089346032275645
    },
    {
      "absolute_mse_reduction": 3.8317020397367e-05,
      "absolute_pointwise_ci95": [
        2.9915615149800402e-05,
        4.6574694117797336e-05
      ],
      "baseline_mse": 0.00014676406481282868,
      "center": 3,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.21009760041487846,
        0.30839122053758555
      ],
      "index": 6,
      "m3_mse": 0.00010844704441546168,
      "model": "extra_trees",
      "n": 14,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.2610790348865951
    },
    {
      "absolute_mse_reduction": 4.6038059580651646e-05,
      "absolute_pointwise_ci95": [
        4.029391871980297e-05,
        5.184887076526921e-05
      ],
      "baseline_mse": 0.00024737918046361274,
      "center": 3,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.16722814980026188,
        0.2049501160086965
      ],
      "index": 7,
      "m3_mse": 0.0002013411208829611,
      "model": "ridge",
      "n": 14,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.1861032100372062
    },
    {
      "absolute_mse_reduction": 8.536833277331826e-07,
      "absolute_pointwise_ci95": [
        6.35055614247213e-07,
        1.0757432355373132e-06
      ],
      "baseline_mse": 7.385136183050078e-06,
      "center": 0,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.08585646221817768,
        0.1483296899369963
      ],
      "index": 8,
      "m3_mse": 6.531452855316895e-06,
      "model": "extra_trees",
      "n": 14,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.11559479833188524
    },
    {
      "absolute_mse_reduction": 4.5037213308931834e-07,
      "absolute_pointwise_ci95": [
        3.503214245959299e-07,
        5.574761320101366e-07
      ],
      "baseline_mse": 1.1172050367485382e-05,
      "center": 0,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.03169461517250513,
        0.0492607153800769
      ],
      "index": 9,
      "m3_mse": 1.0721678234396064e-05,
      "model": "ridge",
      "n": 14,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.04031239730175762
    },
    {
      "absolute_mse_reduction": 1.1714709266384523e-06,
      "absolute_pointwise_ci95": [
        8.784784148468198e-07,
        1.4830176825265383e-06
      ],
      "baseline_mse": 9.040131428261073e-06,
      "center": 1,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.09496674871279173,
        0.16636941194668517
      ],
      "index": 10,
      "m3_mse": 7.86866050162262e-06,
      "model": "extra_trees",
      "n": 14,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.12958560790125506
    },
    {
      "absolute_mse_reduction": 4.59539907334127e-07,
      "absolute_pointwise_ci95": [
        3.388814185426912e-07,
        5.859653599912953e-07
      ],
      "baseline_mse": 1.3796634446866925e-05,
      "center": 1,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.02522939002812588,
        0.04211959000021016
      ],
      "index": 11,
      "m3_mse": 1.3337094539532798e-05,
      "model": "ridge",
      "n": 14,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.0333081164905753
    },
    {
      "absolute_mse_reduction": 9.915538894945706e-07,
      "absolute_pointwise_ci95": [
        7.495958902808835e-07,
        1.2487112222753406e-06
      ],
      "baseline_mse": 8.833705370864514e-06,
      "center": 2,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.0822559062053415,
        0.1477394115358713
      ],
      "index": 12,
      "m3_mse": 7.842151481369944e-06,
      "model": "extra_trees",
      "n": 14,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.11224665617272356
    },
    {
      "absolute_mse_reduction": 4.823368841298993e-07,
      "absolute_pointwise_ci95": [
        3.669542397613408e-07,
        6.057136240273171e-07
      ],
      "baseline_mse": 1.3197174145549739e-05,
      "center": 2,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.028366311762811118,
        0.04495841152349687
      ],
      "index": 13,
      "m3_mse": 1.271483726141984e-05,
      "model": "ridge",
      "n": 14,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.03654849733816312
    },
    {
      "absolute_mse_reduction": 9.092265384383354e-07,
      "absolute_pointwise_ci95": [
        7.070260400786156e-07,
        1.1222652076019594e-06
      ],
      "baseline_mse": 7.44277485836352e-06,
      "center": 3,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.09562248599543922,
        0.1519715393349729
      ],
      "index": 14,
      "m3_mse": 6.533548319925184e-06,
      "model": "extra_trees",
      "n": 14,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.12216230582557908
    },
    {
      "absolute_mse_reduction": 4.631132530223036e-07,
      "absolute_pointwise_ci95": [
        3.6214774531774527e-07,
        5.696144625437424e-07
      ],
      "baseline_mse": 1.0878299257593401e-05,
      "center": 3,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.03374710529986163,
        0.051701456078182086
      ],
      "index": 15,
      "m3_mse": 1.0415186004571098e-05,
      "model": "ridge",
      "n": 14,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.042572211156908124
    },
    {
      "absolute_mse_reduction": 3.603655027894817e-05,
      "absolute_pointwise_ci95": [
        2.8415387734918433e-05,
        4.344031892779615e-05
      ],
      "baseline_mse": 0.00010806840554781752,
      "center": 0,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.28014013097306495,
        0.38217856132990424
      ],
      "index": 16,
      "m3_mse": 7.203185526886935e-05,
      "model": "extra_trees",
      "n": 16,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.33346055302909894
    },
    {
      "absolute_mse_reduction": 2.9852511894603825e-05,
      "absolute_pointwise_ci95": [
        1.8903183146600016e-05,
        3.7172374872001336e-05
      ],
      "baseline_mse": 0.00019124342733612142,
      "center": 0,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.07532374509884547,
        0.22669327032048445
      ],
      "index": 17,
      "m3_mse": 0.0001613909154415176,
      "model": "ridge",
      "n": 16,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.156096930024875
    },
    {
      "absolute_mse_reduction": 3.600732142225082e-05,
      "absolute_pointwise_ci95": [
        2.819456465073533e-05,
        4.355707986540077e-05
      ],
      "baseline_mse": 0.00010837757615356493,
      "center": 1,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.2776265338605357,
        0.3811286169511109
      ],
      "index": 18,
      "m3_mse": 7.237025473131411e-05,
      "model": "extra_trees",
      "n": 16,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.3322395895921354
    },
    {
      "absolute_mse_reduction": 2.939993137727719e-05,
      "absolute_pointwise_ci95": [
        1.8249416890709475e-05,
        3.683792240110953e-05
      ],
      "baseline_mse": 0.00019499987229216792,
      "center": 1,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.07023562535907314,
        0.22225730219507508
      ],
      "index": 19,
      "m3_mse": 0.00016559994091489073,
      "model": "ridge",
      "n": 16,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.15076897759823826
    },
    {
      "absolute_mse_reduction": 3.827703163441812e-05,
      "absolute_pointwise_ci95": [
        3.0241794969969757e-05,
        4.653984395952073e-05
      ],
      "baseline_mse": 0.00011557943128924921,
      "center": 2,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.2781777498416298,
        0.3810455428216795
      ],
      "index": 20,
      "m3_mse": 7.730239965483109e-05,
      "model": "extra_trees",
      "n": 16,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.33117511660553145
    },
    {
      "absolute_mse_reduction": 3.2613950702221396e-05,
      "absolute_pointwise_ci95": [
        2.040120800319465e-05,
        4.071094051805016e-05
      ],
      "baseline_mse": 0.00021162337157232128,
      "center": 2,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.07233935225708364,
        0.22663813269338134
      ],
      "index": 21,
      "m3_mse": 0.00017900942087009989,
      "model": "ridge",
      "n": 16,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.15411317974903227
    },
    {
      "absolute_mse_reduction": 3.8114652437392125e-05,
      "absolute_pointwise_ci95": [
        3.0183052055345788e-05,
        4.574941295909386e-05
      ],
      "baseline_mse": 0.00011381523531951705,
      "center": 3,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.2814723334840143,
        0.38388310336078757
      ],
      "index": 22,
      "m3_mse": 7.570058288212493e-05,
      "model": "extra_trees",
      "n": 16,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.3348818137606242
    },
    {
      "absolute_mse_reduction": 3.204224678890057e-05,
      "absolute_pointwise_ci95": [
        1.9946676702865935e-05,
        4.0049725449146856e-05
      ],
      "baseline_mse": 0.00020893201849987,
      "center": 3,
      "condition": "AC",
      "gain_pointwise_ci95": [
        0.07122394379302513,
        0.2266169516529492
      ],
      "index": 23,
      "m3_mse": 0.00017688977171096944,
      "model": "ridge",
      "n": 16,
      "predicate": 0,
      "predicate_name": "OR",
      "relative_gain": 0.15336206972470567
    },
    {
      "absolute_mse_reduction": 1.1222331587715007e-06,
      "absolute_pointwise_ci95": [
        6.678261337189355e-07,
        1.5822616522349734e-06
      ],
      "baseline_mse": 1.1180645567571329e-05,
      "center": 0,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.06205635667371343,
        0.13821658187248462
      ],
      "index": 24,
      "m3_mse": 1.0058412408799828e-05,
      "model": "extra_trees",
      "n": 16,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.10037284090522092
    },
    {
      "absolute_mse_reduction": 6.183035104782178e-07,
      "absolute_pointwise_ci95": [
        4.439467848802684e-07,
        8.114545607593473e-07
      ],
      "baseline_mse": 2.2560202852770542e-05,
      "center": 0,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.020551380429520316,
        0.03469841689294342
      ],
      "index": 25,
      "m3_mse": 2.1941899342292324e-05,
      "model": "ridge",
      "n": 16,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.027406824065958513
    },
    {
      "absolute_mse_reduction": 4.710049561027578e-07,
      "absolute_pointwise_ci95": [
        3.2977549544493026e-08,
        8.750466555776006e-07
      ],
      "baseline_mse": 1.060970993868101e-05,
      "center": 1,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.0029961939444523,
        0.08494082651949485
      ],
      "index": 26,
      "m3_mse": 1.0138704982578252e-05,
      "model": "extra_trees",
      "n": 16,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.044393763715025014
    },
    {
      "absolute_mse_reduction": 5.184951301765548e-07,
      "absolute_pointwise_ci95": [
        3.6284224987223863e-07,
        6.881552791877861e-07
      ],
      "baseline_mse": 2.1389572727218944e-05,
      "center": 1,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.01760813291466553,
        0.03138886418603083
      ],
      "index": 27,
      "m3_mse": 2.087107759704239e-05,
      "model": "ridge",
      "n": 16,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.024240555750641657
    },
    {
      "absolute_mse_reduction": 1.1124532541176156e-06,
      "absolute_pointwise_ci95": [
        7.539934536665016e-07,
        1.4820323794091834e-06
      ],
      "baseline_mse": 9.798239214900015e-06,
      "center": 2,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.07838450325948602,
        0.14943855421082783
      ],
      "index": 28,
      "m3_mse": 8.685785960782399e-06,
      "model": "extra_trees",
      "n": 16,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.11353603741638874
    },
    {
      "absolute_mse_reduction": 4.915996694099225e-07,
      "absolute_pointwise_ci95": [
        3.595005713914216e-07,
        6.376302151329014e-07
      ],
      "baseline_mse": 1.9309375196489035e-05,
      "center": 2,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.01917420496714862,
        0.03207332607404313
      ],
      "index": 29,
      "m3_mse": 1.8817775527079112e-05,
      "model": "ridge",
      "n": 16,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.025459118402718084
    },
    {
      "absolute_mse_reduction": 6.62736366916053e-07,
      "absolute_pointwise_ci95": [
        3.186446138334494e-07,
        1.020589648296337e-06
      ],
      "baseline_mse": 9.34341813023332e-06,
      "center": 3,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.032881492351040334,
        0.1136111716843511
      ],
      "index": 30,
      "m3_mse": 8.680681763317267e-06,
      "model": "extra_trees",
      "n": 16,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.07093082613648416
    },
    {
      "absolute_mse_reduction": 4.328316662623894e-07,
      "absolute_pointwise_ci95": [
        3.060341580937928e-07,
        5.71445063695443e-07
      ],
      "baseline_mse": 1.8218745759184445e-05,
      "center": 3,
      "condition": "CC",
      "gain_pointwise_ci95": [
        0.01746448374165719,
        0.030396912583998115
      ],
      "index": 31,
      "m3_mse": 1.7785914092922056e-05,
      "model": "ridge",
      "n": 16,
      "predicate": 1,
      "predicate_name": "XOR",
      "relative_gain": 0.02375748978461867
    }
  ],
  "design": {
    "baseline_widths": {
      "14": 556,
      "16": 682
    },
    "bootstrap_repetitions": 4000,
    "bootstrap_seed": 2611285502,
    "contrasts": "Twelve Extra Trees new-minus-old gain differences and twelve differences in absolute MSE reduction, in two separate simultaneous families.",
    "eval_supports": 512,
    "extra_trees": 128,
    "final_models": 64,
    "fit_tasks": 32,
    "inference": "Paired whole-instance bootstrap, four depth-generator rows averaged within instance, matched weights across predicates and centers at each n; independent streams across sizes. Recompute risk denominators per replicate. Condition on fixed fitted models, calibration realizations and continuation banks. No equivalence claim from a nonsignificant contrast.",
    "inner_folds": 3,
    "leaf_grid": [
      1,
      4,
      12
    ],
    "model_seed": 2611285501,
    "model_selection": "Instance-grouped CV on TRAIN only, target-standardized squared error; shared folds and estimator streams across paired conditions and B/M3.",
    "models": [
      "extra_trees",
      "ridge"
    ],
    "primary": "Six Extra Trees OR AC gains: n14/n16 by three independently calibrated C schedules; one simultaneous 95% family.",
    "ridge_grid": [
      0.1,
      10.0,
      1000.0
    ],
    "secondary": "Six Extra Trees XOR CC gains; four old-C OR/XOR comparator gains; sixteen Ridge gains, each a separate simultaneous family.",
    "train_supports": 256,
    "variants": [
      "B",
      "M3"
    ],
    "version": "matched-calibration-models-20261128-v1"
  },
  "evaluation_receipts": {
    "0": "490663433fb412ab703a7c6edbb80fdb629f217aa3dcd9d90bf203243d971727",
    "1": "8f71e0c3c2572f586ff9bfd5e05f2c50694acb3b0a73a0a5bcfcda64e437eb33",
    "10": "a024129654686e06b478eb3a5a9ab32b912786506b90e6740050679f92654afb",
    "11": "34fa825a4934916047cbfc0c9d05bde2b4e8fef75e22ef117a1fba124b650627",
    "12": "13c3794089b1b9a6450bec834a40b0aa9156a9d682dfd379913096397326b35d",
    "13": "4a5bd7b47e1ae57ca6114dce2843794b519e52e0a2b6ce9f6772e8333d0c4870",
    "14": "6d6eb0d62f8dd6b799e65b590cf31f4f25e5f4c2782b0e0d56333e9cbff64347",
    "15": "639890f3a251c5d422e3914758086b18b5d35a6910d0be0b18defbed2ecfd726",
    "16": "fa8cfe17c6bfabd3198628eda48586603b272270fa2ce6413ff105ed0d0bbd4a",
    "17": "e78d476c087fb34e6100b12e41332b5f428a6f489f3eba3f0e52887322be3ad0",
    "18": "a0940ced305ba7207b28b00ab7855631365cff8a6ebdc24af7fc48ce3fd3eaa9",
    "19": "bff38822526ed270661571866ef594cfe9143a4a8d3763b6d6b33379162a7a08",
    "2": "13b201d6dcf55bac80c998740a67e09f8e27ad51ccd097e97fd4857492511b21",
    "20": "14bcbb18dece6d326ad7bfb9035490589dcb83817033540aebf04085a1ede8fc",
    "21": "3001e1ff838340908c98625cf7e628b92265cc2c3df380faf20a5f4872def564",
    "22": "40881be663ae0b3da6c66b03ffa7d59f50f65c25358fb918cb65a34a5264893e",
    "23": "fad61bebc9b0d08b9e60d75c75576fbc938354515f5d795dc275eeb67a84b0ba",
    "24": "8a6e07517c073d65f6a9edb20248b75d88ed66d6514327645b4b039f769f87da",
    "25": "8eefd03ba052d42230c11e12b2c454c1eed4de524124b3a2aa9bcc0116664155",
    "26": "301661698373dbea5a8ae1cd02078b411ac0dbf149db8b830a64de86a12002a9",
    "27": "dd9d2689edfb413fde4c17106e00687b5a87ff955e0fa496e9e302d8e9c26e49",
    "28": "1ddeb0ee0e27a93853c98eee0798320c314158cb3802e3f80b632e13200df2cc",
    "29": "6939c82d7d30c5ee9bb55dda0b538430115f324eacbd90a4a18ef9b47f0cfe3d",
    "3": "78d1260537086af6638eb5080c51207318c4f24c80325d713aa1a8a97fcbabd3",
    "30": "1449fe018a7ea77b5fc5b93407338c049ecc623ccd5ee94f7f4fdbfab576189a",
    "31": "1a4b54ee042606565ef064d8e38d9cb103fe3e11fa4b1b667f2fbfeff725880c",
    "4": "6d2978b4d4bc697596c81b10cdb5166dbeb4ff8629ba6bfad4717fac415b50c3",
    "5": "692fbfc77c0cc8f48fde406498346f6e999b4a8f2a76683548e5e688fb41ddfa",
    "6": "3d924651b49d29d8177742cf8f87d0579f43b384aaa0e382bc48c8a3de937268",
    "7": "6f60ec56001e461f72a815f654b328d72629bab6a99c242a512847256ccb61da",
    "8": "e9188e2cee2ed86ae9eea5c555cab628efbc0290715e3480c759e15e7f77c2ee",
    "9": "676955c07546c0d3dc022a0da580689e8590eb01a0c2e997f50068aaf9ed5d64"
  },
  "families": [
    {
      "bootstrap_repetitions": 4000,
      "comparisons": 6,
      "critical": 2.4203262457759807,
      "entries": [
        {
          "bootstrap_se": 0.024084489218918363,
          "center": 1,
          "estimate": 0.2952562799336039,
          "index": 2,
          "metric": "gain",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.23696395856094715,
            0.3535486013062607
          ]
        },
        {
          "bootstrap_se": 0.024214876551304124,
          "center": 2,
          "estimate": 0.2987295985022188,
          "index": 4,
          "metric": "gain",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.24012169724687207,
            0.35733749975756557
          ]
        },
        {
          "bootstrap_se": 0.025077021285825347,
          "center": 3,
          "estimate": 0.2610790348865951,
          "index": 6,
          "metric": "gain",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.2003844621026291,
            0.3217736076705611
          ]
        },
        {
          "bootstrap_se": 0.02668253871691761,
          "center": 1,
          "estimate": 0.3322395895921354,
          "index": 18,
          "metric": "gain",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.26765914083164594,
            0.39682003835262486
          ]
        },
        {
          "bootstrap_se": 0.026827929709824044,
          "center": 2,
          "estimate": 0.33117511660553145,
          "index": 20,
          "metric": "gain",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.2662427742090111,
            0.3961074590020518
          ]
        },
        {
          "bootstrap_se": 0.026366310982827174,
          "center": 3,
          "estimate": 0.3348818137606242,
          "index": 22,
          "metric": "gain",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.2710667392845961,
            0.3986968882366523
          ]
        }
      ],
      "name": "primary_OR_newC_ExtraTrees"
    },
    {
      "bootstrap_repetitions": 4000,
      "comparisons": 6,
      "critical": 2.546897155271548,
      "entries": [
        {
          "bootstrap_se": 0.01813138065315338,
          "center": 1,
          "estimate": 0.12958560790125506,
          "index": 10,
          "metric": "gain",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 1,
          "simultaneous_ci95": [
            0.08340684609459313,
            0.17576436970791698
          ]
        },
        {
          "bootstrap_se": 0.01681337917269837,
          "center": 2,
          "estimate": 0.11224665617272356,
          "index": 12,
          "metric": "gain",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 1,
          "simultaneous_ci95": [
            0.06942470858727619,
            0.15506860375817094
          ]
        },
        {
          "bootstrap_se": 0.014724646749073552,
          "center": 3,
          "estimate": 0.12216230582557908,
          "index": 14,
          "metric": "gain",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 1,
          "simultaneous_ci95": [
            0.08466014490798521,
            0.15966446674317294
          ]
        },
        {
          "bootstrap_se": 0.02057286983442152,
          "center": 1,
          "estimate": 0.044393763715025014,
          "index": 26,
          "metric": "gain",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": false,
          "predicate": 1,
          "simultaneous_ci95": [
            -0.008003219942034998,
            0.09679074737208503
          ]
        },
        {
          "bootstrap_se": 0.01788740168734915,
          "center": 2,
          "estimate": 0.11353603741638874,
          "index": 28,
          "metric": "gain",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": true,
          "predicate": 1,
          "simultaneous_ci95": [
            0.0679786649436797,
            0.15909340988909776
          ]
        },
        {
          "bootstrap_se": 0.020470397604977902,
          "center": 3,
          "estimate": 0.07093082613648416,
          "index": 30,
          "metric": "gain",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": true,
          "predicate": 1,
          "simultaneous_ci95": [
            0.018794828709088433,
            0.12306682356387988
          ]
        }
      ],
      "name": "secondary_XOR_newC_ExtraTrees"
    },
    {
      "bootstrap_repetitions": 4000,
      "comparisons": 4,
      "critical": 2.4889438270178172,
      "entries": [
        {
          "bootstrap_se": 0.024469227957113707,
          "center": 0,
          "estimate": 0.27703159373304065,
          "index": 0,
          "metric": "gain",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.2161290598572907,
            0.3379341276087906
          ]
        },
        {
          "bootstrap_se": 0.016305834859576054,
          "center": 0,
          "estimate": 0.11559479833188524,
          "index": 8,
          "metric": "gain",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 1,
          "simultaneous_ci95": [
            0.07501049131377148,
            0.15617910534999901
          ]
        },
        {
          "bootstrap_se": 0.02638481672652615,
          "center": 0,
          "estimate": 0.33346055302909894,
          "index": 16,
          "metric": "gain",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.2677902263106152,
            0.39913087974758266
          ]
        },
        {
          "bootstrap_se": 0.01917060867013423,
          "center": 0,
          "estimate": 0.10037284090522092,
          "index": 24,
          "metric": "gain",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": true,
          "predicate": 1,
          "simultaneous_ci95": [
            0.052658272795516076,
            0.14808740901492576
          ]
        }
      ],
      "name": "oldC_comparators_ExtraTrees"
    },
    {
      "bootstrap_repetitions": 4000,
      "comparisons": 16,
      "critical": 2.597854419974213,
      "entries": [
        {
          "bootstrap_se": 0.009700581072080198,
          "center": 0,
          "estimate": 0.19403669064012607,
          "index": 1,
          "metric": "gain",
          "model": "ridge",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.16883599322570433,
            0.21923738805454782
          ]
        },
        {
          "bootstrap_se": 0.009719677511000025,
          "center": 1,
          "estimate": 0.19223336378832834,
          "index": 3,
          "metric": "gain",
          "model": "ridge",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.16698305660565296,
            0.2174836709710037
          ]
        },
        {
          "bootstrap_se": 0.009695065566129866,
          "center": 2,
          "estimate": 0.19089346032275645,
          "index": 5,
          "metric": "gain",
          "model": "ridge",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.16570709138984618,
            0.2160798292556667
          ]
        },
        {
          "bootstrap_se": 0.009669261221940999,
          "center": 3,
          "estimate": 0.1861032100372062,
          "index": 7,
          "metric": "gain",
          "model": "ridge",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.16098387703390152,
            0.21122254304051089
          ]
        },
        {
          "bootstrap_se": 0.004483529957927827,
          "center": 0,
          "estimate": 0.04031239730175762,
          "index": 9,
          "metric": "gain",
          "model": "ridge",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 1,
          "simultaneous_ci95": [
            0.028664839183468016,
            0.05195995542004722
          ]
        },
        {
          "bootstrap_se": 0.004297972671732112,
          "center": 1,
          "estimate": 0.0333081164905753,
          "index": 11,
          "metric": "gain",
          "model": "ridge",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 1,
          "simultaneous_ci95": [
            0.022142609188387653,
            0.04447362379276295
          ]
        },
        {
          "bootstrap_se": 0.004273478187312498,
          "center": 2,
          "estimate": 0.03654849733816312,
          "index": 13,
          "metric": "gain",
          "model": "ridge",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 1,
          "simultaneous_ci95": [
            0.02544662314058996,
            0.047650371535736286
          ]
        },
        {
          "bootstrap_se": 0.004587922162594678,
          "center": 3,
          "estimate": 0.042572211156908124,
          "index": 15,
          "metric": "gain",
          "model": "ridge",
          "n": 14,
          "positive_lower_bound": true,
          "predicate": 1,
          "simultaneous_ci95": [
            0.03065345728831389,
            0.05449096502550236
          ]
        },
        {
          "bootstrap_se": 0.04247626991771,
          "center": 0,
          "estimate": 0.156096930024875,
          "index": 17,
          "metric": "gain",
          "model": "ridge",
          "n": 16,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.045749764475134375,
            0.2664440955746157
          ]
        },
        {
          "bootstrap_se": 0.04278392276981636,
          "center": 1,
          "estimate": 0.15076897759823826,
          "index": 19,
          "metric": "gain",
          "model": "ridge",
          "n": 16,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.03962257472683546,
            0.2619153804696411
          ]
        },
        {
          "bootstrap_se": 0.043458566335993584,
          "center": 2,
          "estimate": 0.15411317974903227,
          "index": 21,
          "metric": "gain",
          "model": "ridge",
          "n": 16,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.04121415110732879,
            0.26701220839073575
          ]
        },
        {
          "bootstrap_se": 0.04388295908752845,
          "center": 3,
          "estimate": 0.15336206972470567,
          "index": 23,
          "metric": "gain",
          "model": "ridge",
          "n": 16,
          "positive_lower_bound": true,
          "predicate": 0,
          "simultaneous_ci95": [
            0.03936053049762234,
            0.267363608951789
          ]
        },
        {
          "bootstrap_se": 0.003655991460595715,
          "center": 0,
          "estimate": 0.027406824065958513,
          "index": 25,
          "metric": "gain",
          "model": "ridge",
          "n": 16,
          "positive_lower_bound": true,
          "predicate": 1,
          "simultaneous_ci95": [
            0.017909090490661955,
            0.03690455764125507
          ]
        },
        {
          "bootstrap_se": 0.0035089098600928005,
          "center": 1,
          "estimate": 0.024240555750641657,
          "index": 27,
          "metric": "gain",
          "model": "ridge",
          "n": 16,
          "positive_lower_bound": true,
          "predicate": 1,
          "simultaneous_ci95": [
            0.015124918761308477,
            0.03335619273997484
          ]
        },
        {
          "bootstrap_se": 0.003277184701745487,
          "center": 2,
          "estimate": 0.025459118402718084,
          "index": 29,
          "metric": "gain",
          "model": "ridge",
          "n": 16,
          "positive_lower_bound": true,
          "predicate": 1,
          "simultaneous_ci95": [
            0.016945469640216697,
            0.03397276716521947
          ]
        },
        {
          "bootstrap_se": 0.0032850931633726915,
          "center": 3,
          "estimate": 0.02375748978461867,
          "index": 31,
          "metric": "gain",
          "model": "ridge",
          "n": 16,
          "positive_lower_bound": true,
          "predicate": 1,
          "simultaneous_ci95": [
            0.015223295990123852,
            0.03229168357911348
          ]
        }
      ],
      "name": "Ridge_sensitivity"
    },
    {
      "bootstrap_repetitions": 4000,
      "comparisons": 12,
      "critical": 2.813116850051159,
      "entries": [
        {
          "bootstrap_se": 0.010016627635637793,
          "center": 1,
          "estimate": 0.018224686200563278,
          "index": 2,
          "metric": "new_minus_old_gain",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": false,
          "predicate": 0,
          "simultaneous_ci95": [
            -0.009953257781937497,
            0.04640263018306405
          ]
        },
        {
          "bootstrap_se": 0.009032843463959033,
          "center": 2,
          "estimate": 0.02169800476917816,
          "index": 4,
          "metric": "new_minus_old_gain",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": false,
          "predicate": 0,
          "simultaneous_ci95": [
            -0.0037124393831594778,
            0.04710844892151579
          ]
        },
        {
          "bootstrap_se": 0.00968145911240954,
          "center": 3,
          "estimate": -0.01595255884644553,
          "index": 6,
          "metric": "new_minus_old_gain",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": false,
          "predicate": 0,
          "simultaneous_ci95": [
            -0.04318763460864615,
            0.011282516915755086
          ]
        },
        {
          "bootstrap_se": 0.013886273896019211,
          "center": 1,
          "estimate": 0.013990809569369822,
          "index": 10,
          "metric": "new_minus_old_gain",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": false,
          "predicate": 1,
          "simultaneous_ci95": [
            -0.025072901511947382,
            0.053054520650687026
          ]
        },
        {
          "bootstrap_se": 0.011159472999879775,
          "center": 2,
          "estimate": -0.0033481421591616822,
          "index": 12,
          "metric": "new_minus_old_gain",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": false,
          "predicate": 1,
          "simultaneous_ci95": [
            -0.03474104369281444,
            0.028044759374491073
          ]
        },
        {
          "bootstrap_se": 0.010945117369992376,
          "center": 3,
          "estimate": 0.006567507493693836,
          "index": 14,
          "metric": "new_minus_old_gain",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": false,
          "predicate": 1,
          "simultaneous_ci95": [
            -0.024222386605619345,
            0.03735740159300702
          ]
        },
        {
          "bootstrap_se": 0.00822873653259598,
          "center": 1,
          "estimate": -0.0012209634369635403,
          "index": 18,
          "metric": "new_minus_old_gain",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": false,
          "predicate": 0,
          "simultaneous_ci95": [
            -0.02436936083144084,
            0.02192743395751376
          ]
        },
        {
          "bootstrap_se": 0.008531884986689317,
          "center": 2,
          "estimate": -0.0022854364235674884,
          "index": 20,
          "metric": "new_minus_old_gain",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": false,
          "predicate": 0,
          "simultaneous_ci95": [
            -0.026286625842321717,
            0.02171575299518674
          ]
        },
        {
          "bootstrap_se": 0.008919602302099228,
          "center": 3,
          "estimate": 0.0014212607315252646,
          "index": 22,
          "metric": "new_minus_old_gain",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": false,
          "predicate": 0,
          "simultaneous_ci95": [
            -0.023670622800265183,
            0.026513144263315712
          ]
        },
        {
          "bootstrap_se": 0.014525654063901126,
          "center": 1,
          "estimate": -0.0559790771901959,
          "index": 26,
          "metric": "new_minus_old_gain",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": false,
          "predicate": 1,
          "simultaneous_ci95": [
            -0.09684143939537027,
            -0.015116714985021547
          ]
        },
        {
          "bootstrap_se": 0.013218994945540866,
          "center": 2,
          "estimate": 0.013163196511167818,
          "index": 28,
          "metric": "new_minus_old_gain",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": false,
          "predicate": 1,
          "simultaneous_ci95": [
            -0.024023380910874297,
            0.05034977393320993
          ]
        },
        {
          "bootstrap_se": 0.014141377654364495,
          "center": 3,
          "estimate": -0.029442014768736757,
          "index": 30,
          "metric": "new_minus_old_gain",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": false,
          "predicate": 1,
          "simultaneous_ci95": [
            -0.06922336253116645,
            0.01033933299369294
          ]
        }
      ],
      "name": "paired_new_minus_old_gain"
    },
    {
      "bootstrap_repetitions": 4000,
      "comparisons": 12,
      "critical": 2.814344085097297,
      "entries": [
        {
          "bootstrap_se": 1.8893955136011475e-06,
          "center": 1,
          "estimate": -1.966069352722676e-06,
          "index": 2,
          "metric": "new_minus_old_absolute",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": false,
          "predicate": 0,
          "simultaneous_ci95": [
            -7.283478440835435e-06,
            3.3513397353900826e-06
          ]
        },
        {
          "bootstrap_se": 1.6697769570794545e-06,
          "center": 2,
          "estimate": 8.094221828651904e-07,
          "index": 4,
          "metric": "new_minus_old_absolute",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": false,
          "predicate": 0,
          "simultaneous_ci95": [
            -3.889904719723135e-06,
            5.508749085453516e-06
          ]
        },
        {
          "bootstrap_se": 1.789028311593529e-06,
          "center": 3,
          "estimate": -4.371874320578206e-06,
          "index": 6,
          "metric": "new_minus_old_absolute",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": false,
          "predicate": 0,
          "simultaneous_ci95": [
            -9.406815567383058e-06,
            6.630669262266458e-07
          ]
        },
        {
          "bootstrap_se": 1.211444470110543e-07,
          "center": 1,
          "estimate": 3.177875989052697e-07,
          "index": 10,
          "metric": "new_minus_old_absolute",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": false,
          "predicate": 1,
          "simultaneous_ci95": [
            -2.31545589826739e-08,
            6.587297567932133e-07
          ]
        },
        {
          "bootstrap_se": 9.953383447203675e-08,
          "center": 2,
          "estimate": 1.37870561761388e-07,
          "index": 12,
          "metric": "new_minus_old_absolute",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": false,
          "predicate": 1,
          "simultaneous_ci95": [
            -1.4225189655204207e-07,
            4.1799302007481805e-07
          ]
        },
        {
          "bootstrap_se": 8.808683307205105e-08,
          "center": 3,
          "estimate": 5.554321070515279e-08,
          "index": 14,
          "metric": "new_minus_old_absolute",
          "model": "extra_trees",
          "n": 14,
          "positive_lower_bound": false,
          "predicate": 1,
          "simultaneous_ci95": [
            -1.9236344692612705e-07,
            3.034498683364326e-07
          ]
        },
        {
          "bootstrap_se": 1.1230965749492833e-06,
          "center": 1,
          "estimate": -2.9228856697355592e-08,
          "index": 18,
          "metric": "new_minus_old_absolute",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": false,
          "predicate": 0,
          "simultaneous_ci95": [
            -3.190009059398904e-06,
            3.131551346004193e-06
          ]
        },
        {
          "bootstrap_se": 1.2195721120478118e-06,
          "center": 2,
          "estimate": 2.2404813554699476e-06,
          "index": 20,
          "metric": "new_minus_old_absolute",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": false,
          "predicate": 0,
          "simultaneous_ci95": [
            -1.1918142044214294e-06,
            5.672776915361325e-06
          ]
        },
        {
          "bootstrap_se": 1.1841247596344886e-06,
          "center": 3,
          "estimate": 2.078102158443952e-06,
          "index": 22,
          "metric": "new_minus_old_absolute",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": false,
          "predicate": 0,
          "simultaneous_ci95": [
            -1.2544323548506295e-06,
            5.410636671738534e-06
          ]
        },
        {
          "bootstrap_se": 1.8044134618435021e-07,
          "center": 1,
          "estimate": -6.512282026687429e-07,
          "index": 26,
          "metric": "new_minus_old_absolute",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": false,
          "predicate": 1,
          "simultaneous_ci95": [
            -1.1590522380096628e-06,
            -1.434041673278232e-07
          ]
        },
        {
          "bootstrap_se": 1.4887841574469756e-07,
          "center": 2,
          "estimate": -9.77990465388513e-09,
          "index": 28,
          "metric": "new_minus_old_absolute",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": false,
          "predicate": 1,
          "simultaneous_ci95": [
            -4.28774993403631e-07,
            4.0921518409586074e-07
          ]
        },
        {
          "bootstrap_se": 1.6903310760706642e-07,
          "center": 3,
          "estimate": -4.594967918554477e-07,
          "index": 30,
          "metric": "new_minus_old_absolute",
          "model": "extra_trees",
          "n": 16,
          "positive_lower_bound": false,
          "predicate": 1,
          "simultaneous_ci95": [
            -9.3521411843501e-07,
            1.6220534724114597e-08
          ]
        }
      ],
      "name": "paired_new_minus_old_absolute"
    }
  ],
  "model_lock_sha256": "d873bd8c35be8fc3fc1d88ab7cf40746b8e387f7940f451fb6a55028944ca724",
  "protocol_sha256": "20921a6c8e8f0a4d5be4f8aaebdb53d0d2876805b7e9956b059fd59668b03b79",
  "quality": [
    {
      "center": 0,
      "index": 0,
      "model": "extra_trees",
      "n": 14,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8455287092011898,
      "preparation_gain": 0.09805178301499826,
      "preparation_initial": 0.7474769261861915,
      "rows": 2048,
      "target_mean": -0.027914403752519756,
      "target_variance": 0.0005221875321188252
    },
    {
      "center": 0,
      "index": 1,
      "model": "ridge",
      "n": 14,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8455287092011898,
      "preparation_gain": 0.09805178301499826,
      "preparation_initial": 0.7474769261861915,
      "rows": 2048,
      "target_mean": -0.027914403752519756,
      "target_variance": 0.0005221875321188252
    },
    {
      "center": 1,
      "index": 2,
      "model": "extra_trees",
      "n": 14,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8455287092011898,
      "preparation_gain": 0.09805178301499826,
      "preparation_initial": 0.7474769261861915,
      "rows": 2048,
      "target_mean": -0.026370201259263048,
      "target_variance": 0.0004724292279496281
    },
    {
      "center": 1,
      "index": 3,
      "model": "ridge",
      "n": 14,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8455287092011898,
      "preparation_gain": 0.09805178301499826,
      "preparation_initial": 0.7474769261861915,
      "rows": 2048,
      "target_mean": -0.026370201259263048,
      "target_variance": 0.0004724292279496281
    },
    {
      "center": 2,
      "index": 4,
      "model": "extra_trees",
      "n": 14,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8455287092011898,
      "preparation_gain": 0.09805178301499826,
      "preparation_initial": 0.7474769261861915,
      "rows": 2048,
      "target_mean": -0.027117803680273618,
      "target_variance": 0.0004991351060085012
    },
    {
      "center": 2,
      "index": 5,
      "model": "ridge",
      "n": 14,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8455287092011898,
      "preparation_gain": 0.09805178301499826,
      "preparation_initial": 0.7474769261861915,
      "rows": 2048,
      "target_mean": -0.027117803680273618,
      "target_variance": 0.0004991351060085012
    },
    {
      "center": 3,
      "index": 6,
      "model": "extra_trees",
      "n": 14,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8455287092011898,
      "preparation_gain": 0.09805178301499826,
      "preparation_initial": 0.7474769261861915,
      "rows": 2048,
      "target_mean": -0.027708805621891944,
      "target_variance": 0.0005218218387678087
    },
    {
      "center": 3,
      "index": 7,
      "model": "ridge",
      "n": 14,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8455287092011898,
      "preparation_gain": 0.09805178301499826,
      "preparation_initial": 0.7474769261861915,
      "rows": 2048,
      "target_mean": -0.027708805621891944,
      "target_variance": 0.0005218218387678087
    },
    {
      "center": 0,
      "index": 8,
      "model": "extra_trees",
      "n": 14,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6783823911989971,
      "preparation_gain": 0.09793695162708962,
      "preparation_initial": 0.5804454395719074,
      "rows": 2048,
      "target_mean": -0.004574907393659088,
      "target_variance": 1.6345113598110326e-05
    },
    {
      "center": 0,
      "index": 9,
      "model": "ridge",
      "n": 14,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6783823911989971,
      "preparation_gain": 0.09793695162708962,
      "preparation_initial": 0.5804454395719074,
      "rows": 2048,
      "target_mean": -0.004574907393659088,
      "target_variance": 1.6345113598110326e-05
    },
    {
      "center": 1,
      "index": 10,
      "model": "extra_trees",
      "n": 14,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6826410763915356,
      "preparation_gain": 0.10098148918014692,
      "preparation_initial": 0.5816595872113887,
      "rows": 2048,
      "target_mean": -0.0049887476357613324,
      "target_variance": 2.035224537004525e-05
    },
    {
      "center": 1,
      "index": 11,
      "model": "ridge",
      "n": 14,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6826410763915356,
      "preparation_gain": 0.10098148918014692,
      "preparation_initial": 0.5816595872113887,
      "rows": 2048,
      "target_mean": -0.0049887476357613324,
      "target_variance": 2.035224537004525e-05
    },
    {
      "center": 2,
      "index": 12,
      "model": "extra_trees",
      "n": 14,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6807957760625318,
      "preparation_gain": 0.09920139909971085,
      "preparation_initial": 0.5815943769628209,
      "rows": 2048,
      "target_mean": -0.004997924405447007,
      "target_variance": 1.952939446183818e-05
    },
    {
      "center": 2,
      "index": 13,
      "model": "ridge",
      "n": 14,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6807957760625318,
      "preparation_gain": 0.09920139909971085,
      "preparation_initial": 0.5815943769628209,
      "rows": 2048,
      "target_mean": -0.004997924405447007,
      "target_variance": 1.952939446183818e-05
    },
    {
      "center": 3,
      "index": 14,
      "model": "extra_trees",
      "n": 14,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6789816588737501,
      "preparation_gain": 0.09838318527267205,
      "preparation_initial": 0.580598473601078,
      "rows": 2048,
      "target_mean": -0.004503740106610419,
      "target_variance": 1.6194838357727838e-05
    },
    {
      "center": 3,
      "index": 15,
      "model": "ridge",
      "n": 14,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6789816588737501,
      "preparation_gain": 0.09838318527267205,
      "preparation_initial": 0.580598473601078,
      "rows": 2048,
      "target_mean": -0.004503740106610419,
      "target_variance": 1.6194838357727838e-05
    },
    {
      "center": 0,
      "index": 16,
      "model": "extra_trees",
      "n": 16,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8447926027231751,
      "preparation_gain": 0.09813789664478066,
      "preparation_initial": 0.7466547060783945,
      "rows": 2048,
      "target_mean": -0.01952738639981408,
      "target_variance": 0.0003191546842111514
    },
    {
      "center": 0,
      "index": 17,
      "model": "ridge",
      "n": 16,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8447926027231751,
      "preparation_gain": 0.09813789664478066,
      "preparation_initial": 0.7466547060783945,
      "rows": 2048,
      "target_mean": -0.01952738639981408,
      "target_variance": 0.0003191546842111514
    },
    {
      "center": 1,
      "index": 18,
      "model": "extra_trees",
      "n": 16,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8447926027231751,
      "preparation_gain": 0.09813789664478066,
      "preparation_initial": 0.7466547060783945,
      "rows": 2048,
      "target_mean": -0.019745847201488826,
      "target_variance": 0.00032881825643329586
    },
    {
      "center": 1,
      "index": 19,
      "model": "ridge",
      "n": 16,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8447926027231751,
      "preparation_gain": 0.09813789664478066,
      "preparation_initial": 0.7466547060783945,
      "rows": 2048,
      "target_mean": -0.019745847201488826,
      "target_variance": 0.00032881825643329586
    },
    {
      "center": 2,
      "index": 20,
      "model": "extra_trees",
      "n": 16,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8447926027231751,
      "preparation_gain": 0.09813789664478066,
      "preparation_initial": 0.7466547060783945,
      "rows": 2048,
      "target_mean": -0.02055589600607096,
      "target_variance": 0.0003519355527135902
    },
    {
      "center": 2,
      "index": 21,
      "model": "ridge",
      "n": 16,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8447926027231751,
      "preparation_gain": 0.09813789664478066,
      "preparation_initial": 0.7466547060783945,
      "rows": 2048,
      "target_mean": -0.02055589600607096,
      "target_variance": 0.0003519355527135902
    },
    {
      "center": 3,
      "index": 22,
      "model": "extra_trees",
      "n": 16,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8447926027231751,
      "preparation_gain": 0.09813789664478066,
      "preparation_initial": 0.7466547060783945,
      "rows": 2048,
      "target_mean": -0.020427812876450874,
      "target_variance": 0.00034887225362017663
    },
    {
      "center": 3,
      "index": 23,
      "model": "ridge",
      "n": 16,
      "n_instances": 512,
      "predicate": 0,
      "preparation_best": 0.8447926027231751,
      "preparation_gain": 0.09813789664478066,
      "preparation_initial": 0.7466547060783945,
      "rows": 2048,
      "target_mean": -0.020427812876450874,
      "target_variance": 0.00034887225362017663
    },
    {
      "center": 0,
      "index": 24,
      "model": "extra_trees",
      "n": 16,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6831645340324491,
      "preparation_gain": 0.09954198035069567,
      "preparation_initial": 0.5836225536817534,
      "rows": 2048,
      "target_mean": -0.00501324053380287,
      "target_variance": 2.567031271291743e-05
    },
    {
      "center": 0,
      "index": 25,
      "model": "ridge",
      "n": 16,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6831645340324491,
      "preparation_gain": 0.09954198035069567,
      "preparation_initial": 0.5836225536817534,
      "rows": 2048,
      "target_mean": -0.00501324053380287,
      "target_variance": 2.567031271291743e-05
    },
    {
      "center": 1,
      "index": 26,
      "model": "extra_trees",
      "n": 16,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6813563283386925,
      "preparation_gain": 0.09844798250076926,
      "preparation_initial": 0.5829083458379233,
      "rows": 2048,
      "target_mean": -0.0049327968368244254,
      "target_variance": 2.4338103316377873e-05
    },
    {
      "center": 1,
      "index": 27,
      "model": "ridge",
      "n": 16,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6813563283386925,
      "preparation_gain": 0.09844798250076926,
      "preparation_initial": 0.5829083458379233,
      "rows": 2048,
      "target_mean": -0.0049327968368244254,
      "target_variance": 2.4338103316377873e-05
    },
    {
      "center": 2,
      "index": 28,
      "model": "extra_trees",
      "n": 16,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6825085929189054,
      "preparation_gain": 0.09874469857165727,
      "preparation_initial": 0.5837638943472481,
      "rows": 2048,
      "target_mean": -0.004649851732821332,
      "target_variance": 2.1848216419665458e-05
    },
    {
      "center": 2,
      "index": 29,
      "model": "ridge",
      "n": 16,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6825085929189054,
      "preparation_gain": 0.09874469857165727,
      "preparation_initial": 0.5837638943472481,
      "rows": 2048,
      "target_mean": -0.004649851732821332,
      "target_variance": 2.1848216419665458e-05
    },
    {
      "center": 3,
      "index": 30,
      "model": "extra_trees",
      "n": 16,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6826322674351069,
      "preparation_gain": 0.09907750975450053,
      "preparation_initial": 0.5835547576806063,
      "rows": 2048,
      "target_mean": -0.004500962563140583,
      "target_variance": 2.0687748924136747e-05
    },
    {
      "center": 3,
      "index": 31,
      "model": "ridge",
      "n": 16,
      "n_instances": 512,
      "predicate": 1,
      "preparation_best": 0.6826322674351069,
      "preparation_gain": 0.09907750975450053,
      "preparation_initial": 0.5835547576806063,
      "rows": 2048,
      "target_mean": -0.004500962563140583,
      "target_variance": 2.0687748924136747e-05
    }
  ],
  "quality_scope": "Preparation initial/best/gain are the normalized full-circuit reward used by the preparation optimizer, not the reward of the intermediate state or a measured speedup.",
  "scope": "New independently generated evaluation instances shared by all centers. Calibration sets fixed after reward-only optimization. Paired intervals do not resample training or calibration sets. Three calibration realizations establish finite replication, not a calibration-population guarantee. This tests robustness under matched calibration budgets, not a pure system-size scaling law.",
  "status": "complete",
  "utc": "2026-11-28T07:06:34.774467+00:00",
  "version": "matched-calibration-models-20261128-v1"
}


==> source_data/calibration_robustness_schedules.json <==
{
  "description": "Three independently calibrated C schedule sets per size. Original schedules are in calibration_centres.json.",
  "angle_order": "gamma_0,...,gamma_(p-1),beta_0,...,beta_(p-1)",
  "instances_per_calibration_cohort": 64,
  "updates_per_restart": 100,
  "restarts": 2,
  "schedules": [
    {
      "index": 0,
      "n": 14,
      "center": 1,
      "predicate": "or",
      "p": 4,
      "theta": [
        0.2984040315030128,
        0.5194861410943925,
        0.7115071262997399,
        0.9078598731143168,
        0.4800494147144523,
        0.3419866690826314,
        0.22715857784232943,
        0.16172050672303395
      ]
    },
    {
      "index": 1,
      "n": 14,
      "center": 1,
      "predicate": "or",
      "p": 8,
      "theta": [
        0.22675762767232532,
        0.3588908506004158,
        0.4602753614594811,
        0.53937055847814,
        0.648319650272521,
        0.7655148528683463,
        0.8606541559006257,
        0.9685361529107569,
        0.5113618096910212,
        0.4689766609239999,
        0.3934362249881882,
        0.31167703204438757,
        0.2588074313625456,
        0.19598474365725238,
        0.14430344005507623,
        0.1031300022581304
      ]
    },
    {
      "index": 2,
      "n": 14,
      "center": 1,
      "predicate": "xor",
      "p": 4,
      "theta": [
        0.2659023091522398,
        0.48796341168540763,
        0.5847429845761497,
        0.8432694674326534,
        0.36747682403390086,
        0.273042710126515,
        0.18729957129822175,
        0.06768541992137583
      ]
    },
    {
      "index": 3,
      "n": 14,
      "center": 1,
      "predicate": "xor",
      "p": 8,
      "theta": [
        0.1802645381530393,
        0.3868770895978792,
        0.41110859002835937,
        0.49733152978505535,
        0.5837494431828754,
        0.6071755890156766,
        0.8347700968994395,
        0.9962288316237063,
        0.4685011295130303,
        0.3575309125844531,
        0.2928299268184243,
        0.2619442056529991,
        0.21001770155372365,
        0.12582546591024663,
        0.06234250966087905,
        0.024898061242950197
      ]
    },
    {
      "index": 4,
      "n": 14,
      "center": 2,
      "predicate": "or",
      "p": 4,
      "theta": [
        0.2924831664676375,
        0.5068116791973138,
        0.7296041412637436,
        0.9318227233086799,
        0.4763042117292062,
        0.35186729766849617,
        0.23867744539104016,
        0.1620793370352018
      ]
    },
    {
      "index": 5,
      "n": 14,
      "center": 2,
      "predicate": "or",
      "p": 8,
      "theta": [
        0.2445255985300988,
        0.34661515449449337,
        0.46047872655045335,
        0.5512669348237745,
        0.6487988571438803,
        0.7586832469336479,
        0.8625926036478612,
        0.948026942826489,
        0.5272004981487118,
        0.4608570226028907,
        0.3967843967862918,
        0.3215417414152865,
        0.25954427885404435,
        0.19959125650868767,
        0.14175024388701377,
        0.10177323853421234
      ]
    },
    {
      "index": 6,
      "n": 14,
      "center": 2,
      "predicate": "xor",
      "p": 4,
      "theta": [
        0.27129663039478397,
        0.49435882375011675,
        0.6090471324381255,
        0.8782670008995983,
        0.3572781109845519,
        0.2690087781552513,
        0.1806406026673744,
        0.06324322213070373
      ]
    },
    {
      "index": 7,
      "n": 14,
      "center": 2,
      "predicate": "xor",
      "p": 8,
      "theta": [
        0.1607020679198834,
        0.2930211762988571,
        0.4030149799604085,
        0.48395311191300294,
        0.5814648228269167,
        0.6539297880949244,
        0.7918566960167761,
        0.9329344466308074,
        0.5256551209767162,
        0.424888811652446,
        0.3514400449664717,
        0.29117267943750874,
        0.23251262587156238,
        0.13912302293466222,
        0.05812381362764592,
        0.02103336718324157
      ]
    },
    {
      "index": 8,
      "n": 14,
      "center": 3,
      "predicate": "or",
      "p": 4,
      "theta": [
        0.29708349852566546,
        0.5081746194345108,
        0.7168678037332705,
        0.911934128307873,
        0.50040438991901,
        0.3437047383032522,
        0.24920613873433337,
        0.16360014369950168
      ]
    },
    {
      "index": 9,
      "n": 14,
      "center": 3,
      "predicate": "or",
      "p": 8,
      "theta": [
        0.2370950127069357,
        0.34964746075110714,
        0.46346313717074444,
        0.5516783588353387,
        0.6606307232710894,
        0.7477252982479827,
        0.8538059076312032,
        0.955121795153093,
        0.5215312181264304,
        0.45304050003843016,
        0.39319195899385845,
        0.3228453104901274,
        0.25712009571030653,
        0.1995892653776816,
        0.145368842367346,
        0.10460068267621112
      ]
    },
    {
      "index": 10,
      "n": 14,
      "center": 3,
      "predicate": "xor",
      "p": 4,
      "theta": [
        0.2766310542250533,
        0.5048856518981927,
        0.5988943675567316,
        0.9231725872178006,
        0.35766912829124287,
        0.2648129666733663,
        0.1723718840101707,
        0.04485719751906347
      ]
    },
    {
      "index": 11,
      "n": 14,
      "center": 3,
      "predicate": "xor",
      "p": 8,
      "theta": [
        0.1753935660458703,
        0.29916240093358903,
        0.41482497733762536,
        0.4898392413042184,
        0.5499256586675967,
        0.672162623403406,
        0.8668133717455916,
        0.9953264055857266,
        0.5831589212828708,
        0.4537984466026588,
        0.34893625704425857,
        0.26398863413011775,
        0.21526971341229897,
        0.13671393483719296,
        0.054723030854752,
        0.02150560177617461
      ]
    },
    {
      "index": 12,
      "n": 16,
      "center": 1,
      "predicate": "or",
      "p": 4,
      "theta": [
        0.29046795456550334,
        0.5125721031936986,
        0.7292582692230002,
        0.8988925492922225,
        0.4907516469121085,
        0.33375140888995036,
        0.23054255178893365,
        0.1643465525846137
      ]
    },
    {
      "index": 13,
      "n": 16,
      "center": 1,
      "predicate": "or",
      "p": 8,
      "theta": [
        0.23207958312936158,
        0.3630767432219841,
        0.4615218177449438,
        0.564589605641822,
        0.6555062006846436,
        0.7600029479018264,
        0.8625443228968881,
        0.9572144184408573,
        0.5051247919692456,
        0.4415846370307041,
        0.3810503712058248,
        0.32024158635858896,
        0.25319005080226803,
        0.19645931414742132,
        0.1394463683240714,
        0.1021558561574705
      ]
    },
    {
      "index": 14,
      "n": 16,
      "center": 1,
      "predicate": "xor",
      "p": 4,
      "theta": [
        0.26870993983846614,
        0.48756113611017143,
        0.6057569769520138,
        0.8193674320462173,
        0.3665036592723935,
        0.28220491400568737,
        0.1961639829704631,
        0.08519431461983264
      ]
    },
    {
      "index": 15,
      "n": 16,
      "center": 1,
      "predicate": "xor",
      "p": 8,
      "theta": [
        0.16977309556611053,
        0.32919732006523844,
        0.462085728581254,
        0.5028155529869697,
        0.540675299772243,
        0.7247793199489477,
        0.855754159204816,
        0.9803692275729322,
        0.4971836108773689,
        0.4285349560252129,
        0.35569708069712075,
        0.26972198706526257,
        0.2112018771789674,
        0.10991196787811654,
        0.05976172978512487,
        0.02013115152145073
      ]
    },
    {
      "index": 16,
      "n": 16,
      "center": 2,
      "predicate": "or",
      "p": 4,
      "theta": [
        0.307120181456591,
        0.5149732749409975,
        0.712092618586132,
        0.9228339020538783,
        0.4957351371544288,
        0.341259978445112,
        0.2429424154073227,
        0.16641254481714907
      ]
    },
    {
      "index": 17,
      "n": 16,
      "center": 2,
      "predicate": "or",
      "p": 8,
      "theta": [
        0.22946501204449127,
        0.34500278090871567,
        0.4396682640000376,
        0.5519754370984207,
        0.66469798964124,
        0.7543347095138313,
        0.8596425174089939,
        0.9666071204969224,
        0.5187115784104184,
        0.44689681837562095,
        0.3935735156930202,
        0.3308372608663242,
        0.26334156488807875,
        0.1970294640814157,
        0.14253571452769348,
        0.10236325856115308
      ]
    },
    {
      "index": 18,
      "n": 16,
      "center": 2,
      "predicate": "xor",
      "p": 4,
      "theta": [
        0.24368329746986034,
        0.4803689526053343,
        0.5850005887387322,
        0.9024274964614352,
        0.36350162298389826,
        0.2722487840032303,
        0.184785857072013,
        0.05327187453667261
      ]
    },
    {
      "index": 19,
      "n": 16,
      "center": 2,
      "predicate": "xor",
      "p": 8,
      "theta": [
        0.17902560981041177,
        0.35120343267696374,
        0.4422299657146491,
        0.49912013981964726,
        0.5708862083619156,
        0.707677651425766,
        0.778947307082079,
        0.8766728118513892,
        0.46589663450541796,
        0.38189855089850133,
        0.31741405141867496,
        0.2666739397871518,
        0.20807238915900533,
        0.1223050692334254,
        0.05549596213213947,
        0.028114177162985424
      ]
    },
    {
      "index": 20,
      "n": 16,
      "center": 3,
      "predicate": "or",
      "p": 4,
      "theta": [
        0.30784915328114193,
        0.519575065660093,
        0.7263201886584736,
        0.9257053626858425,
        0.4742095466797455,
        0.3491457749113274,
        0.24225088229388947,
        0.1658170418947969
      ]
    },
    {
      "index": 21,
      "n": 16,
      "center": 3,
      "predicate": "or",
      "p": 8,
      "theta": [
        0.2335215933175417,
        0.3552820693552262,
        0.45371950435785535,
        0.5590960842072603,
        0.6463646045583565,
        0.7635217855721657,
        0.8507906770281264,
        0.9542048337737279,
        0.525330487560163,
        0.46388644751130215,
        0.3890827305701212,
        0.33082148672723866,
        0.2572071851032436,
        0.1993384867079916,
        0.14094357219269965,
        0.1011992165625498
      ]
    },
    {
      "index": 22,
      "n": 16,
      "center": 3,
      "predicate": "xor",
      "p": 4,
      "theta": [
        0.24358117305660262,
        0.49756362846605695,
        0.6121327061806576,
        0.857451596489123,
        0.3864760769073839,
        0.29070478610740075,
        0.19452744993978655,
        0.06480853201219208
      ]
    },
    {
      "index": 23,
      "n": 16,
      "center": 3,
      "predicate": "xor",
      "p": 8,
      "theta": [
        0.16324435085016117,
        0.3503104706811488,
        0.4271677449158236,
        0.4904398180962053,
        0.5744040477824649,
        0.7094504833601918,
        0.8889578316178506,
        0.9934673326487171,
        0.506149552671696,
        0.38904415058485914,
        0.3117657280056932,
        0.2548572895823618,
        0.18589944541641132,
        0.09442133466860499,
        0.030625232002609075,
        0.006251044452460672
      ]
    }
  ]
}


==> source_data/continuation_physical_diagnostics.tsv <==
n	a	b	mean_X_coefficient_x1e3	X_coefficient_RMS_x1e3	within_cancellation	gain_percent
10	0	0	4.2602	5.7153	0.9275	1.89
10	0.25	0.25	3.8102	5.3207	0.8564	0.16
10	0.5	0.5	-0.0874	1.7759	-0.0016	-0.25
10	0.75	0.75	-4.0110	5.5378	-0.2280	16.11
10	1	1	-4.3387	5.7704	-0.0986	29.76
10	0	1	4.3508	5.7864	0.9326	0.55
10	1	0	-4.2590	5.7118	-0.1146	28.60
12	0	0	2.0117	2.6847	0.9426	4.75
12	0.25	0.25	1.8016	2.5062	0.8901	3.02
12	0.50	0.50	-0.0276	0.8345	-0.0321	-0.12
12	0.75	0.75	-1.8840	2.5941	-0.2265	5.93
12	1	1	-2.0624	2.7276	-0.1856	26.05
12	0	1	2.0689	2.7367	0.9481	5.87
12	1	0	-2.0079	2.6789	-0.1816	26.19
14	0	0	0.9924	1.3234	0.9704	5.64
14	0.25	0.25	0.8950	1.2447	0.9426	-1.13
14	0.50	0.50	-0.0117	0.4159	-0.0411	0.48
14	0.75	0.75	-0.9346	1.2844	-0.3261	18.05
14	1	1	-1.0352	1.3646	-0.2616	27.32
14	0	1	1.0395	1.3702	0.9758	2.40
14	1	0	-0.9887	1.3184	-0.2702	32.96
16	0	0	0.5286	0.7040	0.9872	1.81
16	0.25	0.25	0.4751	0.6629	0.9455	0.83
16	0.5	0.5	-0.0067	0.2265	-0.0380	0.96
16	0.75	0.75	-0.4940	0.6821	-0.3378	17.55
16	1	1	-0.5345	0.7066	-0.3120	34.35
16	0	1	0.5350	0.7077	0.9878	-2.08
16	1	0	-0.5288	0.7035	-0.3216	33.54


==> source_data/high_reward_preparation_all_sizes.tsv <==
n	model	cell	family	metric	estimate	lower	upper	interval	family_size	source_result
10	extra_trees	or_ha	primary	ET_H_suffixA_gain	-0.015139497606049072	-0.03772836437969978	0.007449369167601633	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc	primary	ET_H_suffixC_gain	0.011977006232663765	-0.008168917944369976	0.032122930409697506	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc_minus_or_ha	secondary	ET_H_gain_suffixC_minus_suffixA	0.027116503838712835	-0.004075847689167224	0.058308855366592895	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ha_minus_or_hc	secondary	H_physical_cancellation_suffixA_minus_suffixC	0.34675267520470177	0.25695545613554055	0.436549894273863	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_aa	descriptive	baseline_MSE	8.178952009508676e-06	3.843545109161572e-06	1.515783473524173e-05	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_aa	descriptive	M3_MSE	8.051906528927221e-06	3.7784537063742123e-06	1.4912724680131676e-05	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_aa	descriptive	absolute_gain	1.270454805814547e-07	-8.364702566872135e-09	2.7001586200301163e-07	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_aa	descriptive	relative_gain	0.015533222402302191	-0.001834273548516795	0.030447155551438395	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_aa	descriptive	physical_C	0.8199997819979715	0.7487865847414715	0.8772958535527066	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_aa	descriptive	preparation_quality	0.8077297111589828	0.8047999827934417	0.8106691687112281	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_aa	descriptive	preparation_good_probability	0.024147146838939995	0.02167431958800135	0.026759540453218128	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_aa	descriptive	selected_space_second_moment_ratio	3.155969926546507	2.238188802778865	4.637415430769097	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_aa	descriptive	T_m_over_baseline	0.11118342655345796	0.05865968753386218	0.2366151202486777	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_aa	descriptive	T_u_over_baseline	0.0038167756748393785	-0.007605981710912438	0.02469533544291673	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_aa	descriptive	T_r_over_baseline	-0.07974347310842836	-0.1984974514913167	-0.03191291464359338	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_aa	descriptive	scalar_component_correction_over_baseline	-0.007182361063449015	-0.022223520314751038	0.0022168084074349	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_aa	descriptive	prediction_size_penalty_over_baseline	-0.012541145654118773	-0.026000395084092028	-0.006925533364704981	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ac	descriptive	baseline_MSE	0.0005301718878502578	0.00047785370859324726	0.0005893048605997679	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ac	descriptive	M3_MSE	0.0003827972524898493	0.0003426533463334424	0.000423757419361777	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ac	descriptive	absolute_gain	0.00014737463536040852	0.00011271331298046903	0.00018516278228475949	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ac	descriptive	relative_gain	0.27797519773819684	0.22345253581029234	0.33150293213115434	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ac	descriptive	physical_C	0.1118622320924084	0.0666675980757716	0.15510835030479342	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ac	descriptive	preparation_quality	0.8077297111589828	0.8047999827934417	0.8106691687112281	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ac	descriptive	preparation_good_probability	0.024147146838939995	0.02167431958800135	0.026759540453218128	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ac	descriptive	selected_space_second_moment_ratio	0.9663335004980179	0.9181456308240649	1.0166838470402837	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ac	descriptive	T_m_over_baseline	0.5874900524742617	0.5203821240722142	0.661304754475184	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ac	descriptive	T_u_over_baseline	0.009972176567374801	0.0007152425332768675	0.020001769965089726	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ac	descriptive	T_r_over_baseline	-0.0039391871722366	-0.06284986501315622	0.05087317086989702	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ac	descriptive	scalar_component_correction_over_baseline	0.010497930006779784	-0.0020641578075384264	0.023257812191808926	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ac	descriptive	prediction_size_penalty_over_baseline	-0.32604577413798247	-0.3627408393971361	-0.2935209283942157	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ha	descriptive	baseline_MSE	9.711346737297e-05	8.727965095685953e-05	0.0001072777528420279	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ha	descriptive	M3_MSE	9.85837164797782e-05	8.85256079761572e-05	0.00010902919229410989	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ha	descriptive	absolute_gain	-1.470249106808204e-06	-3.408095252523208e-06	4.1753036093649894e-07	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ha	descriptive	relative_gain	-0.015139497606049072	-0.03496378244000039	0.004243898609198023	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ha	descriptive	physical_C	0.003223068430883056	-0.03297000769362505	0.04085375468568092	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ha	descriptive	preparation_quality	0.9549406731579838	0.9538651076965293	0.955982873485069	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ha	descriptive	preparation_good_probability	0.41227241948674226	0.4013077951431074	0.42343454007795933	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ha	descriptive	selected_space_second_moment_ratio	0.08916684075853785	0.08142311714882637	0.09685987623793157	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ha	descriptive	T_m_over_baseline	-0.01922035548204426	-0.028856902620058748	-0.009869690421948914	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ha	descriptive	T_u_over_baseline	0.004614925257286504	0.0005201609018522941	0.008914978386799952	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ha	descriptive	T_r_over_baseline	-0.004540627453585156	-0.02312022990467441	0.013346681957111741	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ha	descriptive	scalar_component_correction_over_baseline	0.026900672431798216	0.023146054809390634	0.031246750258480793	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_ha	descriptive	prediction_size_penalty_over_baseline	-0.022894112359503886	-0.02622137668750382	-0.019893214565735978	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc	descriptive	baseline_MSE	0.0013538339817478256	0.0012598128001591923	0.0014459921003899035	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc	descriptive	M3_MSE	0.00133761910371044	0.001244631741454921	0.0014288763874165241	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc	descriptive	absolute_gain	1.621487803738571e-05	-7.6082018302467554e-06	4.015999968269746e-05	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc	descriptive	relative_gain	0.011977006232663765	-0.005732055906131252	0.029171661138189815	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc	descriptive	physical_C	-0.3435296067738187	-0.3950583015019835	-0.29093335162772194	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc	descriptive	preparation_quality	0.9549406731579838	0.9538651076965293	0.955982873485069	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc	descriptive	preparation_good_probability	0.41227241948674226	0.4013077951431074	0.42343454007795933	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc	descriptive	selected_space_second_moment_ratio	0.40781241190057166	0.3845711750364255	0.43343598153072804	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc	descriptive	T_m_over_baseline	0.06497505454765695	0.05490261736242833	0.07648372971976386	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc	descriptive	T_u_over_baseline	-0.0012635926142255793	-0.002974676667957223	0.0004963514715409321	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc	descriptive	T_r_over_baseline	-0.02762467622994404	-0.04723197595006074	-0.008832889659437008	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc	descriptive	scalar_component_correction_over_baseline	0.013618233256889914	0.010143851347124005	0.017203620228817294	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc	descriptive	prediction_size_penalty_over_baseline	-0.03772801272771355	-0.0425147481786989	-0.03341926646463309	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc_over_or_ac	derived_descriptive	baseline_MSE_ratio	2.553575571947722			none		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
10	extra_trees	or_hc_over_or_ac	derived_descriptive	absolute_improvement_ratio	0.11002488995295426			none		runtime/current_draft_strengthening_20261118_v1/response_extension/n10_completed_20261118/RESULTS.json
12	extra_trees	or_ha	primary	ET_H_suffixA_gain	0.015844238693477647	-0.0014718552076756278	0.03316033259463092	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc	primary	ET_H_suffixC_gain	0.06894196897168801	0.044731194177004496	0.09315274376637153	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc_minus_or_ha	secondary	ET_H_gain_suffixC_minus_suffixA	0.05309773027821037	0.023222275334506607	0.08297318522191413	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ha_minus_or_hc	secondary	H_physical_cancellation_suffixA_minus_suffixC	0.8666016125921815	0.8058917097841495	0.9273115154002135	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_aa	descriptive	baseline_MSE	1.2372997095069144e-06	6.652877065512791e-07	1.9227210481869283e-06	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_aa	descriptive	M3_MSE	1.1585453750690742e-06	5.94271577193889e-07	1.8447348796449263e-06	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_aa	descriptive	absolute_gain	7.875433443784016e-08	4.0362492579329004e-08	1.1688434321379452e-07	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_aa	descriptive	relative_gain	0.06365016804960306	0.02843165637800108	0.12616637068286396	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_aa	descriptive	physical_C	0.9249990458591574	0.8959823014880135	0.9491333513494278	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_aa	descriptive	preparation_quality	0.8061358129411862	0.8035860112049215	0.8086997286263571	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_aa	descriptive	preparation_good_probability	0.012954057152296026	0.011417655327406264	0.014626904374151472	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_aa	descriptive	selected_space_second_moment_ratio	7.375407897735388	5.324776108254294	10.843349047527191	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_aa	descriptive	T_m_over_baseline	0.6322180944174957	0.3941252138495239	1.1693405630655882	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_aa	descriptive	T_u_over_baseline	0.04537770061627399	0.014314192088476937	0.10334776196479013	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_aa	descriptive	T_r_over_baseline	-0.5759287932334193	-1.0777112914830993	-0.3555601630849793	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_aa	descriptive	scalar_component_correction_over_baseline	-0.001009387855110371	-0.01716492836319584	0.015050294618018756	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_aa	descriptive	prediction_size_penalty_over_baseline	-0.0370074458956361	-0.06768151628233383	-0.023646293598884524	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ac	descriptive	baseline_MSE	0.00029189338507775044	0.0002638039610188025	0.00032002828706349784	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ac	descriptive	M3_MSE	0.00019626715028074273	0.00017605927305996912	0.0002169036839974909	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ac	descriptive	absolute_gain	9.56262347970077e-05	7.816273440595944e-05	0.00011348775396818805	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ac	descriptive	relative_gain	0.3276067211031046	0.2802826590697672	0.37330783466851	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ac	descriptive	physical_C	-0.14058302485492474	-0.19314437139266905	-0.08708006017994852	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ac	descriptive	preparation_quality	0.8061358129411862	0.8035860112049215	0.8086997286263571	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ac	descriptive	preparation_good_probability	0.012954057152296026	0.011417655327406264	0.014626904374151472	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ac	descriptive	selected_space_second_moment_ratio	0.7079812970027334	0.6707451957978884	0.7487454923959428	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ac	descriptive	T_m_over_baseline	0.5029603363007593	0.4444673418999828	0.5656770576402261	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ac	descriptive	T_u_over_baseline	0.015950046696377486	0.008356081263392974	0.02364066838174071	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ac	descriptive	T_r_over_baseline	0.08994679286150473	0.04811901362805712	0.1303989212379301	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ac	descriptive	scalar_component_correction_over_baseline	0.01191711782987195	-0.0016131258252889804	0.024949572353096496	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ac	descriptive	prediction_size_penalty_over_baseline	-0.2931675725854097	-0.3292022826725067	-0.2580476121147768	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ha	descriptive	baseline_MSE	3.18211718609954e-05	2.692699693369655e-05	3.714430648417375e-05	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ha	descriptive	M3_MSE	3.131698961852361e-05	2.6581265078305746e-05	3.6474379233786196e-05	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ha	descriptive	absolute_gain	5.041822424717854e-07	3.355992102830074e-08	1.0070906620574113e-06	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ha	descriptive	relative_gain	0.015844238693477647	0.0010850130108483516	0.03070090727712997	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ha	descriptive	physical_C	0.2252201748914844	0.1938023302276668	0.25919789948386884	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ha	descriptive	preparation_quality	0.9540064428305148	0.9529716830724781	0.9550077227172228	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ha	descriptive	preparation_good_probability	0.3417080081049437	0.3320024650697836	0.35173601650072095	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ha	descriptive	selected_space_second_moment_ratio	0.07513518801302997	0.06732647818059137	0.08374880974390833	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ha	descriptive	T_m_over_baseline	0.004459022155553903	-0.003143012335747198	0.01205486597282328	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ha	descriptive	T_u_over_baseline	0.0028030519797666493	0.0004284809279658894	0.00549056404073837	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ha	descriptive	T_r_over_baseline	0.009440630495433346	-0.004993478723669792	0.023871248805842717	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ha	descriptive	scalar_component_correction_over_baseline	0.013127367941660452	0.009966956030209684	0.01686156107426083	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_ha	descriptive	prediction_size_penalty_over_baseline	-0.013985833878937051	-0.01645214445604698	-0.011935363796981865	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc	descriptive	baseline_MSE	0.0009557063410351182	0.0008911106929856488	0.0010244958245908878	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc	descriptive	M3_MSE	0.0008898180641254296	0.00082927324399237	0.0009513536654579335	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc	descriptive	absolute_gain	6.58882769096886e-05	4.466901360620622e-05	8.800629112387121e-05	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc	descriptive	relative_gain	0.06894196897168801	0.04849586086722214	0.09014933192145264	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc	descriptive	physical_C	-0.6413814377006971	-0.6675692328357951	-0.6118596037634316	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc	descriptive	preparation_quality	0.9540064428305148	0.9529716830724781	0.9550077227172228	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc	descriptive	preparation_good_probability	0.3417080081049437	0.3320024650697836	0.35173601650072095	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc	descriptive	selected_space_second_moment_ratio	0.22233866200461097	0.21065011993749166	0.23490086793999962	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc	descriptive	T_m_over_baseline	0.06385011228606753	0.053667933324573126	0.07477595248512459	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc	descriptive	T_u_over_baseline	0.0005395467510454846	-0.0008853145159995583	0.0019916836483212692	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc	descriptive	T_r_over_baseline	0.038778771928279845	0.017511096176476247	0.06003477292126005	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc	descriptive	scalar_component_correction_over_baseline	0.01875224341343854	0.014574385316068156	0.023075341708161307	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc	descriptive	prediction_size_penalty_over_baseline	-0.05297870540714358	-0.06060927600005846	-0.0461815312211721	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc_over_or_ac	derived_descriptive	baseline_MSE_ratio	3.274162382201812			none		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
12	extra_trees	or_hc_over_or_ac	derived_descriptive	absolute_improvement_ratio	0.6890188351507733			none		runtime/current_draft_strengthening_20261118_v1/response_extension/statistics_recovery_20261118_v1/RESULTS.json
14	extra_trees	or_ha	primary	ET_H_suffixA_gain	-0.004698992611293386	-0.023745860094649542	0.01434787487206277	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc	primary	ET_H_suffixC_gain	0.0581224886652662	0.03098655928989218	0.08525841804064023	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc_minus_or_ha	secondary	ET_H_gain_suffixC_minus_suffixA	0.0628214812765596	0.029594734112702352	0.09604822844041683	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ha_minus_or_hc	secondary	H_physical_cancellation_suffixA_minus_suffixC	0.9550048772923452	0.9122208490944848	0.9977889054902056	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_aa	descriptive	baseline_MSE	2.4075677071035616e-07	1.5704057637519913e-07	3.5082036259694134e-07	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_aa	descriptive	M3_MSE	2.16628500127781e-07	1.394159917938119e-07	3.1916408006236136e-07	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_aa	descriptive	absolute_gain	2.412827058257517e-08	9.175394775873497e-09	4.387618786385839e-08	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_aa	descriptive	relative_gain	0.10021845080985417	0.04190551206560433	0.1697690522714361	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_aa	descriptive	physical_C	0.9606484238589824	0.943665842987692	0.9743887783037333	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_aa	descriptive	preparation_quality	0.8040653600277536	0.8011979550686048	0.8068197918914201	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_aa	descriptive	preparation_good_probability	0.007936231619511656	0.006735046992549454	0.009315314402385684	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_aa	descriptive	selected_space_second_moment_ratio	13.286614496127012	9.168286498876348	20.452765354825836	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_aa	descriptive	T_m_over_baseline	0.6997129324457406	0.4230058666751127	1.1595136033079085	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_aa	descriptive	T_u_over_baseline	0.020717689611320367	-0.02773364553207464	0.05777094503493344	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_aa	descriptive	T_r_over_baseline	-0.5733785368188828	-0.9995750105716669	-0.3149425021992463	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_aa	descriptive	scalar_component_correction_over_baseline	0.002431631269437706	-0.05614340835660331	0.05254624371310175	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_aa	descriptive	prediction_size_penalty_over_baseline	-0.04926526569776124	-0.07198658709140235	-0.03423739489551029	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ac	descriptive	baseline_MSE	0.0001993030281610264	0.00018044883942416095	0.00021930409240184415	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ac	descriptive	M3_MSE	0.0001245495980768508	0.0001110161934069577	0.00013796328067455262	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ac	descriptive	absolute_gain	7.47534300841756e-05	6.053709185561546e-05	9.0314048251671e-05	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ac	descriptive	relative_gain	0.3750742313045979	0.3207153643033718	0.42776481758883267	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ac	descriptive	physical_C	-0.44978401559066405	-0.4982196355605235	-0.39905680740088234	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ac	descriptive	preparation_quality	0.8040653600277536	0.8011979550686048	0.8068197918914201	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ac	descriptive	preparation_good_probability	0.007936231619511656	0.006735046992549454	0.009315314402385684	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ac	descriptive	selected_space_second_moment_ratio	0.43919998795442333	0.4123727296546035	0.4678451023883019	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ac	descriptive	T_m_over_baseline	0.4509620459302764	0.4022805979200833	0.5026367126286893	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ac	descriptive	T_u_over_baseline	0.005580572244249202	-0.0003486326047821039	0.011345480033419736	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ac	descriptive	T_r_over_baseline	0.2522492906928837	0.20220992803100798	0.3013672154871127	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ac	descriptive	scalar_component_correction_over_baseline	0.01183212173945664	-0.0028831132552413394	0.027969324869313576	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ac	descriptive	prediction_size_penalty_over_baseline	-0.3455497993022691	-0.38673768694792193	-0.30655132742835295	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ha	descriptive	baseline_MSE	1.1504873739757258e-05	9.794152601937629e-06	1.3407401232414403e-05	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ha	descriptive	M3_MSE	1.155893505645424e-05	9.826993488823173e-06	1.3504379418306323e-05	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ha	descriptive	absolute_gain	-5.4061316696982654e-08	-2.462013304871563e-07	1.3750876457284283e-07	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ha	descriptive	relative_gain	-0.004698992611293386	-0.021139408013405397	0.011690419678636734	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ha	descriptive	physical_C	0.31216218673606805	0.2818876542462806	0.3433873831480129	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ha	descriptive	preparation_quality	0.9550420933002879	0.9541070731575257	0.955976566447425	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ha	descriptive	preparation_good_probability	0.29622486589019387	0.28692476816496437	0.3055225631485279	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ha	descriptive	selected_space_second_moment_ratio	0.07513566194770926	0.06600216526061074	0.0851142224733755	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ha	descriptive	T_m_over_baseline	0.004994816741309422	-0.0027999712434783595	0.012885128490994475	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ha	descriptive	T_u_over_baseline	0.0018808560622195938	-0.0006352803588469622	0.0044408996380712155	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ha	descriptive	T_r_over_baseline	-0.011576800276087854	-0.028157395442955688	0.003937331979636338	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ha	descriptive	scalar_component_correction_over_baseline	0.017134035489491512	0.013585450905900208	0.021400750951322232	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_ha	descriptive	prediction_size_penalty_over_baseline	-0.017131900628226705	-0.020207931432602116	-0.01464780748132179	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc	descriptive	baseline_MSE	0.0006626995667888297	0.0006105246872377767	0.0007194562109002927	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc	descriptive	M3_MSE	0.0006241818187296691	0.0005765672279614928	0.0006744803574347977	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc	descriptive	absolute_gain	3.851774805916058e-05	2.2213992418372015e-05	5.572353188333264e-05	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc	descriptive	relative_gain	0.0581224886652662	0.034428422919551935	0.08171585299282538	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc	descriptive	physical_C	-0.6428426905562771	-0.658324728623957	-0.6284310341712213	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc	descriptive	preparation_quality	0.9550420933002879	0.9541070731575257	0.955976566447425	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc	descriptive	preparation_good_probability	0.29622486589019387	0.28692476816496437	0.3055225631485279	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc	descriptive	selected_space_second_moment_ratio	0.11548029169020034	0.10897869828042987	0.12272710165287785	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc	descriptive	T_m_over_baseline	0.056514359459586064	0.04780190866689938	0.06641842964985246	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc	descriptive	T_u_over_baseline	-6.618035166045525e-05	-0.0011709087964678826	0.001048434975519445	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc	descriptive	T_r_over_baseline	0.03565430300515338	0.011142442172528183	0.06011019606741889	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc	descriptive	scalar_component_correction_over_baseline	0.02494256329036898	0.018797966364897917	0.03206547427806714	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc	descriptive	prediction_size_penalty_over_baseline	-0.058922556738183064	-0.06692447632670291	-0.05156060840919606	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc_over_or_ac	derived_descriptive	baseline_MSE_ratio	3.325085287983699			none		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
14	extra_trees	or_hc_over_or_ac	derived_descriptive	absolute_improvement_ratio	0.5152639553233601			none		runtime/current_draft_strengthening_20261118_v1/response_extension/n14_completed_20261120/RESULTS.json
16	extra_trees	or_ha	primary	ET_H_suffixA_gain	0.0045316469539152275	-0.014095033818049336	0.023158327725879793	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc	primary	ET_H_suffixC_gain	0.08390454344249687	0.05504822405116823	0.11276086283382551	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc_minus_or_ha	secondary	ET_H_gain_suffixC_minus_suffixA	0.07937289648858165	0.04534218408251148	0.11340360889465181	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ha_minus_or_hc	secondary	H_physical_cancellation_suffixA_minus_suffixC	0.809302419968289	0.7740422148328492	0.8445626251037288	95_percent_simultaneous_within_size_and_family	2	runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_aa	descriptive	baseline_MSE	8.179832361864564e-08	5.1397603530122344e-08	1.1800747558769244e-07	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_aa	descriptive	M3_MSE	7.347433521365585e-08	4.6051828299976214e-08	1.0676227579707843e-07	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_aa	descriptive	absolute_gain	8.323988404989784e-09	4.520991757321266e-09	1.2735030414102453e-08	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_aa	descriptive	relative_gain	0.10176233493240393	0.06566524274118131	0.13831481190768752	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_aa	descriptive	physical_C	0.9800523540101825	0.9691531885541268	0.988652082041335	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_aa	descriptive	preparation_quality	0.8063606351765653	0.8036568157490663	0.8088966760616667	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_aa	descriptive	preparation_good_probability	0.004523061999000607	0.0037268153218393413	0.005450987688998106	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_aa	descriptive	selected_space_second_moment_ratio	25.85083778250852	16.842182297489178	45.35630334296333	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_aa	descriptive	T_m_over_baseline	1.11214953863875	0.7421998067263602	1.775637739048221	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_aa	descriptive	T_u_over_baseline	-0.016421189698344225	-0.0807379741536909	0.038219478154245166	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_aa	descriptive	T_r_over_baseline	-1.0107618806229137	-1.6574942469196259	-0.6464224122015717	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_aa	descriptive	scalar_component_correction_over_baseline	0.07324386103711537	0.037605379299722436	0.13297707967287867	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_aa	descriptive	prediction_size_penalty_over_baseline	-0.0564479944222031	-0.08745488730444838	-0.03938679580798902	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ac	descriptive	baseline_MSE	0.00011421043002142619	0.00010041607102701251	0.00012899070569602727	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ac	descriptive	M3_MSE	7.162524620093325e-05	6.229316531624589e-05	8.167679982917465e-05	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ac	descriptive	absolute_gain	4.258518382049294e-05	3.4588314498159464e-05	5.117708987923404e-05	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ac	descriptive	relative_gain	0.3728659791623571	0.322298334549464	0.4193143651253923	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ac	descriptive	physical_C	-0.5720194504325986	-0.6078511186645155	-0.5335667032338227	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ac	descriptive	preparation_quality	0.8063606351765653	0.8036568157490663	0.8088966760616667	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ac	descriptive	preparation_good_probability	0.004523061999000607	0.0037268153218393413	0.005450987688998106	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ac	descriptive	selected_space_second_moment_ratio	0.28237635913735165	0.26072684737474633	0.3065566514248496	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ac	descriptive	T_m_over_baseline	0.3290136502827454	0.28973849146211833	0.3709510329939435	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ac	descriptive	T_u_over_baseline	0.0042382292684301865	-0.0002983370966547058	0.009570282515153558	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ac	descriptive	T_r_over_baseline	0.31247131106900106	0.26685156862935216	0.35738780361849376	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ac	descriptive	scalar_component_correction_over_baseline	0.020360624895593763	0.0078115991686433395	0.033416802373625556	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ac	descriptive	prediction_size_penalty_over_baseline	-0.29321783635341325	-0.32788279118224756	-0.2619241788006434	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ha	descriptive	baseline_MSE	5.510102747686514e-06	4.510454890339441e-06	6.582204745657113e-06	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ha	descriptive	M3_MSE	5.485132907354201e-06	4.502717803861821e-06	6.544304115524813e-06	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ha	descriptive	absolute_gain	2.4969840332313518e-08	-6.402267464575748e-08	1.1442335489524574e-07	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ha	descriptive	relative_gain	0.0045316469539152275	-0.011818576169888925	0.020556935008803262	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ha	descriptive	physical_C	0.34078043708059985	0.3119581339195698	0.3721561636485758	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ha	descriptive	preparation_quality	0.9560242482447083	0.9551762210649121	0.9568475422040312	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ha	descriptive	preparation_good_probability	0.25785525465435055	0.24925131609006274	0.2661920277960456	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ha	descriptive	selected_space_second_moment_ratio	0.07226515546477656	0.06334561523007007	0.08303473873202037	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ha	descriptive	T_m_over_baseline	-0.0013824521107944027	-0.0086280310807735	0.0053643097771654755	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ha	descriptive	T_u_over_baseline	0.0009241101523944666	-0.0014754125631507328	0.0034812995340336305	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ha	descriptive	T_r_over_baseline	0.003608044927592949	-0.011495027526019644	0.01806168318621916	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ha	descriptive	scalar_component_correction_over_baseline	0.015970341808716093	0.012735745612011854	0.020209126260354253	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_ha	descriptive	prediction_size_penalty_over_baseline	-0.014588397823994166	-0.017817097173687374	-0.012157500026903394	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc	descriptive	baseline_MSE	0.0004346566851384637	0.00040105970789773804	0.0004707995423447168	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc	descriptive	M3_MSE	0.0003981870144176918	0.00036674982032037194	0.00043118352715435795	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc	descriptive	absolute_gain	3.646967072077191e-05	2.4917629189603097e-05	4.808738605465753e-05	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc	descriptive	relative_gain	0.08390454344249687	0.05886587797227988	0.10842566960612003	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc	descriptive	physical_C	-0.4685219828876891	-0.48099280083791257	-0.4567513975968488	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc	descriptive	preparation_quality	0.9560242482447083	0.9551762210649121	0.9568475422040312	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc	descriptive	preparation_good_probability	0.25785525465435055	0.24925131609006274	0.2661920277960456	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc	descriptive	selected_space_second_moment_ratio	0.0504929872172009	0.0475621964468154	0.05390523439671938	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc	descriptive	T_m_over_baseline	0.060088125471586366	0.05209608892691531	0.06880321286788442	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc	descriptive	T_u_over_baseline	-0.0009262738285287722	-0.0017818484008905579	-6.141830683990278e-05	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc	descriptive	T_r_over_baseline	0.0991387852158939	0.07340360903409762	0.12492062917032865	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc	descriptive	scalar_component_correction_over_baseline	0.0027995572782519326	-0.002643292930099052	0.008100138508382418	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc	descriptive	prediction_size_penalty_over_baseline	-0.0771956506947069	-0.08692912088747953	-0.06839282991361617	95_percent_pointwise		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc_over_or_ac	derived_descriptive	baseline_MSE_ratio	3.805752986455974			none		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json
16	extra_trees	or_hc_over_or_ac	derived_descriptive	absolute_improvement_ratio	0.8563934084328619			none		runtime/current_draft_strengthening_20261118_v1/response_extension/n16_completed_20261121/RESULTS.json


==> source_data/normalized_continuation_all_sizes.tsv <==
n	condition	continuation_centre	angle_sector	signed_displacement	model	variant	baseline_mse	augmented_mse	absolute_mse_reduction	relative_mse_reduction	relative_mse_reduction_percent	percentile95_lower	percentile95_upper	percentile95_lower_percent	percentile95_upper_percent	within_stratum_cancellation
10	A_base	A	none	0.0	ridge	M3	6.069818261800488e-06	5.96053099520712e-06	1.0928726659336789e-07	0.018005031103015275	1.8005031103015274	0.010042557247602325	0.025092465119226443	1.0042557247602324	2.5092465119226444	0.9303957475890384
10	A_base	A	none	0.0	extra_trees	M3	3.832498915764706e-06	3.7910934204885494e-06	4.140549527615674e-08	0.010803785255055973	1.0803785255055973	-0.011764212609078345	0.029887060624254495	-1.1764212609078344	2.9887060624254493	0.9303957475890384
10	A_gamma_m025	A	gamma	-0.25	ridge	M3	5.72912665810305e-06	5.659052316911826e-06	7.0074341191224e-08	0.012231243149793805	1.2231243149793805	0.00633255494316849	0.01794784762969299	0.633255494316849	1.7947847629692992	0.9284457029645435
10	A_gamma_m025	A	gamma	-0.25	extra_trees	M3	3.4558608514119064e-06	3.4492680727101083e-06	6.592778701798058e-09	0.0019077095361361412	0.19077095361361412	-0.014655530489888989	0.01710999646233431	-1.4655530489888988	1.710999646233431	0.9284457029645435
10	A_gamma_p025	A	gamma	0.25	ridge	M3	6.864248886725242e-06	6.7228065575944335e-06	1.4144232913080873e-07	0.02060565277642304	2.060565277642304	0.012657647829771237	0.0280384263660206	1.2657647829771237	2.80384263660206	0.9269744912535892
10	A_gamma_p025	A	gamma	0.25	extra_trees	M3	4.595825764952375e-06	4.6044370625834815e-06	-8.611297631106477e-09	-0.0018737215185083748	-0.18737215185083747	-0.02419061539168942	0.01633850713206434	-2.419061539168942	1.6338507132064342	0.9269744912535892
10	A_beta_m025	A	beta	-0.25	ridge	M3	6.1027824223927194e-06	6.05358956730318e-06	4.9192855089539336e-08	0.008060725696042803	0.8060725696042803	-0.0018749898505725179	0.017436604171166447	-0.1874989850572518	1.7436604171166448	0.8953015669754589
10	A_beta_m025	A	beta	-0.25	extra_trees	M3	3.797594410798571e-06	3.798785637602897e-06	-1.1912268043262076e-09	-0.0003136793126035048	-0.03136793126035048	-0.022631071445264248	0.02117648735644155	-2.263107144526425	2.117648735644155	0.8953015669754589
10	A_beta_p025	A	beta	0.25	ridge	M3	6.893269299823509e-06	6.68156618934725e-06	2.1170311047625918e-07	0.03071156823681319	3.071156823681319	0.020369705323814623	0.04021733685951744	2.036970532381462	4.0217336859517445	0.9510250231120262
10	A_beta_p025	A	beta	0.25	extra_trees	M3	4.545062739920675e-06	4.471665829883908e-06	7.339691003676718e-08	0.016148712182144306	1.6148712182144305	-0.00349045325364727	0.03412301769080755	-0.349045325364727	3.412301769080755	0.9510250231120262
10	A_gamma_m075	A	gamma	-0.75	ridge	M3	6.374003715000657e-06	6.392422010393723e-06	-1.8418295393066153e-08	-0.002889595961439482	-0.28895959614394817	-0.006708010947359859	-0.0002603678680036217	-0.6708010947359859	-0.026036786800362168	0.9126010513002332
10	A_gamma_m075	A	gamma	-0.75	extra_trees	M3	3.991368153828545e-06	3.9940372597356675e-06	-2.6691059071223572e-09	-0.0006687195478478061	-0.06687195478478061	-0.04378068236665704	0.035370998908458635	-4.378068236665704	3.5370998908458637	0.9126010513002332
10	A_gamma_p075	A	gamma	0.75	ridge	M3	1.1999069420021894e-05	1.186151903005251e-05	1.3755038996938314e-07	0.011463421466656716	1.1463421466656716	0.0048690729135175154	0.017123871866398962	0.48690729135175154	1.712387186639896	0.888855445703968
10	A_gamma_p075	A	gamma	0.75	extra_trees	M3	9.436108314602954e-06	9.375548168241008e-06	6.056014636194645e-08	0.0064179155582843326	0.6417915558284333	-0.0050580241617668616	0.017380374688408265	-0.5058024161766862	1.7380374688408264	0.888855445703968
10	A_beta_m075	A	beta	-0.75	ridge	M3	2.8106149804104432e-05	2.8153604579023136e-05	-4.7454774918703394e-08	-0.001688412509342472	-0.1688412509342472	-0.025457077556247258	0.046029796122083445	-2.5457077556247256	4.602979612208345	0.5578558968794571
10	A_beta_m075	A	beta	-0.75	extra_trees	M3	9.14543811563318e-06	8.808811424703004e-06	3.3662669093017635e-07	0.036808153603352024	3.6808153603352025	-0.006573125872937193	0.08205986116646971	-0.6573125872937193	8.20598611664697	0.5578558968794571
10	A_beta_p075	A	beta	0.75	ridge	M3	9.8094549630369e-06	9.355472263225823e-06	4.539826998110775e-07	0.04628011459573789	4.628011459573789	0.03194403360133925	0.06277836529361838	3.1944033601339252	6.277836529361839	0.9624777447891637
10	A_beta_p075	A	beta	0.75	extra_trees	M3	7.5028893321647806e-06	7.187785596977579e-06	3.1510373518720133e-07	0.041997652002723276	4.199765200272328	0.022931176649999878	0.06509722914993098	2.2931176649999876	6.509722914993097	0.9624777447891637
10	C_base	C	none	0.0	ridge	M3	0.0007971424982112397	0.0007069367085656324	9.020578964560725e-05	0.11316143581357906	11.316143581357906	0.015934548983670256	0.20392183584504087	1.5934548983670256	20.392183584504085	-0.05449677971609347
10	C_base	C	none	0.0	extra_trees	M3	0.0005112091873432257	0.0003661037360957475	0.00014510545124747816	0.28384750282285987	28.384750282285985	0.22616761724152268	0.3423347354744308	22.61676172415227	34.233473547443076	-0.05449677971609347
10	C_gamma_m025	C	gamma	-0.25	ridge	M3	0.0009632101279993476	0.000860996488555669	0.00010221363944367865	0.10611769589257047	10.611769589257047	0.0058096395944500405	0.2041214986912379	0.580963959445004	20.41214986912379	-0.13216816412009794
10	C_gamma_m025	C	gamma	-0.25	extra_trees	M3	0.0005878132502333401	0.0004444168571741409	0.00014339639305919918	0.24394889533755174	24.394889533755173	0.18468752255350687	0.29957883770077437	18.468752255350687	29.957883770077437	-0.13216816412009794
10	C_gamma_p025	C	gamma	0.25	ridge	M3	0.0006315078443863974	0.0005568948990961377	7.461294529025975e-05	0.1181504647226626	11.815046472266259	0.034956849364326276	0.19105758706298948	3.4956849364326277	19.105758706298946	0.021835523832768572
10	C_gamma_p025	C	gamma	0.25	extra_trees	M3	0.00041711890091717025	0.0002955895854405112	0.00012152931547665906	0.2913541323815289	29.13541323815289	0.2349181780218286	0.34824466102151347	23.49181780218286	34.82446610215135	0.021835523832768572
10	C_beta_m025	C	beta	-0.25	ridge	M3	0.00048638974112548286	0.00043416955765990787	5.222018346557499e-05	0.10736283899561688	10.736283899561688	0.010619862889495707	0.19925857760005594	1.0619862889495706	19.925857760005595	-0.04699056146983217
10	C_beta_m025	C	beta	-0.25	extra_trees	M3	0.00031121452809332014	0.00021720582763682368	9.400870045649646e-05	0.3020704111483742	30.20704111483742	0.2506419134217503	0.3558217549474154	25.06419134217503	35.58217549474154	-0.04699056146983217
10	C_beta_p025	C	beta	0.25	ridge	M3	0.001106206902218932	0.0009738807285536058	0.00013232617366532614	0.11962154041878974	11.962154041878973	0.031671023515246706	0.1955838225593438	3.1671023515246706	19.558382255934383	-0.03994156538666668
10	C_beta_p025	C	beta	0.25	extra_trees	M3	0.0007424408856974205	0.000559014180956121	0.00018342670474129949	0.24705900264233896	24.705900264233897	0.1862719822070281	0.3063241265941203	18.62719822070281	30.63241265941203	-0.03994156538666668
10	C_gamma_m075	C	gamma	-0.75	ridge	M3	0.001125497645371478	0.0010188491503349453	0.0001066484950365328	0.09475674647132003	9.475674647132003	0.014979521309616354	0.16969565229443892	1.4979521309616355	16.96956522944389	-0.22099274915445738
10	C_gamma_m075	C	gamma	-0.75	extra_trees	M3	0.0007919374541420943	0.000604449131216265	0.00018748832292582928	0.23674637680691002	23.674637680691003	0.1919340555472772	0.27872713157539963	19.19340555472772	27.872713157539962	-0.22099274915445738
10	C_gamma_p075	C	gamma	0.75	ridge	M3	0.0004044252516649269	0.00036386484765383307	4.056040401109382e-05	0.10029147251343938	10.029147251343938	0.07482491790964918	0.12513330804214368	7.482491790964918	12.513330804214368	0.12569610062773107
10	C_gamma_p075	C	gamma	0.75	extra_trees	M3	0.0002499167302577995	0.00020518088575657327	4.473584450122626e-05	0.17900300013960396	17.900300013960397	0.13738580758148786	0.22046608807375295	13.738580758148785	22.046608807375296	0.12569610062773107
10	C_beta_m075	C	beta	-0.75	ridge	M3	0.00010143125773492669	9.145857207300972e-05	9.972685661916965e-06	0.09831964903736953	9.831964903736953	0.047237955480392134	0.1391176160534792	4.723795548039213	13.91176160534792	0.04585234199914294
10	C_beta_m075	C	beta	-0.75	extra_trees	M3	7.811684611105764e-05	6.350628844269983e-05	1.4610557668357806e-05	0.18703465892089624	18.703465892089625	0.15175659513946044	0.22840700045130521	15.175659513946044	22.84070004513052	0.04585234199914294
10	C_beta_p075	C	beta	0.75	ridge	M3	0.001557422248285029	0.001380849610128152	0.000176572638156877	0.11337492985689124	11.337492985689124	0.06832118048913681	0.15322863537029258	6.832118048913681	15.322863537029258	0.030610313446850976
10	C_beta_p075	C	beta	0.75	extra_trees	M3	0.0012497822135697366	0.0009873013128225186	0.00026248090074721796	0.21002131243130528	21.002131243130528	0.15381353024693728	0.265676078998835	15.381353024693729	26.567607899883498	0.030610313446850976
12	A_base	A	none	0.0	ridge	M3	2.3328808316149533e-06	2.29859530665805e-06	3.4285524956903113e-08	0.014696646520589187	1.4696646520589187	0.0066680371238939246	0.024621252154256295	0.6668037123893924	2.4621252154256297	0.9266192827710995
12	A_base	A	none	0.0	extra_trees	M3	1.887852215018319e-06	1.8434984453134687e-06	4.435376970485027e-08	0.023494301806044643	2.349430180604464	0.010451845147056368	0.0657987359248095	1.045184514705637	6.579873592480951	0.9266192827710995
12	A_gamma_m025	A	gamma	-0.25	ridge	M3	2.3320142497907664e-06	2.3096585654542862e-06	2.2355684336480196e-08	0.00958642698623561	0.9586426986235611	0.0005684663555647832	0.0176977193574456	0.05684663555647832	1.76977193574456	0.9198401375291546
12	A_gamma_m025	A	gamma	-0.25	extra_trees	M3	1.8981409182494663e-06	1.9035767366130085e-06	-5.435818363542198e-09	-0.0028637591188726413	-0.28637591188726413	-0.034327916601534426	0.031365752119217875	-3.4327916601534425	3.1365752119217873	0.9198401375291546
12	A_gamma_p025	A	gamma	0.25	ridge	M3	2.4406281031853185e-06	2.3947182907425343e-06	4.590981244278422e-08	0.018810654676501632	1.8810654676501632	0.010856515236964058	0.03058264262602042	1.085651523696406	3.0582642626020418	0.9294512997998852
12	A_gamma_p025	A	gamma	0.25	extra_trees	M3	2.016369305980952e-06	1.9347698980867916e-06	8.159940789416044e-08	0.040468483452966865	4.046848345296686	0.026895927396072678	0.068936186086233	2.6895927396072676	6.8936186086233	0.9294512997998852
12	A_beta_m025	A	beta	-0.25	ridge	M3	2.5261655519917156e-06	2.486630477146927e-06	3.953507484478849e-08	0.015650231163043798	1.5650231163043797	0.008065708763627773	0.024781255924029216	0.8065708763627774	2.4781255924029217	0.8822047913903809
12	A_beta_m025	A	beta	-0.25	extra_trees	M3	2.1975700423221236e-06	2.164044185638692e-06	3.352585668343146e-08	0.015255876280514558	1.5255876280514558	0.0028583128522923877	0.042397309253836626	0.2858312852292388	4.239730925383663	0.8822047913903809
12	A_beta_p025	A	beta	0.25	ridge	M3	2.097020041532011e-06	2.056805857087587e-06	4.021418444442405e-08	0.019176824087501303	1.9176824087501303	0.009671433177398341	0.03192911783147713	0.9671433177398341	3.192911783147713	0.9553825751384438
12	A_beta_p025	A	beta	0.25	extra_trees	M3	1.6223715053100693e-06	1.594459187395705e-06	2.7912317914364315e-08	0.017204640135139507	1.7204640135139508	0.0015029151682470114	0.057175480259997066	0.15029151682470115	5.717548025999706	0.9553825751384438
12	A_gamma_m075	A	gamma	-0.75	ridge	M3	2.5072018798542938e-06	2.505349902256606e-06	1.8519775976877342e-09	0.0007386631338180722	0.07386631338180721	-0.006517108047323374	0.006083998927952391	-0.6517108047323374	0.6083998927952391	0.8968155591654854
12	A_gamma_m075	A	gamma	-0.75	extra_trees	M3	2.2132099646606065e-06	2.212350459677084e-06	8.595049835224829e-10	0.00038835221115330877	0.03883522111533088	-0.012514383848103054	0.023509938131889008	-1.2514383848103054	2.350993813188901	0.8968155591654854
12	A_gamma_p075	A	gamma	0.75	ridge	M3	3.284811391959295e-06	3.2150639927593284e-06	6.974739919996673e-08	0.021233304101020065	2.1233304101020067	0.012325628359537277	0.03253146639288226	1.2325628359537277	3.2531466392882264	0.9172103222464271
12	A_gamma_p075	A	gamma	0.75	extra_trees	M3	2.825934484175033e-06	2.814609327335812e-06	1.1325156839221173e-08	0.004007579405198877	0.40075794051988767	-0.011078192405774522	0.03694883924904026	-1.1078192405774523	3.6948839249040257	0.9172103222464271
12	A_beta_m075	A	beta	-0.75	ridge	M3	5.681837395468538e-06	5.3960609448731805e-06	2.857764505953572e-07	0.050296485222064584	5.029648522206458	0.03613411308212731	0.06338406200318668	3.6134113082127306	6.338406200318667	0.6166264828751895
12	A_beta_m075	A	beta	-0.75	extra_trees	M3	4.425809108672063e-06	3.730487764580293e-06	6.953213440917695e-07	0.15710604027845126	15.710604027845127	0.06655390452046929	0.2263004308586732	6.655390452046929	22.63004308586732	0.6166264828751895
12	A_beta_p075	A	beta	0.75	ridge	M3	1.6841839439841053e-06	1.626265007553773e-06	5.791893643033232e-08	0.03438991129040174	3.438991129040174	0.021216719715788212	0.05092881931396333	2.121671971578821	5.092881931396333	0.979430577794418
12	A_beta_p075	A	beta	0.75	extra_trees	M3	1.2977798371201587e-06	1.2051439067707358e-06	9.263593034942298e-08	0.07138031251509265	7.138031251509265	0.03911740228119166	0.12153157338003011	3.911740228119166	12.15315733800301	0.979430577794418
12	C_base	C	none	0.0	ridge	M3	0.0004320805174542502	0.0003513556478709447	8.072486958330549e-05	0.1868283024166968	18.682830241669677	0.16024913760130996	0.21449492571418785	16.024913760130996	21.449492571418784	-0.1352214009570483
12	C_base	C	none	0.0	extra_trees	M3	0.00031435485242354053	0.00024094774753281837	7.340710489072216e-05	0.23351669085043542	23.351669085043543	0.15631956226481647	0.3010661491795941	15.631956226481647	30.106614917959412	-0.1352214009570483
12	C_gamma_m025	C	gamma	-0.25	ridge	M3	0.0005023078091531465	0.0004055698188876458	9.673799026550074e-05	0.1925870721153903	19.25870721153903	0.16673414147839444	0.22025501356741825	16.673414147839445	22.025501356741824	-0.19467410711132085
12	C_gamma_m025	C	gamma	-0.25	extra_trees	M3	0.00035992344487475504	0.0002771430196105961	8.278042526415892e-05	0.2299945347904874	22.99945347904874	0.15193040894644189	0.2936867680304951	15.193040894644188	29.36867680304951	-0.19467410711132085
12	C_gamma_p025	C	gamma	0.25	ridge	M3	0.0003677476316513449	0.00030556695169736356	6.218067995398136e-05	0.16908519485159804	16.908519485159804	0.14407030077022617	0.1949257175135624	14.407030077022617	19.49257175135624	-0.06557889426421984
12	C_gamma_p025	C	gamma	0.25	extra_trees	M3	0.00026621256557334314	0.00019292294767449134	7.32896178988518e-05	0.2753048780436327	27.53048780436327	0.1983390049271458	0.3443592247664326	19.83390049271458	34.43592247664326	-0.06557889426421984
12	C_beta_m025	C	beta	-0.25	ridge	M3	0.00026361600794274135	0.0002155638935814435	4.8052114361297836e-05	0.18228071480293026	18.228071480293025	0.1571353970858737	0.2082911742117768	15.713539708587371	20.829117421177678	-0.11951504572411918
12	C_beta_m025	C	beta	-0.25	extra_trees	M3	0.00019195073320099826	0.00014521057304638492	4.674016015461334e-05	0.24350081593942183	24.350081593942182	0.16009838699560744	0.3128104944953056	16.009838699560746	31.281049449530563	-0.11951504572411918
12	C_beta_p025	C	beta	0.25	ridge	M3	0.0006304284929425025	0.000515894599008181	0.00011453389393432153	0.1816762649792979	18.16762649792979	0.15427588500012046	0.20895595642973702	15.427588500012046	20.895595642973703	-0.13414258149494798
12	C_beta_p025	C	beta	0.25	extra_trees	M3	0.0004737920739598055	0.00036080369065440897	0.00011298838330539655	0.23847672748316595	23.847672748316594	0.16780198942415975	0.30197733153808676	16.780198942415975	30.197733153808677	-0.13414258149494798
12	C_gamma_m075	C	gamma	-0.75	ridge	M3	0.0006316453713717319	0.0005248171790194357	0.0001068281923522962	0.16912685059386964	16.912685059386963	0.14478666131508136	0.19646961201507063	14.478666131508136	19.64696120150706	-0.2405676592883349
12	C_gamma_m075	C	gamma	-0.75	extra_trees	M3	0.00044591791568027915	0.00035980139587679064	8.611651980348851e-05	0.19312191050254554	19.312191050254555	0.12119335123062061	0.25400579000308815	12.119335123062061	25.400579000308817	-0.2405676592883349
12	C_gamma_p075	C	gamma	0.75	ridge	M3	0.0002686762890728728	0.00024105832466799008	2.761796440488274e-05	0.1027927120036705	10.27927120036705	0.08168905956684898	0.123927720203514	8.168905956684897	12.3927720203514	0.05133763812963474
12	C_gamma_p075	C	gamma	0.75	extra_trees	M3	0.0001705081829555788	0.00013102565826104875	3.948252469453004e-05	0.2315579464289765	23.15579464289765	0.17746344924268062	0.2803525710113644	17.74634492426806	28.03525710113644	0.05133763812963474
12	C_beta_m075	C	beta	-0.75	ridge	M3	6.831941205497969e-05	5.88490677351203e-05	9.47034431985939e-06	0.13861864490634346	13.861864490634346	0.11770553259940157	0.1620661524730846	11.770553259940158	16.20661524730846	-0.0387890233448432
12	C_beta_m075	C	beta	-0.75	extra_trees	M3	5.09592680056754e-05	3.751444334245806e-05	1.344482466321734e-05	0.26383472897844557	26.383472897844555	0.19250222521796012	0.32609879785213275	19.25022252179601	32.60987978521327	-0.0387890233448432
12	C_beta_p075	C	beta	0.75	ridge	M3	0.0010011474401413261	0.0008524151641514115	0.00014873227598991468	0.1485618102054169	14.856181020541689	0.12352558201987514	0.1733317156986303	12.352558201987513	17.33317156986303	-0.10154004746705748
12	C_beta_p075	C	beta	0.75	extra_trees	M3	0.0008036317761539087	0.0006099385396150564	0.0001936932365388523	0.24102237154663836	24.102237154663836	0.18013219471230332	0.2998991747075452	18.013219471230332	29.989917470754516	-0.10154004746705748
14	A_base	A	none	0.0	ridge	M3	3.4403376830965206e-07	3.3150601809165965e-07	1.252775021799241e-08	0.036414303978197414	3.6414303978197413	0.018012626390563353	0.06835170622474548	1.8012626390563353	6.835170622474548	0.9686369364807358
14	A_base	A	none	0.0	extra_trees	M3	2.588482403460366e-07	2.3631565787180507e-07	2.253258247423154e-08	0.08704939405463703	8.704939405463703	0.04745387288167564	0.16386812444834445	4.7453872881675645	16.386812444834444	0.9686369364807358
14	A_gamma_m025	A	gamma	-0.25	ridge	M3	3.320921699398156e-07	3.2171145279753156e-07	1.0380717142284037e-08	0.031258542302172655	3.1258542302172656	0.014555449820322282	0.061531832596526094	1.4555449820322282	6.153183259652609	0.9644628744414723
14	A_gamma_m025	A	gamma	-0.25	extra_trees	M3	2.4326082495493234e-07	2.3733603586287116e-07	5.924789092061176e-09	0.024355705827927003	2.4355705827927	-0.02055084583250343	0.06828014909273566	-2.055084583250343	6.828014909273566	0.9644628744414723
14	A_gamma_p025	A	gamma	0.25	ridge	M3	3.6980323005998217e-07	3.550709233648641e-07	1.4732306695118092e-08	0.039838231517687145	3.9838231517687146	0.020960727132444536	0.06991370978906407	2.0960727132444537	6.9913709789064065	0.9708988749071771
14	A_gamma_p025	A	gamma	0.25	extra_trees	M3	2.6921437312998774e-07	2.5215054789792117e-07	1.7063825232066567e-08	0.06338378235038533	6.338378235038533	0.03034382790358294	0.12059087724878167	3.0343827903582943	12.059087724878168	0.9708988749071771
14	A_beta_m025	A	beta	-0.25	ridge	M3	3.411103265082145e-07	3.273596365602179e-07	1.3750689947996613e-08	0.04031156162510804	4.031156162510804	0.021908734928895706	0.06504503311653173	2.190873492889571	6.504503311653173	0.9580837947540389
14	A_beta_m025	A	beta	-0.25	extra_trees	M3	2.4672195131433044e-07	2.4000405407468974e-07	6.7178972396407e-09	0.027228615872456022	2.7228615872456023	-0.01545520007816843	0.0958323810031988	-1.545520007816843	9.58323810031988	0.9580837947540389
14	A_beta_p025	A	beta	0.25	ridge	M3	3.2829378528301923e-07	3.127731197031278e-07	1.5520665579891408e-08	0.04727675720852034	4.727675720852035	0.025319375170701673	0.08514834425686542	2.5319375170701672	8.514834425686542	0.9796591194777269
14	A_beta_p025	A	beta	0.25	extra_trees	M3	2.5688858374213767e-07	2.46286920718732e-07	1.060166302340569e-08	0.04126949850775595	4.126949850775595	-0.012552150405342112	0.15631025231525242	-1.2552150405342113	15.631025231525243	0.9796591194777269
14	A_gamma_m075	A	gamma	-0.75	ridge	M3	3.3819650700305263e-07	3.3328115387765274e-07	4.915353125399891e-09	0.014534015058161211	1.4534015058161212	0.001683104067432458	0.03272409260895089	0.1683104067432458	3.272409260895089	0.950476151779685
14	A_gamma_m075	A	gamma	-0.75	extra_trees	M3	2.8726284698722637e-07	2.7695657319720353e-07	1.0306273790022836e-08	0.03587750347151966	3.587750347151966	-0.04524272099593753	0.08091762663275444	-4.524272099593753	8.091762663275444	0.950476151779685
14	A_gamma_p075	A	gamma	0.75	ridge	M3	5.199312475061506e-07	5.012043717618331e-07	1.87268757443175e-08	0.036017984751139556	3.601798475113956	0.021573309731779722	0.056069107884288684	2.1573309731779724	5.606910788428868	0.9675293817381889
14	A_gamma_p075	A	gamma	0.75	extra_trees	M3	3.8718893981930414e-07	3.70631168403669e-07	1.6557771415635148e-08	0.04276406093459807	4.276406093459808	-0.003191950064115265	0.07592945588341175	-0.3191950064115265	7.592945588341175	0.9675293817381889
14	A_beta_m075	A	beta	-0.75	ridge	M3	1.6454572232630242e-06	1.5455327307939498e-06	9.992449246907435e-08	0.06072749328051146	6.072749328051146	0.04422881565206736	0.07750092844694376	4.422881565206736	7.750092844694375	0.6781959343646642
14	A_beta_m075	A	beta	-0.75	extra_trees	M3	9.897411651963416e-07	8.683341109468025e-07	1.2140705424953906e-07	0.12266545892880462	12.266545892880462	0.06709732513895399	0.18272953498018468	6.709732513895399	18.272953498018467	0.6781959343646642
14	A_beta_p075	A	beta	0.75	ridge	M3	2.828415749128518e-07	2.57959835080216e-07	2.4881739832635826e-08	0.0879705886247533	8.79705886247533	0.0614031839462827	0.11980101270689329	6.14031839462827	11.98010127068933	0.9905179106547067
14	A_beta_p075	A	beta	0.75	extra_trees	M3	2.22681288061548e-07	1.954451221761837e-07	2.7236165885364294e-08	0.12231007877876274	12.231007877876273	0.039850161417496026	0.21986946177372604	3.9850161417496026	21.986946177372605	0.9905179106547067
14	C_base	C	none	0.0	ridge	M3	0.0002964269302707977	0.00024193840277856904	5.448852749222866e-05	0.18381773694600298	18.381773694600298	0.15785487464315137	0.20828801609040354	15.785487464315137	20.828801609040354	-0.27708461622852465
14	C_base	C	none	0.0	extra_trees	M3	0.0001874362485962555	0.00015222525310392635	3.521099549232915e-05	0.18785584835393776	18.785584835393777	0.08862188632907633	0.27267698374739346	8.862188632907634	27.267698374739346	-0.27708461622852465
14	C_gamma_m025	C	gamma	-0.25	ridge	M3	0.0003227467483281673	0.0002599363827876022	6.28103655405651e-05	0.19461192363958332	19.461192363958332	0.16952373807242238	0.21844092932881937	16.95237380724224	21.844092932881935	-0.31893613833240525
14	C_gamma_m025	C	gamma	-0.25	extra_trees	M3	0.00021040954510343895	0.00017087011251260958	3.953943259082937e-05	0.18791653473416087	18.791653473416087	0.105690282439557	0.2607225423939152	10.5690282439557	26.07225423939152	-0.31893613833240525
14	C_gamma_p025	C	gamma	0.25	ridge	M3	0.00026634996832983345	0.00022286784176925602	4.3482126560577436e-05	0.16325185556895397	16.3251855568954	0.13740248444140538	0.18749497173555887	13.740248444140537	18.749497173555888	-0.2205700557264501
14	C_gamma_p025	C	gamma	0.25	extra_trees	M3	0.00016474882978175317	0.00013115692045420212	3.359190932755105e-05	0.20389771127388936	20.389771127388936	0.10765832194886801	0.29237615522956156	10.765832194886801	29.237615522956155	-0.2205700557264501
14	C_beta_m025	C	beta	-0.25	ridge	M3	0.00018283194104236363	0.00014968418072400951	3.314776031835412e-05	0.1813018016948883	18.13018016948883	0.15523073963351522	0.20722313359249142	15.523073963351521	20.722313359249142	-0.25460824600022997
14	C_beta_m025	C	beta	-0.25	extra_trees	M3	0.00011971683720448888	9.509537996690516e-05	2.4621457237583726e-05	0.20566411385833475	20.566411385833476	0.10735600465868111	0.2937750747580269	10.735600465868112	29.377507475802688	-0.25460824600022997
14	C_beta_p025	C	beta	0.25	ridge	M3	0.00042505976629561766	0.0003485169153942759	7.654285090134176e-05	0.18007550224856678	18.00755022485668	0.15403491905673541	0.20478478145150047	15.403491905673542	20.47847814515005	-0.2876074989601852
14	C_beta_p025	C	beta	0.25	extra_trees	M3	0.0002684990344858917	0.0002230632246704066	4.54358098154851e-05	0.1692215016805676	16.92215016805676	0.08061651224213895	0.25067859775153734	8.061651224213895	25.067859775153735	-0.2876074989601852
14	C_gamma_m075	C	gamma	-0.75	ridge	M3	0.00034311891599558543	0.0002799170507799369	6.320186521564851e-05	0.1841981373491564	18.419813734915643	0.1618361543650342	0.20637557701462217	16.18361543650342	20.637557701462217	-0.32881468494059035
14	C_gamma_m075	C	gamma	-0.75	extra_trees	M3	0.0002440922020722566	0.0001798705280706129	6.422167400164372e-05	0.26310416087209826	26.310416087209827	0.20564426340110087	0.3229156535791139	20.56442634011009	32.29156535791139	-0.32881468494059035
14	C_gamma_p075	C	gamma	0.75	ridge	M3	0.0002105801593003176	0.0001894613973076426	2.1118761992674996e-05	0.10028847001942193	10.028847001942193	0.079872446273462	0.12182320182875123	7.9872446273462	12.182320182875122	-0.10519171689832166
14	C_gamma_p075	C	gamma	0.75	extra_trees	M3	0.00011678194368942651	9.494305984645542e-05	2.183888384297109e-05	0.18700565475301636	18.700565475301637	0.11067965909226476	0.2602511885637388	11.067965909226476	26.02511885637388	-0.10519171689832166
14	C_beta_m075	C	beta	-0.75	ridge	M3	4.767775813053334e-05	4.041645869799581e-05	7.261299432537525e-06	0.1522995148525516	15.22995148525516	0.1280074398925817	0.17890489531639026	12.800743989258171	17.890489531639027	-0.18260839787178582
14	C_beta_m075	C	beta	-0.75	extra_trees	M3	3.437828389644774e-05	2.718112031156332e-05	7.1971635848844205e-06	0.20935203183973047	20.935203183973048	0.09953894189292123	0.29054498929213857	9.953894189292123	29.054498929213857	-0.18260839787178582
14	C_beta_p075	C	beta	0.75	ridge	M3	0.0006399507611506417	0.0005407675063050948	9.918325484554688e-05	0.15498575963440345	15.498575963440345	0.12876213567758507	0.17826972816629272	12.876213567758507	17.826972816629272	-0.2778981067695853
14	C_beta_p075	C	beta	0.75	extra_trees	M3	0.0004327857940142649	0.00037335868169254753	5.942711232171738e-05	0.137312992116739	13.7312992116739	0.056874387474235795	0.21775708164998658	5.687438747423579	21.775708164998658	-0.2778981067695853
16	A_base	A	none	0.0	ridge	M3	8.790842843737148e-08	8.509509234300153e-08	2.8133360943699537e-09	0.03200303024839371	3.200303024839371	0.01839611456403246	0.0521840644525091	1.8396114564032462	5.21840644525091	0.9869639326713856
16	A_base	A	none	0.0	extra_trees	M3	6.289204791981258e-08	6.185133896815229e-08	1.0407089516602854e-09	0.016547544341173153	1.6547544341173153	-0.02498032060090629	0.07026582672130295	-2.498032060090629	7.026582672130295	0.9869639326713856
16	A_gamma_m025	A	gamma	-0.25	ridge	M3	8.580555083386066e-08	8.358734039838994e-08	2.2182104354707236e-09	0.02585159600881405	2.585159600881405	0.013983599422673748	0.043076844998895136	1.3983599422673747	4.307684499889514	0.985124526441267
16	A_gamma_m025	A	gamma	-0.25	extra_trees	M3	5.917308731725098e-08	5.721856145815918e-08	1.9545258590917954e-09	0.03303065545004924	3.303065545004924	-0.008986283568172004	0.0935648593169112	-0.8986283568172003	9.35648593169112	0.985124526441267
16	A_gamma_p025	A	gamma	0.25	ridge	M3	9.283436525721876e-08	8.936900673552562e-08	3.4653585216931375e-09	0.03732840217188508	3.732840217188508	0.02233613557191948	0.05785445031769366	2.233613557191948	5.785445031769366	0.9878229123354131
16	A_gamma_p025	A	gamma	0.25	extra_trees	M3	6.394310892601091e-08	6.426138033858252e-08	-3.182714125716105e-10	-0.004977415360580683	-0.4977415360580683	-0.04246138634346021	0.042363610780175205	-4.246138634346021	4.236361078017521	0.9878229123354131
16	A_beta_m025	A	beta	-0.25	ridge	M3	1.5469009030169426e-07	1.508310013913542e-07	3.859088910340067e-09	0.024947227730061	2.4947227730061	0.012504729912423853	0.042908976201230714	1.2504729912423853	4.290897620123071	0.9709039832125465
16	A_beta_m025	A	beta	-0.25	extra_trees	M3	1.232157392271471e-07	1.1973620423913464e-07	3.479534988012455e-09	0.028239371121232846	2.823937112123285	0.0048847270602847956	0.06413600209144152	0.48847270602847953	6.4136002091441515	0.9709039832125465
16	A_beta_p025	A	beta	0.25	ridge	M3	6.163365093547578e-08	5.8656292013450056e-08	2.9773589220257263e-09	0.0483073593213344	4.8307359321334395	0.030573190751839587	0.07219848355019863	3.0573190751839587	7.219848355019863	0.992759965086015
16	A_beta_p025	A	beta	0.25	extra_trees	M3	4.04240983662289e-08	3.6003765636370755e-08	4.420332729858144e-09	0.10934895046542284	10.934895046542284	0.0645658903194652	0.17846641308657324	6.45658903194652	17.846641308657325	0.992759965086015
16	A_gamma_m075	A	gamma	-0.75	ridge	M3	9.43128668619503e-08	9.31068324952983e-08	1.2060343666520105e-09	0.012787590991347273	1.2787590991347273	0.004786245645029956	0.02120963494303005	0.4786245645029956	2.1209634943030053	0.9775673576985171
16	A_gamma_m075	A	gamma	-0.75	extra_trees	M3	6.20662785232899e-08	6.189854177160325e-08	1.677367516866443e-10	0.0027025424381405816	0.27025424381405816	-0.026841280761995327	0.046469970004051134	-2.6841280761995328	4.646997000405113	0.9775673576985171
16	A_gamma_p075	A	gamma	0.75	ridge	M3	1.264167921214847e-07	1.2117925075348746e-07	5.2375413679972355e-09	0.04143074096488728	4.1430740964887285	0.027256987888554126	0.05801807905612051	2.7256987888554125	5.801807905612051	0.9849797452706636
16	A_gamma_p075	A	gamma	0.75	extra_trees	M3	9.469803757265123e-08	9.319931183161444e-08	1.4987257410367935e-09	0.015826365355110856	1.5826365355110856	-0.014851546204984386	0.05629908897960844	-1.4851546204984385	5.629908897960844	0.9849797452706636
16	A_beta_m075	A	beta	-0.75	ridge	M3	9.106459363865636e-07	8.799979982053517e-07	3.064793818121191e-08	0.03365516383109631	3.365516383109631	0.01954795777055005	0.05211939808558759	1.9547957770550048	5.211939808558759	0.5667428973865222
16	A_beta_m075	A	beta	-0.75	extra_trees	M3	6.031811568228936e-07	5.773868054431086e-07	2.5794351379784985e-08	0.04276385475244336	4.276385475244336	0.013397783910900235	0.09263576298243897	1.3397783910900236	9.263576298243898	0.5667428973865222
16	A_beta_p075	A	beta	0.75	ridge	M3	4.755621905627751e-08	4.3187831060352347e-08	4.368387995925164e-09	0.09185734447803054	9.185734447803053	0.06946468048165312	0.11886125865144839	6.946468048165312	11.88612586514484	0.9966531171121277
16	A_beta_p075	A	beta	0.75	extra_trees	M3	2.996034586436781e-08	2.3932148727250646e-08	6.028197137117167e-09	0.2012058593851739	20.12058593851739	0.13303798645168477	0.2759820341660756	13.303798645168477	27.598203416607557	0.9966531171121277
16	C_base	C	none	0.0	ridge	M3	0.0001567588703730716	0.00013088617180142777	2.5872698571643835e-05	0.16504774823950444	16.504774823950445	0.1261074551507245	0.20404943503304981	12.61074551507245	20.40494350330498	-0.27357621358812617
16	C_base	C	none	0.0	extra_trees	M3	0.0001077574974804102	7.636504514501368e-05	3.1392452335396516e-05	0.29132499426412084	29.132499426412085	0.21224670225190007	0.37476047090106707	21.224670225190007	37.476047090106704	-0.27357621358812617
16	C_gamma_m025	C	gamma	-0.25	ridge	M3	0.00017018062275444824	0.00013951351578359256	3.0667106970855686e-05	0.18020328327923044	18.020328327923043	0.14058672014998583	0.2203113071885138	14.058672014998583	22.03113071885138	-0.3283494694500824
16	C_gamma_m025	C	gamma	-0.25	extra_trees	M3	0.0001225763718499949	8.199115648329635e-05	4.0585215366698534e-05	0.33110145743557695	33.110145743557695	0.24545561661627704	0.41704101451859205	24.545561661627705	41.7041014518592	-0.3283494694500824
16	C_gamma_p025	C	gamma	0.25	ridge	M3	0.00014194878807714781	0.00012168925037259173	2.025953770455609e-05	0.14272427386660902	14.272427386660901	0.10695287540442627	0.17936826925195817	10.695287540442628	17.936826925195817	-0.21338281316322966
16	C_gamma_p025	C	gamma	0.25	extra_trees	M3	9.403303539444222e-05	6.762572175502875e-05	2.6407313639413465e-05	0.2808301734453449	28.08301734453449	0.20055717362101338	0.36431392955503833	20.055717362101337	36.43139295550383	-0.21338281316322966
16	C_beta_m025	C	beta	-0.25	ridge	M3	9.69454650709637e-05	8.171259540250065e-05	1.523286966846305e-05	0.15712823345901378	15.712823345901377	0.11824354990060361	0.1966078523390861	11.82435499006036	19.66078523390861	-0.26510119752072414
16	C_beta_m025	C	beta	-0.25	extra_trees	M3	6.743736830568592e-05	4.8064860869394554e-05	1.937250743629136e-05	0.28726665827880454	28.726665827880453	0.20547300762573353	0.3714549037194472	20.547300762573354	37.145490371944724	-0.26510119752072414
16	C_beta_p025	C	beta	0.25	ridge	M3	0.00022919369711866985	0.00019105173309479757	3.8141964023872285e-05	0.16641803201125327	16.641803201125327	0.13082913586546716	0.20335151530574297	13.082913586546715	20.335151530574297	-0.2773523584017463
16	C_beta_p025	C	beta	0.25	extra_trees	M3	0.00015813811048910771	0.00011169680743642589	4.6441303052681824e-05	0.29367559096945595	29.367559096945595	0.21778734207460881	0.375270075886367	21.778734207460882	37.5270075886367	-0.2773523584017463
16	C_gamma_m075	C	gamma	-0.75	ridge	M3	0.00018551739037404614	0.0001516001058240717	3.391728454997444e-05	0.1828253646819272	18.28253646819272	0.1465774703139595	0.21801297965120278	14.657747031395951	21.801297965120277	-0.3812022679908026
16	C_gamma_m075	C	gamma	-0.75	extra_trees	M3	0.00013130092450437886	8.592537543835578e-05	4.537554906602308e-05	0.34558438363859206	34.5584383638592	0.2624043975990724	0.43255201312383595	26.24043975990724	43.2552013123836	-0.3812022679908026
16	C_gamma_p075	C	gamma	0.75	ridge	M3	0.00011346922499684645	0.00010363264615207522	9.836578844771234e-06	0.08668939833725499	8.6689398337255	0.0628350148335787	0.11452894773972278	6.28350148335787	11.452894773972277	-0.10982531677107024
16	C_gamma_p075	C	gamma	0.75	extra_trees	M3	6.474780988269979e-05	5.0704734999172244e-05	1.4043074883527541e-05	0.21688880147403664	21.688880147403662	0.16294136064561715	0.2744632369080416	16.294136064561716	27.44632369080416	-0.10982531677107024
16	C_beta_m075	C	beta	-0.75	ridge	M3	2.6655645558603523e-05	2.3382921825617488e-05	3.2727237329860354e-06	0.12277788304885803	12.277788304885803	0.08687563103093023	0.15780964156672456	8.687563103093023	15.780964156672455	-0.23376195428192495
16	C_beta_m075	C	beta	-0.75	extra_trees	M3	1.962357294619824e-05	1.5191246502782278e-05	4.432326443415964e-06	0.22586745316808665	22.586745316808667	0.1632556640208433	0.2946937050767032	16.32556640208433	29.469370507670323	-0.23376195428192495
16	C_beta_p075	C	beta	0.75	ridge	M3	0.0003765064629528671	0.00032003071951557517	5.647574343729193e-05	0.14999939972972479	14.999939972972479	0.11995348596535559	0.18156657223494627	11.995348596535559	18.156657223494626	-0.27324193431886634
16	C_beta_p075	C	beta	0.75	extra_trees	M3	0.00027204252761385745	0.00019843851188329443	7.360401573056302e-05	0.27056069643286806	27.056069643286808	0.2033746480809514	0.33781128272012495	20.33746480809514	33.781128272012495	-0.27324193431886634


==> source_data/preparation_quality_audit.tsv <==
n	p	condition	Q_psi	P_psi	Q_0	P_0	P_uniform
10	4	OR AA	0.8211	0.03028	0.7778	0.01007	0.068205
10	8	OR AA	0.7951	0.02036	0.7773	0.01098	0.068205
10	4	OR AC	0.8211	0.03028	0.8862	0.16021	0.068205
10	8	OR AC	0.7951	0.02036	0.8688	0.12256	0.068205
10	4	OR AC + local Z	0.8211	0.03028	0.8797	0.13179	0.068205
10	8	OR AC + local Z	0.7951	0.02036	0.8629	0.10188	0.068205
10	4	XOR CC	0.6442	0.04630	0.6350	0.04916	0.002470
10	8	XOR CC	0.6454	0.06779	0.6027	0.04709	0.002470
12	4	OR AA	0.8210	0.01678	0.7774	0.00476	0.040098
12	8	OR AA	0.7931	0.01052	0.7763	0.00487	0.040098
12	4	OR AC	0.8210	0.01678	0.8859	0.11487	0.040098
12	8	OR AC	0.7931	0.01052	0.8696	0.08670	0.040098
12	4	OR AC + local Z	0.8210	0.01678	0.8786	0.08902	0.040098
12	8	OR AC + local Z	0.7931	0.01052	0.8626	0.06699	0.040098
12	4	XOR CC	0.6478	0.02404	0.6346	0.02407	0.000638
12	8	XOR CC	0.6470	0.03586	0.6052	0.02439	0.000638
14	4	OR AA	0.8172	0.00777	0.7752	0.00207	0.023535
14	8	OR AA	0.7901	0.00469	0.7744	0.00211	0.023535
14	4	OR AC	0.8172	0.00777	0.8869	0.08699	0.023535
14	8	OR AC	0.7901	0.00469	0.8677	0.05744	0.023535
14	4	OR AC + local Z	0.8172	0.00777	0.8796	0.06430	0.023535
14	8	OR AC + local Z	0.7901	0.00469	0.8620	0.04421	0.023535
14	4	XOR CC	0.6475	0.02526	0.6348	0.02608	0.000389
14	8	XOR CC	0.6414	0.03631	0.6037	0.02397	0.000389
16	4	OR AA	0.8187	0.00506	0.7765	0.00121	0.013912
16	8	OR AA	0.7917	0.00323	0.7753	0.00108	0.013912
16	4	OR AC	0.8187	0.00506	0.8836	0.06180	0.013912
16	8	OR AC	0.7917	0.00323	0.8665	0.04151	0.013912
16	4	OR AC + local Z	0.8187	0.00506	0.8764	0.04303	0.013912
16	8	OR AC + local Z	0.7917	0.00323	0.8605	0.02985	0.013912
16	4	XOR CC	0.6486	0.02363	0.6369	0.02617	0.000232
16	8	XOR CC	0.6509	0.04089	0.6074	0.02547	0.000232


==> source_data/supplementary_diagnostics.tsv <==
source_kind	original_table_id	original_label	original_record_id	original_source_file	original_source_line	original_data_row	original_data_columns	n	predicate	condition	model	metric	estimate	ci_lower	ci_upper	count_denominator	units	display_multiplier	normalization	ci_status	ci_confidence_level	inference_role	family_id	family_size	evaluation_instances_per_size	continuation_draws	centre	a	b	radius_h	signed_shift	training_summary	value_provenance	notes
original_table	S2	supp:primarytable	S2:row1	supplement.tex	55	1	3,4,5	12	OR	OR AC	Extra Trees scalar B/M3; Extra Trees baseline component predictors	direct_alignment	47.498	36.677	58.318		baseline-risk-normalized contribution x100	100	T_m/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n12_14	11	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S2	supp:primarytable	S2:row2	supplement.tex	56	2	3,4,5	12	OR	OR AA	Extra Trees scalar B/M3; Extra Trees baseline component predictors	direct_alignment	38.652	13.519	63.785		baseline-risk-normalized contribution x100	100	T_m/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n12_14	11	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S2	supp:primarytable	S2:row3	supplement.tex	57	3	3,4,5	12	OR	OR AA	Extra Trees scalar B/M3; Extra Trees baseline component predictors	sign_reversed_complementary_alignment	41.064	13.740	68.388		baseline-risk-normalized contribution x100	100	-T_r/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n12_14	11	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S2	supp:primarytable	S2:row4	supplement.tex	58	4	3,4,5	12	OR	OR AA minus OR AC	not_applicable; physical targets	cancellation_index_difference	1.094	1.010	1.178		dimensionless	1	C_AA-C_AC	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n12_14	11	512	64							original_display_precision_transcription; no_recalculation	
original_table	S2	supp:primarytable	S2:row5	supplement.tex	59	5	3,4,5	14	OR	OR AC	Extra Trees scalar B/M3; Extra Trees baseline component predictors	direct_alignment	37.719	30.472	44.966		baseline-risk-normalized contribution x100	100	T_m/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n12_14	11	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S2	supp:primarytable	S2:row6	supplement.tex	60	6	3,4,5	14	OR	OR AA	Extra Trees scalar B/M3; Extra Trees baseline component predictors	direct_alignment	140.569	83.757	197.381		baseline-risk-normalized contribution x100	100	T_m/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n12_14	11	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S2	supp:primarytable	S2:row7	supplement.tex	61	7	3,4,5	14	OR	OR AA	Extra Trees scalar B/M3; Extra Trees baseline component predictors	sign_reversed_complementary_alignment	137.332	82.181	192.482		baseline-risk-normalized contribution x100	100	-T_r/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n12_14	11	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S2	supp:primarytable	S2:row8	supplement.tex	62	8	3,4,5	14	OR	OR AA minus OR AC	not_applicable; physical targets	cancellation_index_difference	1.433	1.362	1.503		dimensionless	1	C_AA-C_AC	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n12_14	11	512	64							original_display_precision_transcription; no_recalculation	
original_table	S2	supp:primarytable	S2:row9	supplement.tex	63	9	3,4,5	12	OR	OR AC identity minus local Z	Extra Trees scalar B/M3; Extra Trees baseline component predictors	direct_alignment_phase_attenuation	19.513	13.630	25.395		baseline-risk-normalized contribution x100	100	(T_m_identity-T_m_localZ)/R_B_identity	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n12_14	11	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S2	supp:primarytable	S2:row10	supplement.tex	64	10	3,4,5	14	XOR	XOR CC	Extra Trees scalar B/M3; Extra Trees baseline component predictors	complementary_alignment	13.893	9.153	18.633		baseline-risk-normalized contribution x100	100	T_r/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n12_14	11	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S2	supp:primarytable	S2:row11	supplement.tex	65	11	3,4,5	14	XOR	XOR CC	Extra Trees scalar B/M3; Extra Trees baseline component predictors	complementary_minus_direct_alignment	13.253	8.591	17.914		baseline-risk-normalized contribution x100	100	(T_r-T_m)/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n12_14	11	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S3	tab:n10-primary	S3:row1	supplement.tex	83	1	2	10	OR	OR AC	Extra Trees scalar B/M3; Extra Trees baseline component predictors	direct_alignment	45.705	37.477	53.934		baseline-risk-normalized contribution x100	100	T_m/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n10	7	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S3	tab:n10-primary	S3:row1	supplement.tex	83	1	3	16	OR	OR AC	Extra Trees scalar B/M3; Extra Trees baseline component predictors	direct_alignment	28.949	23.360	34.539		baseline-risk-normalized contribution x100	100	T_m/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n16	7	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S3	tab:n10-primary	S3:row2	supplement.tex	84	2	2	10	OR	OR AA	Extra Trees scalar B/M3; Extra Trees baseline component predictors	direct_alignment	41.503	25.167	57.838		baseline-risk-normalized contribution x100	100	T_m/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n10	7	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S3	tab:n10-primary	S3:row2	supplement.tex	84	2	3	16	OR	OR AA	Extra Trees scalar B/M3; Extra Trees baseline component predictors	direct_alignment	95.200	35.639	154.762		baseline-risk-normalized contribution x100	100	T_m/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n16	7	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S3	tab:n10-primary	S3:row3	supplement.tex	85	3	2	10	OR	OR AA	Extra Trees scalar B/M3; Extra Trees baseline component predictors	sign_reversed_complementary_alignment	37.618	23.556	51.681		baseline-risk-normalized contribution x100	100	-T_r/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n10	7	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S3	tab:n10-primary	S3:row3	supplement.tex	85	3	3	16	OR	OR AA	Extra Trees scalar B/M3; Extra Trees baseline component predictors	sign_reversed_complementary_alignment	97.152	36.099	158.204		baseline-risk-normalized contribution x100	100	-T_r/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n16	7	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S3	tab:n10-primary	S3:row4	supplement.tex	86	4	2	10	OR	OR AA minus OR AC	not_applicable; physical targets	cancellation_index_difference	0.781	0.711	0.851		dimensionless	1	C_AA-C_AC	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n10	7	512	64							original_display_precision_transcription; no_recalculation	
original_table	S3	tab:n10-primary	S3:row4	supplement.tex	86	4	3	16	OR	OR AA minus OR AC	not_applicable; physical targets	cancellation_index_difference	1.545	1.490	1.599		dimensionless	1	C_AA-C_AC	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n16	7	512	64							original_display_precision_transcription; no_recalculation	
original_table	S3	tab:n10-primary	S3:row5	supplement.tex	87	5	2	10	OR	OR AC identity minus local Z	Extra Trees scalar B/M3; Extra Trees baseline component predictors	direct_alignment_phase_attenuation	6.456	2.171	10.741		baseline-risk-normalized contribution x100	100	(T_m_identity-T_m_localZ)/R_B_identity	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n10	7	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S3	tab:n10-primary	S3:row5	supplement.tex	87	5	3	16	OR	OR AC identity minus local Z	Extra Trees scalar B/M3; Extra Trees baseline component predictors	direct_alignment_phase_attenuation	10.916	7.707	14.125		baseline-risk-normalized contribution x100	100	(T_m_identity-T_m_localZ)/R_B_identity	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n16	7	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S3	tab:n10-primary	S3:row6	supplement.tex	88	6	2	10	XOR	XOR CC	Extra Trees scalar B/M3; Extra Trees baseline component predictors	complementary_alignment	9.458	3.647	15.269		baseline-risk-normalized contribution x100	100	T_r/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n10	7	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S3	tab:n10-primary	S3:row6	supplement.tex	88	6	3	16	XOR	XOR CC	Extra Trees scalar B/M3; Extra Trees baseline component predictors	complementary_alignment	21.053	14.546	27.560		baseline-risk-normalized contribution x100	100	T_r/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n16	7	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S3	tab:n10-primary	S3:row7	supplement.tex	89	7	2	10	XOR	XOR CC	Extra Trees scalar B/M3; Extra Trees baseline component predictors	complementary_minus_direct_alignment	7.656	2.257	13.055		baseline-risk-normalized contribution x100	100	(T_r-T_m)/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n10	7	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S3	tab:n10-primary	S3:row7	supplement.tex	89	7	3	16	XOR	XOR CC	Extra Trees scalar B/M3; Extra Trees baseline component predictors	complementary_minus_direct_alignment	20.468	14.062	26.874		baseline-risk-normalized contribution x100	100	(T_r-T_m)/R_B	displayed_95_percent_simultaneous	0.95	primary	exact_component_primary_n16	7	512	64							original_display_precision_transcription; no_recalculation	Signed loss terms are not total MSE reductions or causal percentages.
original_table	S3	tab:n10-primary	S3:row8	supplement.tex	92	8	2	10	OR	OR AA	Extra Trees B and B+M3	relative_MSE_reduction	1.74	-4.50	7.99		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	exact_component_secondary_n10	1408	512	64							original_display_precision_transcription; no_recalculation	
original_table	S3	tab:n10-primary	S3:row8	supplement.tex	92	8	3	16	OR	OR AA	Extra Trees B and B+M3	relative_MSE_reduction	4.13	-4.57	12.82		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	exact_component_secondary_n16	1408	512	64							original_display_precision_transcription; no_recalculation	
original_table	S3	tab:n10-primary	S3:row9	supplement.tex	93	9	2	10	OR	OR AC	Extra Trees B and B+M3	relative_MSE_reduction	19.20	8.89	29.50		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	exact_component_secondary_n10	1408	512	64							original_display_precision_transcription; no_recalculation	
original_table	S3	tab:n10-primary	S3:row9	supplement.tex	93	9	3	16	OR	OR AC	Extra Trees B and B+M3	relative_MSE_reduction	34.56	25.43	43.68		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	exact_component_secondary_n16	1408	512	64							original_display_precision_transcription; no_recalculation	
original_table	S3	tab:n10-primary	S3:row10	supplement.tex	94	10	2	10	OR	OR AC + local Z	Extra Trees B and B+M3	relative_MSE_reduction	23.35	13.37	33.34		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	exact_component_secondary_n10	1408	512	64							original_display_precision_transcription; no_recalculation	
original_table	S3	tab:n10-primary	S3:row10	supplement.tex	94	10	3	16	OR	OR AC + local Z	Extra Trees B and B+M3	relative_MSE_reduction	28.44	18.17	38.72		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	exact_component_secondary_n16	1408	512	64							original_display_precision_transcription; no_recalculation	
original_table	S3	tab:n10-primary	S3:row11	supplement.tex	95	11	2	10	XOR	XOR CC	Extra Trees B and B+M3	relative_MSE_reduction	5.72	-2.25	13.68		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	exact_component_secondary_n10	1408	512	64							original_display_precision_transcription; no_recalculation	
original_table	S3	tab:n10-primary	S3:row11	supplement.tex	95	11	3	16	XOR	XOR CC	Extra Trees B and B+M3	relative_MSE_reduction	11.87	2.61	21.13		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	exact_component_secondary_n16	1408	512	64							original_display_precision_transcription; no_recalculation	
original_table	S4	supp:componentsensitivitytable	S4:row1	supplement.tex	139	1	2	10	OR and XOR	original physical contrasts	Extra Trees scalar B/M3 fixed; Ridge components	same_point_direction_count	6			6	count	1	estimate is numerator; count_denominator is displayed denominator	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Counts are partitioned by size for display; families are not recalibrated by row. No confidence interval on the count is reported.
original_table	S4	supp:componentsensitivitytable	S4:row1	supplement.tex	139	1	3	10	OR and XOR	original physical contrasts	Extra Trees scalar B/M3 fixed; Ridge components	Ridge_direction_supported_count	3			6	count	1	estimate is numerator; count_denominator is displayed denominator	count_of_95_percent_simultaneous_intervals_excluding_zero; no_count_interval		retrospective_sensitivity	component_sensitivity_Ridge_direction_all_sizes	21	512	64							original_display_precision_transcription; no_recalculation	Counts are partitioned by size for display; families are not recalibrated by row. No confidence interval on the count is reported.
original_table	S4	supp:componentsensitivitytable	S4:row1	supplement.tex	139	1	4	10	OR and XOR	original physical contrasts	Extra Trees scalar B/M3 fixed; Ridge components	Ridge_minus_Extra_Trees_difference_supported_count	2			6	count	1	estimate is numerator; count_denominator is displayed denominator	count_of_95_percent_simultaneous_intervals_excluding_zero; no_count_interval		retrospective_sensitivity	component_sensitivity_Ridge_minus_ET_difference_all_sizes	21	512	64							original_display_precision_transcription; no_recalculation	Counts are partitioned by size for display; families are not recalibrated by row. No confidence interval on the count is reported.
original_table	S4	supp:componentsensitivitytable	S4:row2	supplement.tex	140	2	2	12	OR and XOR	original physical contrasts	Extra Trees scalar B/M3 fixed; Ridge components	same_point_direction_count	4			4	count	1	estimate is numerator; count_denominator is displayed denominator	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Counts are partitioned by size for display; families are not recalibrated by row. No confidence interval on the count is reported.
original_table	S4	supp:componentsensitivitytable	S4:row2	supplement.tex	140	2	3	12	OR and XOR	original physical contrasts	Extra Trees scalar B/M3 fixed; Ridge components	Ridge_direction_supported_count	4			4	count	1	estimate is numerator; count_denominator is displayed denominator	count_of_95_percent_simultaneous_intervals_excluding_zero; no_count_interval		retrospective_sensitivity	component_sensitivity_Ridge_direction_all_sizes	21	512	64							original_display_precision_transcription; no_recalculation	Counts are partitioned by size for display; families are not recalibrated by row. No confidence interval on the count is reported.
original_table	S4	supp:componentsensitivitytable	S4:row2	supplement.tex	140	2	4	12	OR and XOR	original physical contrasts	Extra Trees scalar B/M3 fixed; Ridge components	Ridge_minus_Extra_Trees_difference_supported_count	2			4	count	1	estimate is numerator; count_denominator is displayed denominator	count_of_95_percent_simultaneous_intervals_excluding_zero; no_count_interval		retrospective_sensitivity	component_sensitivity_Ridge_minus_ET_difference_all_sizes	21	512	64							original_display_precision_transcription; no_recalculation	Counts are partitioned by size for display; families are not recalibrated by row. No confidence interval on the count is reported.
original_table	S4	supp:componentsensitivitytable	S4:row3	supplement.tex	141	3	2	14	OR and XOR	original physical contrasts	Extra Trees scalar B/M3 fixed; Ridge components	same_point_direction_count	5			5	count	1	estimate is numerator; count_denominator is displayed denominator	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Counts are partitioned by size for display; families are not recalibrated by row. No confidence interval on the count is reported.
original_table	S4	supp:componentsensitivitytable	S4:row3	supplement.tex	141	3	3	14	OR and XOR	original physical contrasts	Extra Trees scalar B/M3 fixed; Ridge components	Ridge_direction_supported_count	5			5	count	1	estimate is numerator; count_denominator is displayed denominator	count_of_95_percent_simultaneous_intervals_excluding_zero; no_count_interval		retrospective_sensitivity	component_sensitivity_Ridge_direction_all_sizes	21	512	64							original_display_precision_transcription; no_recalculation	Counts are partitioned by size for display; families are not recalibrated by row. No confidence interval on the count is reported.
original_table	S4	supp:componentsensitivitytable	S4:row3	supplement.tex	141	3	4	14	OR and XOR	original physical contrasts	Extra Trees scalar B/M3 fixed; Ridge components	Ridge_minus_Extra_Trees_difference_supported_count	1			5	count	1	estimate is numerator; count_denominator is displayed denominator	count_of_95_percent_simultaneous_intervals_excluding_zero; no_count_interval		retrospective_sensitivity	component_sensitivity_Ridge_minus_ET_difference_all_sizes	21	512	64							original_display_precision_transcription; no_recalculation	Counts are partitioned by size for display; families are not recalibrated by row. No confidence interval on the count is reported.
original_table	S4	supp:componentsensitivitytable	S4:row4	supplement.tex	142	4	2	16	OR and XOR	original physical contrasts	Extra Trees scalar B/M3 fixed; Ridge components	same_point_direction_count	6			6	count	1	estimate is numerator; count_denominator is displayed denominator	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Counts are partitioned by size for display; families are not recalibrated by row. No confidence interval on the count is reported.
original_table	S4	supp:componentsensitivitytable	S4:row4	supplement.tex	142	4	3	16	OR and XOR	original physical contrasts	Extra Trees scalar B/M3 fixed; Ridge components	Ridge_direction_supported_count	6			6	count	1	estimate is numerator; count_denominator is displayed denominator	count_of_95_percent_simultaneous_intervals_excluding_zero; no_count_interval		retrospective_sensitivity	component_sensitivity_Ridge_direction_all_sizes	21	512	64							original_display_precision_transcription; no_recalculation	Counts are partitioned by size for display; families are not recalibrated by row. No confidence interval on the count is reported.
original_table	S4	supp:componentsensitivitytable	S4:row4	supplement.tex	142	4	4	16	OR and XOR	original physical contrasts	Extra Trees scalar B/M3 fixed; Ridge components	Ridge_minus_Extra_Trees_difference_supported_count	1			6	count	1	estimate is numerator; count_denominator is displayed denominator	count_of_95_percent_simultaneous_intervals_excluding_zero; no_count_interval		retrospective_sensitivity	component_sensitivity_Ridge_minus_ET_difference_all_sizes	21	512	64							original_display_precision_transcription; no_recalculation	Counts are partitioned by size for display; families are not recalibrated by row. No confidence interval on the count is reported.
original_table	S4	supp:componentsensitivitytable	S4:row5	supplement.tex	144	5	2	all_10_12_14_16	OR and XOR	original physical contrasts	Extra Trees scalar B/M3 fixed; Ridge components	same_point_direction_count	21			21	count	1	estimate is numerator; count_denominator is displayed denominator	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Counts are partitioned by size for display; families are not recalibrated by row. No confidence interval on the count is reported.
original_table	S4	supp:componentsensitivitytable	S4:row5	supplement.tex	144	5	3	all_10_12_14_16	OR and XOR	original physical contrasts	Extra Trees scalar B/M3 fixed; Ridge components	Ridge_direction_supported_count	18			21	count	1	estimate is numerator; count_denominator is displayed denominator	count_of_95_percent_simultaneous_intervals_excluding_zero; no_count_interval		retrospective_sensitivity	component_sensitivity_Ridge_direction_all_sizes	21	512	64							original_display_precision_transcription; no_recalculation	Counts are partitioned by size for display; families are not recalibrated by row. No confidence interval on the count is reported.
original_table	S4	supp:componentsensitivitytable	S4:row5	supplement.tex	144	5	4	all_10_12_14_16	OR and XOR	original physical contrasts	Extra Trees scalar B/M3 fixed; Ridge components	Ridge_minus_Extra_Trees_difference_supported_count	6			21	count	1	estimate is numerator; count_denominator is displayed denominator	count_of_95_percent_simultaneous_intervals_excluding_zero; no_count_interval		retrospective_sensitivity	component_sensitivity_Ridge_minus_ET_difference_all_sizes	21	512	64							original_display_precision_transcription; no_recalculation	Counts are partitioned by size for display; families are not recalibrated by row. No confidence interval on the count is reported.
original_table	S5	supp:centeringtable	S5:row1	supplement.tex	208	1	2	10	OR	OR AA	not_applicable; physical targets	cancellation_index	0.864				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row1	supplement.tex	208	1	3	10	OR	OR AA	not_applicable; physical targets	mean_offset_cancellation_contribution	-0.009				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row1	supplement.tex	208	1	4	10	OR	OR AA	not_applicable; physical targets	covariance_cancellation_contribution	0.873				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row1	supplement.tex	208	1	5	10	OR	OR AA	not_applicable; physical targets	pooled_centered_cancellation_index	0.910				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row1	supplement.tex	208	1	6	10	OR	OR AA	not_applicable; physical targets	within_condition_centered_cancellation_index	0.916				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row2	supplement.tex	209	2	2	12	OR	OR AA	not_applicable; physical targets	cancellation_index	0.932				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row2	supplement.tex	209	2	3	12	OR	OR AA	not_applicable; physical targets	mean_offset_cancellation_contribution	0.116				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row2	supplement.tex	209	2	4	12	OR	OR AA	not_applicable; physical targets	covariance_cancellation_contribution	0.816				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row2	supplement.tex	209	2	5	12	OR	OR AA	not_applicable; physical targets	pooled_centered_cancellation_index	0.943				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row2	supplement.tex	209	2	6	12	OR	OR AA	not_applicable; physical targets	within_condition_centered_cancellation_index	0.946				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row3	supplement.tex	210	3	2	14	OR	OR AA	not_applicable; physical targets	cancellation_index	0.980				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row3	supplement.tex	210	3	3	14	OR	OR AA	not_applicable; physical targets	mean_offset_cancellation_contribution	0.217				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row3	supplement.tex	210	3	4	14	OR	OR AA	not_applicable; physical targets	covariance_cancellation_contribution	0.763				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row3	supplement.tex	210	3	5	14	OR	OR AA	not_applicable; physical targets	pooled_centered_cancellation_index	0.981				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row3	supplement.tex	210	3	6	14	OR	OR AA	not_applicable; physical targets	within_condition_centered_cancellation_index	0.982				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row4	supplement.tex	211	4	2	16	OR	OR AA	not_applicable; physical targets	cancellation_index	0.986				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row4	supplement.tex	211	4	3	16	OR	OR AA	not_applicable; physical targets	mean_offset_cancellation_contribution	0.277				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row4	supplement.tex	211	4	4	16	OR	OR AA	not_applicable; physical targets	covariance_cancellation_contribution	0.709				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row4	supplement.tex	211	4	5	16	OR	OR AA	not_applicable; physical targets	pooled_centered_cancellation_index	0.983				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row4	supplement.tex	211	4	6	16	OR	OR AA	not_applicable; physical targets	within_condition_centered_cancellation_index	0.983				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row5	supplement.tex	221	5	2	10	OR	OR AC	not_applicable; physical targets	cancellation_index	0.083				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row5	supplement.tex	221	5	3	10	OR	OR AC	not_applicable; physical targets	mean_offset_cancellation_contribution	0.087				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row5	supplement.tex	221	5	4	10	OR	OR AC	not_applicable; physical targets	covariance_cancellation_contribution	-0.003				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row5	supplement.tex	221	5	5	10	OR	OR AC	not_applicable; physical targets	pooled_centered_cancellation_index	-0.011				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row5	supplement.tex	221	5	6	10	OR	OR AC	not_applicable; physical targets	within_condition_centered_cancellation_index	-0.061				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row6	supplement.tex	222	6	2	12	OR	OR AC	not_applicable; physical targets	cancellation_index	-0.162				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row6	supplement.tex	222	6	3	12	OR	OR AC	not_applicable; physical targets	mean_offset_cancellation_contribution	-0.091				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row6	supplement.tex	222	6	4	12	OR	OR AC	not_applicable; physical targets	covariance_cancellation_contribution	-0.071				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row6	supplement.tex	222	6	5	12	OR	OR AC	not_applicable; physical targets	pooled_centered_cancellation_index	-0.187				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row6	supplement.tex	222	6	6	12	OR	OR AC	not_applicable; physical targets	within_condition_centered_cancellation_index	-0.206				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row7	supplement.tex	223	7	2	14	OR	OR AC	not_applicable; physical targets	cancellation_index	-0.453				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row7	supplement.tex	223	7	3	14	OR	OR AC	not_applicable; physical targets	mean_offset_cancellation_contribution	-0.300				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row7	supplement.tex	223	7	4	14	OR	OR AC	not_applicable; physical targets	covariance_cancellation_contribution	-0.153				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row7	supplement.tex	223	7	5	14	OR	OR AC	not_applicable; physical targets	pooled_centered_cancellation_index	-0.337				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row7	supplement.tex	223	7	6	14	OR	OR AC	not_applicable; physical targets	within_condition_centered_cancellation_index	-0.308				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row8	supplement.tex	224	8	2	16	OR	OR AC	not_applicable; physical targets	cancellation_index	-0.559				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row8	supplement.tex	224	8	3	16	OR	OR AC	not_applicable; physical targets	mean_offset_cancellation_contribution	-0.385				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row8	supplement.tex	224	8	4	16	OR	OR AC	not_applicable; physical targets	covariance_cancellation_contribution	-0.174				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row8	supplement.tex	224	8	5	16	OR	OR AC	not_applicable; physical targets	pooled_centered_cancellation_index	-0.315				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row8	supplement.tex	224	8	6	16	OR	OR AC	not_applicable; physical targets	within_condition_centered_cancellation_index	-0.263				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row9	supplement.tex	235	9	2	10	OR	OR AC + local Z	not_applicable; physical targets	cancellation_index	0.163				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row9	supplement.tex	235	9	3	10	OR	OR AC + local Z	not_applicable; physical targets	mean_offset_cancellation_contribution	0.161				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row9	supplement.tex	235	9	4	10	OR	OR AC + local Z	not_applicable; physical targets	covariance_cancellation_contribution	0.002				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row9	supplement.tex	235	9	5	10	OR	OR AC + local Z	not_applicable; physical targets	pooled_centered_cancellation_index	0.006				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row9	supplement.tex	235	9	6	10	OR	OR AC + local Z	not_applicable; physical targets	within_condition_centered_cancellation_index	-0.066				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row10	supplement.tex	236	10	2	12	OR	OR AC + local Z	not_applicable; physical targets	cancellation_index	0.014				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row10	supplement.tex	236	10	3	12	OR	OR AC + local Z	not_applicable; physical targets	mean_offset_cancellation_contribution	0.053				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row10	supplement.tex	236	10	4	12	OR	OR AC + local Z	not_applicable; physical targets	covariance_cancellation_contribution	-0.039				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row10	supplement.tex	236	10	5	12	OR	OR AC + local Z	not_applicable; physical targets	pooled_centered_cancellation_index	-0.094				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row10	supplement.tex	236	10	6	12	OR	OR AC + local Z	not_applicable; physical targets	within_condition_centered_cancellation_index	-0.126				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row11	supplement.tex	237	11	2	14	OR	OR AC + local Z	not_applicable; physical targets	cancellation_index	-0.211				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row11	supplement.tex	237	11	3	14	OR	OR AC + local Z	not_applicable; physical targets	mean_offset_cancellation_contribution	-0.112				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row11	supplement.tex	237	11	4	14	OR	OR AC + local Z	not_applicable; physical targets	covariance_cancellation_contribution	-0.100				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row11	supplement.tex	237	11	5	14	OR	OR AC + local Z	not_applicable; physical targets	pooled_centered_cancellation_index	-0.213				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row11	supplement.tex	237	11	6	14	OR	OR AC + local Z	not_applicable; physical targets	within_condition_centered_cancellation_index	-0.218				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row12	supplement.tex	238	12	2	16	OR	OR AC + local Z	not_applicable; physical targets	cancellation_index	-0.331				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row12	supplement.tex	238	12	3	16	OR	OR AC + local Z	not_applicable; physical targets	mean_offset_cancellation_contribution	-0.205				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row12	supplement.tex	238	12	4	16	OR	OR AC + local Z	not_applicable; physical targets	covariance_cancellation_contribution	-0.126				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row12	supplement.tex	238	12	5	16	OR	OR AC + local Z	not_applicable; physical targets	pooled_centered_cancellation_index	-0.219				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row12	supplement.tex	238	12	6	16	OR	OR AC + local Z	not_applicable; physical targets	within_condition_centered_cancellation_index	-0.196				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row13	supplement.tex	248	13	2	10	XOR	XOR CC	not_applicable; physical targets	cancellation_index	-0.169				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row13	supplement.tex	248	13	3	10	XOR	XOR CC	not_applicable; physical targets	mean_offset_cancellation_contribution	-0.085				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row13	supplement.tex	248	13	4	10	XOR	XOR CC	not_applicable; physical targets	covariance_cancellation_contribution	-0.084				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row13	supplement.tex	248	13	5	10	XOR	XOR CC	not_applicable; physical targets	pooled_centered_cancellation_index	-0.149				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row13	supplement.tex	248	13	6	10	XOR	XOR CC	not_applicable; physical targets	within_condition_centered_cancellation_index	-0.145				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row14	supplement.tex	249	14	2	12	XOR	XOR CC	not_applicable; physical targets	cancellation_index	-0.088				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row14	supplement.tex	249	14	3	12	XOR	XOR CC	not_applicable; physical targets	mean_offset_cancellation_contribution	-0.043				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row14	supplement.tex	249	14	4	12	XOR	XOR CC	not_applicable; physical targets	covariance_cancellation_contribution	-0.045				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row14	supplement.tex	249	14	5	12	XOR	XOR CC	not_applicable; physical targets	pooled_centered_cancellation_index	-0.080				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row14	supplement.tex	249	14	6	12	XOR	XOR CC	not_applicable; physical targets	within_condition_centered_cancellation_index	-0.078				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row15	supplement.tex	250	15	2	14	XOR	XOR CC	not_applicable; physical targets	cancellation_index	-0.051				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row15	supplement.tex	250	15	3	14	XOR	XOR CC	not_applicable; physical targets	mean_offset_cancellation_contribution	-0.034				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row15	supplement.tex	250	15	4	14	XOR	XOR CC	not_applicable; physical targets	covariance_cancellation_contribution	-0.016				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row15	supplement.tex	250	15	5	14	XOR	XOR CC	not_applicable; physical targets	pooled_centered_cancellation_index	-0.039				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row15	supplement.tex	250	15	6	14	XOR	XOR CC	not_applicable; physical targets	within_condition_centered_cancellation_index	-0.036				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row16	supplement.tex	251	16	2	16	XOR	XOR CC	not_applicable; physical targets	cancellation_index	-0.034				dimensionless	1	-2*E[m*(u+r)]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row16	supplement.tex	251	16	3	16	XOR	XOR CC	not_applicable; physical targets	mean_offset_cancellation_contribution	-0.016				dimensionless	1	-2*E[m]*E[u+r]/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row16	supplement.tex	251	16	4	16	XOR	XOR CC	not_applicable; physical targets	covariance_cancellation_contribution	-0.017				dimensionless	1	-2*Cov(m,u+r)/(E[m^2]+E[(u+r)^2])	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row16	supplement.tex	251	16	5	16	XOR	XOR CC	not_applicable; physical targets	pooled_centered_cancellation_index	-0.034				dimensionless	1	-2*Cov(m,u+r)/(Var(m)+Var(u+r))	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S5	supp:centeringtable	S5:row16	supplement.tex	251	16	6	16	XOR	XOR CC	not_applicable; physical targets	within_condition_centered_cancellation_index	-0.033				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row1	supplement.tex	268	1	2	10	OR	OR AA	not_applicable; physical targets	cancellation_index	0.864229				dimensionless	1	C; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row1	supplement.tex	268	1	3	10	OR	OR AA	not_applicable; physical targets	mean_offset_cancellation_contribution	-0.008605				dimensionless	1	-2*E[m]*E[u+r]/D; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row1	supplement.tex	268	1	4	10	OR	OR AA	not_applicable; physical targets	between_condition_cancellation_contribution	0.010181				dimensionless	1	-2*Cov_S(E_I[m|S],E_I[u+r|S])/D; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row1	supplement.tex	268	1	5	10	OR	OR AA	not_applicable; physical targets	within_condition_cancellation_contribution	0.862653				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/D; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row1	supplement.tex	268	1	6	10	OR	OR AA	not_applicable; physical targets	within_condition_fraction_of_cancellation	99.82				percent	100	C_within_D/C	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row2	supplement.tex	269	2	2	12	OR	OR AA	not_applicable; physical targets	cancellation_index	0.932301				dimensionless	1	C; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row2	supplement.tex	269	2	3	12	OR	OR AA	not_applicable; physical targets	mean_offset_cancellation_contribution	0.116246				dimensionless	1	-2*E[m]*E[u+r]/D; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row2	supplement.tex	269	2	4	12	OR	OR AA	not_applicable; physical targets	between_condition_cancellation_contribution	0.004230				dimensionless	1	-2*Cov_S(E_I[m|S],E_I[u+r|S])/D; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row2	supplement.tex	269	2	5	12	OR	OR AA	not_applicable; physical targets	within_condition_cancellation_contribution	0.811826				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/D; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row2	supplement.tex	269	2	6	12	OR	OR AA	not_applicable; physical targets	within_condition_fraction_of_cancellation	87.08				percent	100	C_within_D/C	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row3	supplement.tex	270	3	2	14	OR	OR AA	not_applicable; physical targets	cancellation_index	0.980212				dimensionless	1	C; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row3	supplement.tex	270	3	3	14	OR	OR AA	not_applicable; physical targets	mean_offset_cancellation_contribution	0.217419				dimensionless	1	-2*E[m]*E[u+r]/D; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row3	supplement.tex	270	3	4	14	OR	OR AA	not_applicable; physical targets	between_condition_cancellation_contribution	0.019843				dimensionless	1	-2*Cov_S(E_I[m|S],E_I[u+r|S])/D; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row3	supplement.tex	270	3	5	14	OR	OR AA	not_applicable; physical targets	within_condition_cancellation_contribution	0.742950				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/D; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row3	supplement.tex	270	3	6	14	OR	OR AA	not_applicable; physical targets	within_condition_fraction_of_cancellation	75.79				percent	100	C_within_D/C	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row4	supplement.tex	271	4	2	16	OR	OR AA	not_applicable; physical targets	cancellation_index	0.985618				dimensionless	1	C; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row4	supplement.tex	271	4	3	16	OR	OR AA	not_applicable; physical targets	mean_offset_cancellation_contribution	0.276675				dimensionless	1	-2*E[m]*E[u+r]/D; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row4	supplement.tex	271	4	4	16	OR	OR AA	not_applicable; physical targets	between_condition_cancellation_contribution	0.025434				dimensionless	1	-2*Cov_S(E_I[m|S],E_I[u+r|S])/D; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row4	supplement.tex	271	4	5	16	OR	OR AA	not_applicable; physical targets	within_condition_cancellation_contribution	0.683509				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/D; D=E[m^2]+E[(u+r)^2]	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S6	supp:threewaytable	S6:row4	supplement.tex	271	4	6	16	OR	OR AA	not_applicable; physical targets	within_condition_fraction_of_cancellation	69.35				percent	100	C_within_D/C	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S7	supp:transfertable	S7:row1	supplement.tex	362	1	2	10	OR	four unseen interior centres pooled	Ridge B and B+M3	relative_MSE_reduction	5.27	4.06	6.49		percent	100	(R_B-R_M3)/R_B; pooled raw losses	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n10	23	512	64							original_display_precision_transcription; no_recalculation	
original_table	S7	supp:transfertable	S7:row1	supplement.tex	362	1	3	12	OR	four unseen interior centres pooled	Ridge B and B+M3	relative_MSE_reduction	5.63	4.02	7.24		percent	100	(R_B-R_M3)/R_B; pooled raw losses	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n12_14	46	512	64							original_display_precision_transcription; no_recalculation	
original_table	S7	supp:transfertable	S7:row1	supplement.tex	362	1	4	14	OR	four unseen interior centres pooled	Ridge B and B+M3	relative_MSE_reduction	5.00	3.30	6.71		percent	100	(R_B-R_M3)/R_B; pooled raw losses	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n12_14	46	512	64							original_display_precision_transcription; no_recalculation	
original_table	S7	supp:transfertable	S7:row1	supplement.tex	362	1	5	16	OR	four unseen interior centres pooled	Ridge B and B+M3	relative_MSE_reduction	5.92	4.44	7.40		percent	100	(R_B-R_M3)/R_B; pooled raw losses	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n16	23	512	64							original_display_precision_transcription; no_recalculation	
original_table	S7	supp:transfertable	S7:row2	supplement.tex	363	2	2	10	OR	four unseen interior centres pooled	Extra Trees B and B+M3	relative_MSE_reduction	18.91	12.89	24.92		percent	100	(R_B-R_M3)/R_B; pooled raw losses	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n10	23	512	32							original_display_precision_transcription; no_recalculation	First 32 continuations; fixed predictions.
original_table	S7	supp:transfertable	S7:row2	supplement.tex	363	2	3	12	OR	four unseen interior centres pooled	Extra Trees B and B+M3	relative_MSE_reduction	14.82	6.21	23.42		percent	100	(R_B-R_M3)/R_B; pooled raw losses	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n12_14	46	512	32							original_display_precision_transcription; no_recalculation	First 32 continuations; fixed predictions.
original_table	S7	supp:transfertable	S7:row2	supplement.tex	363	2	4	14	OR	four unseen interior centres pooled	Extra Trees B and B+M3	relative_MSE_reduction	22.84	15.84	29.84		percent	100	(R_B-R_M3)/R_B; pooled raw losses	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n12_14	46	512	32							original_display_precision_transcription; no_recalculation	First 32 continuations; fixed predictions.
original_table	S7	supp:transfertable	S7:row2	supplement.tex	363	2	5	16	OR	four unseen interior centres pooled	Extra Trees B and B+M3	relative_MSE_reduction	29.16	23.26	35.05		percent	100	(R_B-R_M3)/R_B; pooled raw losses	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n16	23	512	32							original_display_precision_transcription; no_recalculation	First 32 continuations; fixed predictions.
original_table	S7	supp:transfertable	S7:row3	supplement.tex	364	3	2	10	OR	four unseen interior centres pooled	Extra Trees B and B+M3	relative_MSE_reduction	18.28	12.12	24.44		percent	100	(R_B-R_M3)/R_B; pooled raw losses	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n10	23	512	32							original_display_precision_transcription; no_recalculation	Second 32 continuations; fixed predictions.
original_table	S7	supp:transfertable	S7:row3	supplement.tex	364	3	3	12	OR	four unseen interior centres pooled	Extra Trees B and B+M3	relative_MSE_reduction	16.56	8.21	24.91		percent	100	(R_B-R_M3)/R_B; pooled raw losses	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n12_14	46	512	32							original_display_precision_transcription; no_recalculation	Second 32 continuations; fixed predictions.
original_table	S7	supp:transfertable	S7:row3	supplement.tex	364	3	4	14	OR	four unseen interior centres pooled	Extra Trees B and B+M3	relative_MSE_reduction	23.35	16.16	30.54		percent	100	(R_B-R_M3)/R_B; pooled raw losses	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n12_14	46	512	32							original_display_precision_transcription; no_recalculation	Second 32 continuations; fixed predictions.
original_table	S7	supp:transfertable	S7:row3	supplement.tex	364	3	5	16	OR	four unseen interior centres pooled	Extra Trees B and B+M3	relative_MSE_reduction	29.57	23.71	35.44		percent	100	(R_B-R_M3)/R_B; pooled raw losses	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n16	23	512	32							original_display_precision_transcription; no_recalculation	Second 32 continuations; fixed predictions.
original_table	S7	supp:transfertable	S7:row4	supplement.tex	365	4	2	10	OR	a=0.875 minus a=0.125; raw losses pooled over b	Ridge B and B+M3	high_minus_low_a_gain_difference	12.76	7.72	17.81		percentage_points	100	gain(a=0.875)-gain(a=0.125); each gain=1-R_M3/R_B after pooling raw losses over b	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n10	23	512	64							original_display_precision_transcription; no_recalculation	
original_table	S7	supp:transfertable	S7:row4	supplement.tex	365	4	3	12	OR	a=0.875 minus a=0.125; raw losses pooled over b	Ridge B and B+M3	high_minus_low_a_gain_difference	11.44	4.81	18.06		percentage_points	100	gain(a=0.875)-gain(a=0.125); each gain=1-R_M3/R_B after pooling raw losses over b	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n12_14	46	512	64							original_display_precision_transcription; no_recalculation	
original_table	S7	supp:transfertable	S7:row4	supplement.tex	365	4	4	14	OR	a=0.875 minus a=0.125; raw losses pooled over b	Ridge B and B+M3	high_minus_low_a_gain_difference	5.24	-0.96	11.45		percentage_points	100	gain(a=0.875)-gain(a=0.125); each gain=1-R_M3/R_B after pooling raw losses over b	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n12_14	46	512	64							original_display_precision_transcription; no_recalculation	
original_table	S7	supp:transfertable	S7:row4	supplement.tex	365	4	5	16	OR	a=0.875 minus a=0.125; raw losses pooled over b	Ridge B and B+M3	high_minus_low_a_gain_difference	11.94	5.39	18.49		percentage_points	100	gain(a=0.875)-gain(a=0.125); each gain=1-R_M3/R_B after pooling raw losses over b	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n16	23	512	64							original_display_precision_transcription; no_recalculation	
original_table	S7	supp:transfertable	S7:row5	supplement.tex	366	5	2	10	OR	a=0.875 minus a=0.125; raw losses pooled over b	Extra Trees B and B+M3	high_minus_low_a_gain_difference	18.53	12.00	25.06		percentage_points	100	gain(a=0.875)-gain(a=0.125); each gain=1-R_M3/R_B after pooling raw losses over b	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n10	23	512	64							original_display_precision_transcription; no_recalculation	
original_table	S7	supp:transfertable	S7:row5	supplement.tex	366	5	3	12	OR	a=0.875 minus a=0.125; raw losses pooled over b	Extra Trees B and B+M3	high_minus_low_a_gain_difference	9.08	-0.28	18.44		percentage_points	100	gain(a=0.875)-gain(a=0.125); each gain=1-R_M3/R_B after pooling raw losses over b	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n12_14	46	512	64							original_display_precision_transcription; no_recalculation	
original_table	S7	supp:transfertable	S7:row5	supplement.tex	366	5	4	14	OR	a=0.875 minus a=0.125; raw losses pooled over b	Extra Trees B and B+M3	high_minus_low_a_gain_difference	15.81	6.96	24.66		percentage_points	100	gain(a=0.875)-gain(a=0.125); each gain=1-R_M3/R_B after pooling raw losses over b	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n12_14	46	512	64							original_display_precision_transcription; no_recalculation	
original_table	S7	supp:transfertable	S7:row5	supplement.tex	366	5	5	16	OR	a=0.875 minus a=0.125; raw losses pooled over b	Extra Trees B and B+M3	high_minus_low_a_gain_difference	16.27	6.82	25.72		percentage_points	100	gain(a=0.875)-gain(a=0.125); each gain=1-R_M3/R_B after pooling raw losses over b	displayed_95_percent_simultaneous	0.95	secondary	prospective_transfer_secondary_n16	23	512	64							original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row1	supplement.tex	390	1	3	10	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	9.7189				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.125	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row1	supplement.tex	390	1	4	10	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	9.5707				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.125	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row1	supplement.tex	390	1	5	10	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	1.53				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n10	23	512	64		0.125	0.125				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S8	supp:transferlosses	S8:row2	supplement.tex	391	2	3	10	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	9.5908				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.125	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row2	supplement.tex	391	2	4	10	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	9.4901				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.125	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row2	supplement.tex	391	2	5	10	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	1.05				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n10	23	512	64		0.125	0.875				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S8	supp:transferlosses	S8:row3	supplement.tex	392	3	3	10	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	599.54				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.875	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row3	supplement.tex	392	3	4	10	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	478.83				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.875	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row3	supplement.tex	392	3	5	10	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	20.13				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n10	23	512	64		0.875	0.125				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S8	supp:transferlosses	S8:row4	supplement.tex	393	4	3	10	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	629.16				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.875	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row4	supplement.tex	393	4	4	10	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	506.37				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.875	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row4	supplement.tex	393	4	5	10	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	19.52				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n10	23	512	64		0.875	0.875				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S8	supp:transferlosses	S8:row5	supplement.tex	403	5	3	12	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	1.4428				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.125	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row5	supplement.tex	403	5	4	12	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	1.4022				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.125	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row5	supplement.tex	403	5	5	12	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	2.81				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n12_14	46	512	64		0.125	0.125				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S8	supp:transferlosses	S8:row6	supplement.tex	404	6	3	12	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	1.5233				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.125	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row6	supplement.tex	404	6	4	12	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	1.3408				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.125	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row6	supplement.tex	404	6	5	12	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	11.98				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n12_14	46	512	64		0.125	0.875				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S8	supp:transferlosses	S8:row7	supplement.tex	405	7	3	12	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	344.73				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.875	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row7	supplement.tex	405	7	4	12	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	287.09				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.875	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row7	supplement.tex	405	7	5	12	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	16.72				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n12_14	46	512	64		0.875	0.125				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S8	supp:transferlosses	S8:row8	supplement.tex	406	8	3	12	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	369.37				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.875	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row8	supplement.tex	406	8	4	12	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	308.45				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.875	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row8	supplement.tex	406	8	5	12	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	16.49				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n12_14	46	512	64		0.875	0.875				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S8	supp:transferlosses	S8:row9	supplement.tex	417	9	3	14	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	0.3964				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.125	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row9	supplement.tex	417	9	4	14	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	0.38654				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.125	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row9	supplement.tex	417	9	5	14	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	2.49				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n12_14	46	512	64		0.125	0.125				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S8	supp:transferlosses	S8:row10	supplement.tex	418	10	3	14	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	0.45569				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.125	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row10	supplement.tex	418	10	4	14	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	0.39195				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.125	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row10	supplement.tex	418	10	5	14	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	13.99				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n12_14	46	512	64		0.125	0.875				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S8	supp:transferlosses	S8:row11	supplement.tex	419	11	3	14	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	192.21				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.875	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row11	supplement.tex	419	11	4	14	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	144.04				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.875	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row11	supplement.tex	419	11	5	14	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	25.06				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n12_14	46	512	64		0.875	0.125				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S8	supp:transferlosses	S8:row12	supplement.tex	420	12	3	14	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	221.02				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.875	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row12	supplement.tex	420	12	4	14	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	168.17				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.875	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row12	supplement.tex	420	12	5	14	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	23.91				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n12_14	46	512	64		0.875	0.875				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S8	supp:transferlosses	S8:row13	supplement.tex	430	13	3	16	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	0.09499				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.125	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row13	supplement.tex	430	13	4	16	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	0.09165				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.125	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row13	supplement.tex	430	13	5	16	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	3.52				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n16	23	512	64		0.125	0.125				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S8	supp:transferlosses	S8:row14	supplement.tex	431	14	3	16	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	0.11700				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.125	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row14	supplement.tex	431	14	4	16	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	0.08886				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.125	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row14	supplement.tex	431	14	5	16	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	24.05				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n16	23	512	64		0.125	0.875				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S8	supp:transferlosses	S8:row15	supplement.tex	432	15	3	16	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	141.58867				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.875	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row15	supplement.tex	432	15	4	16	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	96.44803				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.875	0.125				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row15	supplement.tex	432	15	5	16	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	31.88				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n16	23	512	64		0.875	0.125				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S8	supp:transferlosses	S8:row16	supplement.tex	433	16	3	16	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	baseline_MSE	143.59987				MSE in units of 1e-6	1e6	R_B	not_applicable		descriptive			512	64		0.875	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row16	supplement.tex	433	16	4	16	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	M3_MSE	99.98433				MSE in units of 1e-6	1e6	R_M3	not_applicable		descriptive			512	64		0.875	0.875				original_display_precision_transcription; no_recalculation	
original_table	S8	supp:transferlosses	S8:row16	supplement.tex	433	16	5	16	OR	prospective transfer at specified (a,b)	Extra Trees B and B+M3	relative_MSE_reduction	30.37				percent	100	(R_B-R_M3)/R_B	not_displayed_in_original_table		secondary	prospective_transfer_secondary_n16	23	512	64		0.875	0.875				original_display_precision_transcription; no_recalculation	Corresponding 95 percent secondary simultaneous gain intervals are in original Figure fig:transfer; this file transcribes only displayed table values.
original_table	S9	supp:matchedcancellation	S9:row1	supplement.tex	472	1	2	10	OR	mixer shift around continuation A	Extra Trees B and B+M3	baseline_MSE	383.250				MSE in units of 1e-8	1e8	R_B	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row1	supplement.tex	472	1	3	10	OR	mixer shift around continuation A	Extra Trees B and B+M3	M3_MSE	379.109				MSE in units of 1e-8	1e8	R_M3	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row1	supplement.tex	472	1	4	10	OR	mixer shift around continuation A	Extra Trees B and B+M3	absolute_MSE_reduction	4.141				MSE in units of 1e-8	1e8	R_B-R_M3	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row1	supplement.tex	472	1	5	10	OR	mixer shift around continuation A	Extra Trees B and B+M3	relative_MSE_reduction	1.08				percent	100	(R_B-R_M3)/R_B	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row1	supplement.tex	472	1	6	10	OR	mixer shift around continuation A	not_applicable; physical targets	within_condition_centered_cancellation_index	0.9304				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row2	supplement.tex	473	2	2	10	OR	mixer shift around continuation A	Extra Trees B and B+M3	baseline_MSE	914.544				MSE in units of 1e-8	1e8	R_B	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row2	supplement.tex	473	2	3	10	OR	mixer shift around continuation A	Extra Trees B and B+M3	M3_MSE	880.881				MSE in units of 1e-8	1e8	R_M3	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row2	supplement.tex	473	2	4	10	OR	mixer shift around continuation A	Extra Trees B and B+M3	absolute_MSE_reduction	33.663				MSE in units of 1e-8	1e8	R_B-R_M3	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row2	supplement.tex	473	2	5	10	OR	mixer shift around continuation A	Extra Trees B and B+M3	relative_MSE_reduction	3.68				percent	100	(R_B-R_M3)/R_B	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row2	supplement.tex	473	2	6	10	OR	mixer shift around continuation A	not_applicable; physical targets	within_condition_centered_cancellation_index	0.5579				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row3	supplement.tex	474	3	2	10	OR	mixer shift around continuation A	Extra Trees B and B+M3	baseline_MSE	750.289				MSE in units of 1e-8	1e8	R_B	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row3	supplement.tex	474	3	3	10	OR	mixer shift around continuation A	Extra Trees B and B+M3	M3_MSE	718.779				MSE in units of 1e-8	1e8	R_M3	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row3	supplement.tex	474	3	4	10	OR	mixer shift around continuation A	Extra Trees B and B+M3	absolute_MSE_reduction	31.510				MSE in units of 1e-8	1e8	R_B-R_M3	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row3	supplement.tex	474	3	5	10	OR	mixer shift around continuation A	Extra Trees B and B+M3	relative_MSE_reduction	4.20				percent	100	(R_B-R_M3)/R_B	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row3	supplement.tex	474	3	6	10	OR	mixer shift around continuation A	not_applicable; physical targets	within_condition_centered_cancellation_index	0.9625				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row4	supplement.tex	485	4	2	12	OR	mixer shift around continuation A	Extra Trees B and B+M3	baseline_MSE	188.785				MSE in units of 1e-8	1e8	R_B	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row4	supplement.tex	485	4	3	12	OR	mixer shift around continuation A	Extra Trees B and B+M3	M3_MSE	184.350				MSE in units of 1e-8	1e8	R_M3	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row4	supplement.tex	485	4	4	12	OR	mixer shift around continuation A	Extra Trees B and B+M3	absolute_MSE_reduction	4.435				MSE in units of 1e-8	1e8	R_B-R_M3	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row4	supplement.tex	485	4	5	12	OR	mixer shift around continuation A	Extra Trees B and B+M3	relative_MSE_reduction	2.35				percent	100	(R_B-R_M3)/R_B	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row4	supplement.tex	485	4	6	12	OR	mixer shift around continuation A	not_applicable; physical targets	within_condition_centered_cancellation_index	0.9266				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row5	supplement.tex	486	5	2	12	OR	mixer shift around continuation A	Extra Trees B and B+M3	baseline_MSE	442.581				MSE in units of 1e-8	1e8	R_B	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row5	supplement.tex	486	5	3	12	OR	mixer shift around continuation A	Extra Trees B and B+M3	M3_MSE	373.049				MSE in units of 1e-8	1e8	R_M3	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row5	supplement.tex	486	5	4	12	OR	mixer shift around continuation A	Extra Trees B and B+M3	absolute_MSE_reduction	69.532				MSE in units of 1e-8	1e8	R_B-R_M3	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row5	supplement.tex	486	5	5	12	OR	mixer shift around continuation A	Extra Trees B and B+M3	relative_MSE_reduction	15.71				percent	100	(R_B-R_M3)/R_B	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row5	supplement.tex	486	5	6	12	OR	mixer shift around continuation A	not_applicable; physical targets	within_condition_centered_cancellation_index	0.6166				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row6	supplement.tex	487	6	2	12	OR	mixer shift around continuation A	Extra Trees B and B+M3	baseline_MSE	129.778				MSE in units of 1e-8	1e8	R_B	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row6	supplement.tex	487	6	3	12	OR	mixer shift around continuation A	Extra Trees B and B+M3	M3_MSE	120.514				MSE in units of 1e-8	1e8	R_M3	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row6	supplement.tex	487	6	4	12	OR	mixer shift around continuation A	Extra Trees B and B+M3	absolute_MSE_reduction	9.264				MSE in units of 1e-8	1e8	R_B-R_M3	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row6	supplement.tex	487	6	5	12	OR	mixer shift around continuation A	Extra Trees B and B+M3	relative_MSE_reduction	7.14				percent	100	(R_B-R_M3)/R_B	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row6	supplement.tex	487	6	6	12	OR	mixer shift around continuation A	not_applicable; physical targets	within_condition_centered_cancellation_index	0.9794				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row7	supplement.tex	499	7	2	14	OR	mixer shift around continuation A	Extra Trees B and B+M3	baseline_MSE	25.885				MSE in units of 1e-8	1e8	R_B	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row7	supplement.tex	499	7	3	14	OR	mixer shift around continuation A	Extra Trees B and B+M3	M3_MSE	23.632				MSE in units of 1e-8	1e8	R_M3	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row7	supplement.tex	499	7	4	14	OR	mixer shift around continuation A	Extra Trees B and B+M3	absolute_MSE_reduction	2.253				MSE in units of 1e-8	1e8	R_B-R_M3	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row7	supplement.tex	499	7	5	14	OR	mixer shift around continuation A	Extra Trees B and B+M3	relative_MSE_reduction	8.70				percent	100	(R_B-R_M3)/R_B	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row7	supplement.tex	499	7	6	14	OR	mixer shift around continuation A	not_applicable; physical targets	within_condition_centered_cancellation_index	0.9686				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row8	supplement.tex	500	8	2	14	OR	mixer shift around continuation A	Extra Trees B and B+M3	baseline_MSE	98.974				MSE in units of 1e-8	1e8	R_B	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row8	supplement.tex	500	8	3	14	OR	mixer shift around continuation A	Extra Trees B and B+M3	M3_MSE	86.833				MSE in units of 1e-8	1e8	R_M3	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row8	supplement.tex	500	8	4	14	OR	mixer shift around continuation A	Extra Trees B and B+M3	absolute_MSE_reduction	12.141				MSE in units of 1e-8	1e8	R_B-R_M3	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row8	supplement.tex	500	8	5	14	OR	mixer shift around continuation A	Extra Trees B and B+M3	relative_MSE_reduction	12.27				percent	100	(R_B-R_M3)/R_B	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row8	supplement.tex	500	8	6	14	OR	mixer shift around continuation A	not_applicable; physical targets	within_condition_centered_cancellation_index	0.6782				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row9	supplement.tex	501	9	2	14	OR	mixer shift around continuation A	Extra Trees B and B+M3	baseline_MSE	22.268				MSE in units of 1e-8	1e8	R_B	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row9	supplement.tex	501	9	3	14	OR	mixer shift around continuation A	Extra Trees B and B+M3	M3_MSE	19.545				MSE in units of 1e-8	1e8	R_M3	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row9	supplement.tex	501	9	4	14	OR	mixer shift around continuation A	Extra Trees B and B+M3	absolute_MSE_reduction	2.724				MSE in units of 1e-8	1e8	R_B-R_M3	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row9	supplement.tex	501	9	5	14	OR	mixer shift around continuation A	Extra Trees B and B+M3	relative_MSE_reduction	12.23				percent	100	(R_B-R_M3)/R_B	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row9	supplement.tex	501	9	6	14	OR	mixer shift around continuation A	not_applicable; physical targets	within_condition_centered_cancellation_index	0.9905				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row10	supplement.tex	512	10	2	16	OR	mixer shift around continuation A	Extra Trees B and B+M3	baseline_MSE	6.289				MSE in units of 1e-8	1e8	R_B	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row10	supplement.tex	512	10	3	16	OR	mixer shift around continuation A	Extra Trees B and B+M3	M3_MSE	6.185				MSE in units of 1e-8	1e8	R_M3	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row10	supplement.tex	512	10	4	16	OR	mixer shift around continuation A	Extra Trees B and B+M3	absolute_MSE_reduction	0.104				MSE in units of 1e-8	1e8	R_B-R_M3	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row10	supplement.tex	512	10	5	16	OR	mixer shift around continuation A	Extra Trees B and B+M3	relative_MSE_reduction	1.65				percent	100	(R_B-R_M3)/R_B	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row10	supplement.tex	512	10	6	16	OR	mixer shift around continuation A	not_applicable; physical targets	within_condition_centered_cancellation_index	0.9870				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			256	64	A				0		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row11	supplement.tex	513	11	2	16	OR	mixer shift around continuation A	Extra Trees B and B+M3	baseline_MSE	60.318				MSE in units of 1e-8	1e8	R_B	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row11	supplement.tex	513	11	3	16	OR	mixer shift around continuation A	Extra Trees B and B+M3	M3_MSE	57.739				MSE in units of 1e-8	1e8	R_M3	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row11	supplement.tex	513	11	4	16	OR	mixer shift around continuation A	Extra Trees B and B+M3	absolute_MSE_reduction	2.579				MSE in units of 1e-8	1e8	R_B-R_M3	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row11	supplement.tex	513	11	5	16	OR	mixer shift around continuation A	Extra Trees B and B+M3	relative_MSE_reduction	4.28				percent	100	(R_B-R_M3)/R_B	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row11	supplement.tex	513	11	6	16	OR	mixer shift around continuation A	not_applicable; physical targets	within_condition_centered_cancellation_index	0.5667				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			256	64	A				-0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row12	supplement.tex	514	12	2	16	OR	mixer shift around continuation A	Extra Trees B and B+M3	baseline_MSE	2.996				MSE in units of 1e-8	1e8	R_B	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row12	supplement.tex	514	12	3	16	OR	mixer shift around continuation A	Extra Trees B and B+M3	M3_MSE	2.393				MSE in units of 1e-8	1e8	R_M3	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row12	supplement.tex	514	12	4	16	OR	mixer shift around continuation A	Extra Trees B and B+M3	absolute_MSE_reduction	0.603				MSE in units of 1e-8	1e8	R_B-R_M3	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row12	supplement.tex	514	12	5	16	OR	mixer shift around continuation A	Extra Trees B and B+M3	relative_MSE_reduction	20.12				percent	100	(R_B-R_M3)/R_B	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S9	supp:matchedcancellation	S9:row12	supplement.tex	514	12	6	16	OR	mixer shift around continuation A	not_applicable; physical targets	within_condition_centered_cancellation_index	0.9967				dimensionless	1	-2*E_S[Cov_I(m,u+r|S)]/E_S[Var_I(m|S)+Var_I(u+r|S)]	not_applicable		descriptive			256	64	A				+0.75		original_display_precision_transcription; no_recalculation	Original entries rounded separately; no recomputation from rounded values.
original_table	S10	supp:matchedratios	S10:row1	supplement.tex	542	1	3	10	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	3.154				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	A			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row1	supplement.tex	542	1	4	10	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	0.796				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	A			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row1	supplement.tex	542	1	5	12	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	3.044				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	A			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row1	supplement.tex	542	1	6	12	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	0.331				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	A			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row1	supplement.tex	542	1	7	14	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	6.036				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	A			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row1	supplement.tex	542	1	8	14	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	1.124				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	A			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row1	supplement.tex	542	1	9	16	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	9.650				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	A			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row1	supplement.tex	542	1	10	16	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	3.450				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	A			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row2	supplement.tex	543	2	3	10	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	10.735				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	A			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row2	supplement.tex	543	2	4	10	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	3.307				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	A			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row2	supplement.tex	543	2	5	12	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	11.183				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	A			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row2	supplement.tex	543	2	6	12	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	4.696				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	A			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row2	supplement.tex	543	2	7	14	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	27.606				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	A			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row2	supplement.tex	543	2	8	14	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	0.741				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	A			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row2	supplement.tex	543	2	9	16	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	28.740				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	A			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row2	supplement.tex	543	2	10	16	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	13.453				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	A			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row3	supplement.tex	545	3	3	10	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	4.510				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	C			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row3	supplement.tex	545	3	4	10	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	1.011				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	C			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row3	supplement.tex	545	3	5	12	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	3.794				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	C			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row3	supplement.tex	545	3	6	12	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	0.266				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	C			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row3	supplement.tex	545	3	7	14	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	4.084				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	C			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row3	supplement.tex	545	3	8	14	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	1.607				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	C			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row3	supplement.tex	545	3	9	16	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	4.180				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	C			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row3	supplement.tex	545	3	10	16	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	0.114				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	C			0.25			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row4	supplement.tex	546	4	3	10	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	3.074				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	C			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row4	supplement.tex	546	4	4	10	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	1.059				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	C			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row4	supplement.tex	546	4	5	12	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	2.902				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	C			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row4	supplement.tex	546	4	6	12	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	0.772				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	C			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row4	supplement.tex	546	4	7	14	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	3.060				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	C			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row4	supplement.tex	546	4	8	14	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	0.730				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	C			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row4	supplement.tex	546	4	9	16	OR	matched cost and mixer shifts around specified centre	not_applicable; physical targets	response_displacement_mixer_to_cost_ratio	3.287				ratio	1	D_beta/D_gamma	not_applicable		descriptive			256	64	C			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S10	supp:matchedratios	S10:row4	supplement.tex	546	4	10	16	OR	matched cost and mixer shifts around specified centre	Extra Trees B and B+M3	gain_change_RMS_mixer_to_cost_ratio	0.746				ratio	1	G_beta/G_gamma	not_applicable		descriptive			256	64	C			0.75			original_display_precision_transcription; no_recalculation	D is mean-square response displacement; G is RMS of conditionwise gain changes. These ratios have no inferential intervals.
original_table	S11	supp:diagonalcontroltable	S11:row1	supplement.tex	617	1	3	10	OR	OR AC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	Z2_relative_MSE_reduction	-0.88				percent_of_denominator	100	(R_B-R_Z2)/R_B	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row1	supplement.tex	617	1	4	10	OR	OR AC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_relative_MSE_reduction_after_Z2	19.64	13.37	25.91		percent_of_denominator	100	(R_Z2-R_Z2_M3)/R_Z2	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n10_16	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row1	supplement.tex	617	1	5	10	OR	OR AC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_minus_Z2_gain_on_baseline_scale	20.08	13.37	26.79		percent_of_denominator	100	(R_Z2-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n10_16	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row2	supplement.tex	618	2	3	12	OR	OR AC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	Z2_relative_MSE_reduction	1.19				percent_of_denominator	100	(R_B-R_Z2)/R_B	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row2	supplement.tex	618	2	4	12	OR	OR AC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_relative_MSE_reduction_after_Z2	28.43	21.86	35.01		percent_of_denominator	100	(R_Z2-R_Z2_M3)/R_Z2	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n12_14	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row2	supplement.tex	618	2	5	12	OR	OR AC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_minus_Z2_gain_on_baseline_scale	26.93	20.34	33.51		percent_of_denominator	100	(R_Z2-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n12_14	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row3	supplement.tex	619	3	3	14	OR	OR AC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	Z2_relative_MSE_reduction	0.45				percent_of_denominator	100	(R_B-R_Z2)/R_B	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row3	supplement.tex	619	3	4	14	OR	OR AC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_relative_MSE_reduction_after_Z2	29.33	22.85	35.81		percent_of_denominator	100	(R_Z2-R_Z2_M3)/R_Z2	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n12_14	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row3	supplement.tex	619	3	5	14	OR	OR AC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_minus_Z2_gain_on_baseline_scale	29.18	22.67	35.69		percent_of_denominator	100	(R_Z2-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n12_14	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row4	supplement.tex	620	4	3	16	OR	OR AC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	Z2_relative_MSE_reduction	2.83				percent_of_denominator	100	(R_B-R_Z2)/R_B	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row4	supplement.tex	620	4	4	16	OR	OR AC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_relative_MSE_reduction_after_Z2	33.79	27.98	39.59		percent_of_denominator	100	(R_Z2-R_Z2_M3)/R_Z2	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n10_16	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row4	supplement.tex	620	4	5	16	OR	OR AC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_minus_Z2_gain_on_baseline_scale	31.72	25.98	37.46		percent_of_denominator	100	(R_Z2-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n10_16	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row5	supplement.tex	621	5	3	10	XOR	XOR CC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	Z2_relative_MSE_reduction	1.52				percent_of_denominator	100	(R_B-R_Z2)/R_B	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row5	supplement.tex	621	5	4	10	XOR	XOR CC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_relative_MSE_reduction_after_Z2	2.35	-2.96	7.65		percent_of_denominator	100	(R_Z2-R_Z2_M3)/R_Z2	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n10_16	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row5	supplement.tex	621	5	5	10	XOR	XOR CC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_minus_Z2_gain_on_baseline_scale	4.20	-1.13	9.53		percent_of_denominator	100	(R_Z2-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n10_16	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row6	supplement.tex	622	6	3	12	XOR	XOR CC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	Z2_relative_MSE_reduction	-0.07				percent_of_denominator	100	(R_B-R_Z2)/R_B	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row6	supplement.tex	622	6	4	12	XOR	XOR CC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_relative_MSE_reduction_after_Z2	8.22	3.48	12.96		percent_of_denominator	100	(R_Z2-R_Z2_M3)/R_Z2	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n12_14	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row6	supplement.tex	622	6	5	12	XOR	XOR CC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_minus_Z2_gain_on_baseline_scale	10.97	6.38	15.55		percent_of_denominator	100	(R_Z2-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n12_14	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row7	supplement.tex	623	7	3	14	XOR	XOR CC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	Z2_relative_MSE_reduction	0.22				percent_of_denominator	100	(R_B-R_Z2)/R_B	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row7	supplement.tex	623	7	4	14	XOR	XOR CC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_relative_MSE_reduction_after_Z2	12.57	9.02	16.13		percent_of_denominator	100	(R_Z2-R_Z2_M3)/R_Z2	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n12_14	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row7	supplement.tex	623	7	5	14	XOR	XOR CC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_minus_Z2_gain_on_baseline_scale	12.34	8.39	16.30		percent_of_denominator	100	(R_Z2-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n12_14	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row8	supplement.tex	624	8	3	16	XOR	XOR CC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	Z2_relative_MSE_reduction	4.35				percent_of_denominator	100	(R_B-R_Z2)/R_B	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row8	supplement.tex	624	8	4	16	XOR	XOR CC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_relative_MSE_reduction_after_Z2	13.88	7.80	19.97		percent_of_denominator	100	(R_Z2-R_Z2_M3)/R_Z2	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n10_16	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S11	supp:diagonalcontroltable	S11:row8	supplement.tex	624	8	5	16	XOR	XOR CC	Extra Trees B, B+Z2, B+M3, B+Z2+M3	M3_minus_Z2_gain_on_baseline_scale	7.52	1.59	13.45		percent_of_denominator	100	(R_Z2-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	retrospective_main	diagonal_summary_main_n10_16	8	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row1	additional_preparation_controls.tex	17	1	2	10	OR	OR HA	Extra Trees B_common and B_common+M3	relative_MSE_reduction	-1.51	-3.77	0.74		percent	100	(R_B_common-R_M3)/R_B_common	displayed_95_percent_simultaneous	0.95	primary	high_reward_primary_n10	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row1	additional_preparation_controls.tex	17	1	3	12	OR	OR HA	Extra Trees B_common and B_common+M3	relative_MSE_reduction	1.58	-0.15	3.32		percent	100	(R_B_common-R_M3)/R_B_common	displayed_95_percent_simultaneous	0.95	primary	high_reward_primary_n12	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row1	additional_preparation_controls.tex	17	1	4	14	OR	OR HA	Extra Trees B_common and B_common+M3	relative_MSE_reduction	-0.47	-2.37	1.43		percent	100	(R_B_common-R_M3)/R_B_common	displayed_95_percent_simultaneous	0.95	primary	high_reward_primary_n14	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row1	additional_preparation_controls.tex	17	1	5	16	OR	OR HA	Extra Trees B_common and B_common+M3	relative_MSE_reduction	0.45	-1.41	2.32		percent	100	(R_B_common-R_M3)/R_B_common	displayed_95_percent_simultaneous	0.95	primary	high_reward_primary_n16	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row2	additional_preparation_controls.tex	18	2	2	10	OR	OR HC	Extra Trees B_common and B_common+M3	relative_MSE_reduction	1.20	-0.82	3.21		percent	100	(R_B_common-R_M3)/R_B_common	displayed_95_percent_simultaneous	0.95	primary	high_reward_primary_n10	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row2	additional_preparation_controls.tex	18	2	3	12	OR	OR HC	Extra Trees B_common and B_common+M3	relative_MSE_reduction	6.89	4.47	9.32		percent	100	(R_B_common-R_M3)/R_B_common	displayed_95_percent_simultaneous	0.95	primary	high_reward_primary_n12	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row2	additional_preparation_controls.tex	18	2	4	14	OR	OR HC	Extra Trees B_common and B_common+M3	relative_MSE_reduction	5.81	3.10	8.53		percent	100	(R_B_common-R_M3)/R_B_common	displayed_95_percent_simultaneous	0.95	primary	high_reward_primary_n14	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row2	additional_preparation_controls.tex	18	2	5	16	OR	OR HC	Extra Trees B_common and B_common+M3	relative_MSE_reduction	8.39	5.50	11.28		percent	100	(R_B_common-R_M3)/R_B_common	displayed_95_percent_simultaneous	0.95	primary	high_reward_primary_n16	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row3	additional_preparation_controls.tex	21	3	2	10	OR	OR HC minus OR HA	Extra Trees B_common and B_common+M3	continuation_C_minus_A_gain_difference	2.71	-0.41	5.83		percentage_points	100	gain_HC-gain_HA; each gain=1-R_M3/R_B_common	displayed_95_percent_simultaneous	0.95	secondary	high_reward_secondary_n10	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row3	additional_preparation_controls.tex	21	3	3	12	OR	OR HC minus OR HA	Extra Trees B_common and B_common+M3	continuation_C_minus_A_gain_difference	5.31	2.32	8.30		percentage_points	100	gain_HC-gain_HA; each gain=1-R_M3/R_B_common	displayed_95_percent_simultaneous	0.95	secondary	high_reward_secondary_n12	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row3	additional_preparation_controls.tex	21	3	4	14	OR	OR HC minus OR HA	Extra Trees B_common and B_common+M3	continuation_C_minus_A_gain_difference	6.28	2.96	9.60		percentage_points	100	gain_HC-gain_HA; each gain=1-R_M3/R_B_common	displayed_95_percent_simultaneous	0.95	secondary	high_reward_secondary_n14	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row3	additional_preparation_controls.tex	21	3	5	16	OR	OR HC minus OR HA	Extra Trees B_common and B_common+M3	continuation_C_minus_A_gain_difference	7.94	4.53	11.34		percentage_points	100	gain_HC-gain_HA; each gain=1-R_M3/R_B_common	displayed_95_percent_simultaneous	0.95	secondary	high_reward_secondary_n16	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row4	additional_preparation_controls.tex	22	4	2	10	OR	OR HA minus OR HC	not_applicable; physical targets	cancellation_index_difference	0.347	0.257	0.437		dimensionless	1	C_HA-C_HC	displayed_95_percent_simultaneous	0.95	secondary	high_reward_secondary_n10	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row4	additional_preparation_controls.tex	22	4	3	12	OR	OR HA minus OR HC	not_applicable; physical targets	cancellation_index_difference	0.867	0.806	0.927		dimensionless	1	C_HA-C_HC	displayed_95_percent_simultaneous	0.95	secondary	high_reward_secondary_n12	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row4	additional_preparation_controls.tex	22	4	4	14	OR	OR HA minus OR HC	not_applicable; physical targets	cancellation_index_difference	0.955	0.912	0.998		dimensionless	1	C_HA-C_HC	displayed_95_percent_simultaneous	0.95	secondary	high_reward_secondary_n14	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S12	supp:highrewardtable	S12:row4	additional_preparation_controls.tex	22	4	5	16	OR	OR HA minus OR HC	not_applicable; physical targets	cancellation_index_difference	0.809	0.774	0.845		dimensionless	1	C_HA-C_HC	displayed_95_percent_simultaneous	0.95	secondary	high_reward_secondary_n16	2	512	64							original_display_precision_transcription; no_recalculation	
original_table	S13	supp:highrewardquality	S13:row1	additional_preparation_controls.tex	42	1	2	10	OR	OR A preparation	not_applicable; physical targets	preparation_satisfied_clause_fraction	0.80773				fraction	1	Q=E[R]/(2*n)	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row1	additional_preparation_controls.tex	42	1	3	10	OR	OR H preparation	not_applicable; physical targets	preparation_satisfied_clause_fraction	0.95494				fraction	1	Q=E[R]/(2*n)	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row1	additional_preparation_controls.tex	42	1	4	10	OR	OR A preparation	not_applicable; physical targets	preparation_good_solution_probability	2.41				percent	100	P_good	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row1	additional_preparation_controls.tex	42	1	5	10	OR	OR H preparation	not_applicable; physical targets	preparation_good_solution_probability	41.23				percent	100	P_good	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row2	additional_preparation_controls.tex	43	2	2	12	OR	OR A preparation	not_applicable; physical targets	preparation_satisfied_clause_fraction	0.80614				fraction	1	Q=E[R]/(2*n)	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row2	additional_preparation_controls.tex	43	2	3	12	OR	OR H preparation	not_applicable; physical targets	preparation_satisfied_clause_fraction	0.95401				fraction	1	Q=E[R]/(2*n)	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row2	additional_preparation_controls.tex	43	2	4	12	OR	OR A preparation	not_applicable; physical targets	preparation_good_solution_probability	1.30				percent	100	P_good	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row2	additional_preparation_controls.tex	43	2	5	12	OR	OR H preparation	not_applicable; physical targets	preparation_good_solution_probability	34.17				percent	100	P_good	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row3	additional_preparation_controls.tex	44	3	2	14	OR	OR A preparation	not_applicable; physical targets	preparation_satisfied_clause_fraction	0.80407				fraction	1	Q=E[R]/(2*n)	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row3	additional_preparation_controls.tex	44	3	3	14	OR	OR H preparation	not_applicable; physical targets	preparation_satisfied_clause_fraction	0.95504				fraction	1	Q=E[R]/(2*n)	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row3	additional_preparation_controls.tex	44	3	4	14	OR	OR A preparation	not_applicable; physical targets	preparation_good_solution_probability	0.79				percent	100	P_good	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row3	additional_preparation_controls.tex	44	3	5	14	OR	OR H preparation	not_applicable; physical targets	preparation_good_solution_probability	29.62				percent	100	P_good	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row4	additional_preparation_controls.tex	45	4	2	16	OR	OR A preparation	not_applicable; physical targets	preparation_satisfied_clause_fraction	0.80636				fraction	1	Q=E[R]/(2*n)	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row4	additional_preparation_controls.tex	45	4	3	16	OR	OR H preparation	not_applicable; physical targets	preparation_satisfied_clause_fraction	0.95602				fraction	1	Q=E[R]/(2*n)	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row4	additional_preparation_controls.tex	45	4	4	16	OR	OR A preparation	not_applicable; physical targets	preparation_good_solution_probability	0.45				percent	100	P_good	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row4	additional_preparation_controls.tex	45	4	5	16	OR	OR H preparation	not_applicable; physical targets	preparation_good_solution_probability	25.79				percent	100	P_good	not_applicable		descriptive			512	not_applicable							original_display_precision_transcription; no_recalculation	Descriptive mean over paired depths and evaluation instances; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row5	additional_preparation_controls.tex	50	5	2	10	OR	OR AC	Extra Trees B_common and B_common+M3	baseline_MSE	53.017				MSE in units of 1e-5	1e5	R_B_common	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row5	additional_preparation_controls.tex	50	5	3	10	OR	OR HC	Extra Trees B_common and B_common+M3	baseline_MSE	135.383				MSE in units of 1e-5	1e5	R_B_common	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row5	additional_preparation_controls.tex	50	5	4	10	OR	OR AC	Extra Trees B_common and B_common+M3	absolute_MSE_reduction	14.737				MSE in units of 1e-5	1e5	R_B_common-R_M3	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row5	additional_preparation_controls.tex	50	5	5	10	OR	OR HC	Extra Trees B_common and B_common+M3	absolute_MSE_reduction	1.621				MSE in units of 1e-5	1e5	R_B_common-R_M3	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row6	additional_preparation_controls.tex	51	6	2	12	OR	OR AC	Extra Trees B_common and B_common+M3	baseline_MSE	29.189				MSE in units of 1e-5	1e5	R_B_common	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row6	additional_preparation_controls.tex	51	6	3	12	OR	OR HC	Extra Trees B_common and B_common+M3	baseline_MSE	95.571				MSE in units of 1e-5	1e5	R_B_common	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row6	additional_preparation_controls.tex	51	6	4	12	OR	OR AC	Extra Trees B_common and B_common+M3	absolute_MSE_reduction	9.563				MSE in units of 1e-5	1e5	R_B_common-R_M3	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row6	additional_preparation_controls.tex	51	6	5	12	OR	OR HC	Extra Trees B_common and B_common+M3	absolute_MSE_reduction	6.589				MSE in units of 1e-5	1e5	R_B_common-R_M3	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row7	additional_preparation_controls.tex	52	7	2	14	OR	OR AC	Extra Trees B_common and B_common+M3	baseline_MSE	19.930				MSE in units of 1e-5	1e5	R_B_common	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row7	additional_preparation_controls.tex	52	7	3	14	OR	OR HC	Extra Trees B_common and B_common+M3	baseline_MSE	66.270				MSE in units of 1e-5	1e5	R_B_common	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row7	additional_preparation_controls.tex	52	7	4	14	OR	OR AC	Extra Trees B_common and B_common+M3	absolute_MSE_reduction	7.475				MSE in units of 1e-5	1e5	R_B_common-R_M3	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row7	additional_preparation_controls.tex	52	7	5	14	OR	OR HC	Extra Trees B_common and B_common+M3	absolute_MSE_reduction	3.852				MSE in units of 1e-5	1e5	R_B_common-R_M3	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row8	additional_preparation_controls.tex	53	8	2	16	OR	OR AC	Extra Trees B_common and B_common+M3	baseline_MSE	11.421				MSE in units of 1e-5	1e5	R_B_common	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row8	additional_preparation_controls.tex	53	8	3	16	OR	OR HC	Extra Trees B_common and B_common+M3	baseline_MSE	43.466				MSE in units of 1e-5	1e5	R_B_common	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row8	additional_preparation_controls.tex	53	8	4	16	OR	OR AC	Extra Trees B_common and B_common+M3	absolute_MSE_reduction	4.259				MSE in units of 1e-5	1e5	R_B_common-R_M3	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S13	supp:highrewardquality	S13:row8	additional_preparation_controls.tex	53	8	5	16	OR	OR HC	Extra Trees B_common and B_common+M3	absolute_MSE_reduction	3.647				MSE in units of 1e-5	1e5	R_B_common-R_M3	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Descriptive loss in original displayed x1e5 scaling; no interval displayed.
original_table	S14	tab:n10-robustness	S14:row1	supplement.tex	660	1	2	10	OR	OR AA	Extra Trees B and B+M3	relative_MSE_reduction	2.59	-0.43	5.60		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	sample_robustness_secondary_n10	54	1024	64						original model reused unchanged	original_display_precision_transcription; no_recalculation	
original_table	S14	tab:n10-robustness	S14:row1	supplement.tex	660	1	3	10	OR	OR AA	Extra Trees B and B+M3	relative_MSE_reduction	2.47	0.23	4.71		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	sample_robustness_secondary_n10	54	1024	64						five new 256-instance training cohorts; mean risk	original_display_precision_transcription; no_recalculation	Five-cohort estimator averages squared losses before taking their ratio; it does not average percentage gains.
original_table	S14	tab:n10-robustness	S14:row2	supplement.tex	661	2	2	10	OR	OR AC	Extra Trees B and B+M3	relative_MSE_reduction	22.94	18.06	27.81		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	sample_robustness_secondary_n10	54	1024	64						original model reused unchanged	original_display_precision_transcription; no_recalculation	
original_table	S14	tab:n10-robustness	S14:row2	supplement.tex	661	2	3	10	OR	OR AC	Extra Trees B and B+M3	relative_MSE_reduction	26.95	22.69	31.21		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	sample_robustness_secondary_n10	54	1024	64						five new 256-instance training cohorts; mean risk	original_display_precision_transcription; no_recalculation	Five-cohort estimator averages squared losses before taking their ratio; it does not average percentage gains.
original_table	S14	tab:n10-robustness	S14:row3	supplement.tex	662	3	2	10	OR	OR AC + local Z	Extra Trees B and B+M3	relative_MSE_reduction	24.79	19.36	30.22		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	sample_robustness_secondary_n10	54	1024	64						original model reused unchanged	original_display_precision_transcription; no_recalculation	
original_table	S14	tab:n10-robustness	S14:row3	supplement.tex	662	3	3	10	OR	OR AC + local Z	Extra Trees B and B+M3	relative_MSE_reduction	24.25	19.95	28.55		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	sample_robustness_secondary_n10	54	1024	64						five new 256-instance training cohorts; mean risk	original_display_precision_transcription; no_recalculation	Five-cohort estimator averages squared losses before taking their ratio; it does not average percentage gains.
original_table	S14	tab:n10-robustness	S14:row4	supplement.tex	663	4	2	10	XOR	XOR CC	Extra Trees B and B+M3	relative_MSE_reduction	8.29	5.29	11.29		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	primary	sample_robustness_primary_n10	2	1024	64						original model reused unchanged	original_display_precision_transcription; no_recalculation	
original_table	S14	tab:n10-robustness	S14:row4	supplement.tex	663	4	3	10	XOR	XOR CC	Extra Trees B and B+M3	relative_MSE_reduction	6.18	4.29	8.08		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	primary	sample_robustness_primary_n10	2	1024	64						five new 256-instance training cohorts; mean risk	original_display_precision_transcription; no_recalculation	Five-cohort estimator averages squared losses before taking their ratio; it does not average percentage gains.
original_table	S14	tab:n10-robustness	S14:row5	supplement.tex	672	5	1	10	XOR	XOR CC	Extra Trees B and B+M3	relative_MSE_reduction	4.85	0.38	9.31		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	sample_robustness_secondary_n10	54	1024	64						new training cohort 1; 256 instances	original_display_precision_transcription; no_recalculation	
original_table	S14	tab:n10-robustness	S14:row5	supplement.tex	672	5	2	10	XOR	XOR CC	Extra Trees B and B+M3	relative_MSE_reduction	3.52	0.90	6.14		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	sample_robustness_secondary_n10	54	1024	64						new training cohort 2; 256 instances	original_display_precision_transcription; no_recalculation	
original_table	S14	tab:n10-robustness	S14:row5	supplement.tex	672	5	3	10	XOR	XOR CC	Extra Trees B and B+M3	relative_MSE_reduction	8.13	3.60	12.65		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	sample_robustness_secondary_n10	54	1024	64						new training cohort 3; 256 instances	original_display_precision_transcription; no_recalculation	
original_table	S14	tab:n10-robustness	S14:row5	supplement.tex	672	5	4	10	XOR	XOR CC	Extra Trees B and B+M3	relative_MSE_reduction	7.16	2.89	11.44		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	sample_robustness_secondary_n10	54	1024	64						new training cohort 4; 256 instances	original_display_precision_transcription; no_recalculation	
original_table	S14	tab:n10-robustness	S14:row5	supplement.tex	672	5	5	10	XOR	XOR CC	Extra Trees B and B+M3	relative_MSE_reduction	7.45	4.91	9.98		percent	100	(R_B-R_M3)/R_B	displayed_95_percent_simultaneous	0.95	secondary	sample_robustness_secondary_n10	54	1024	64						new training cohort 5; 256 instances	original_display_precision_transcription; no_recalculation	
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			10	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_baseline_MSE	3.120031				MSE in units of 1e-4	1e4	R_B; raw losses pooled over four angle conditions	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			10	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_M3_MSE	2.510648				MSE in units of 1e-4	1e4	R_M3; raw losses pooled over four angle conditions	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			10	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_baseline_R_squared	0.7752				dimensionless	1	1-R_B/Var(c_2)	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			10	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_M3_R_squared	0.8191				dimensionless	1	1-R_M3/Var(c_2)	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:high_a_loss_share	supplement.tex	374			10	OR	four unseen interior centres pooled	Extra Trees B and B+M3	high_a_fraction_of_pooled_baseline_loss	98.45				percent	100	sum baseline squared loss at a=0.875 / sum baseline squared loss at all four angle conditions	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			12	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_baseline_MSE	1.792662				MSE in units of 1e-4	1e4	R_B; raw losses pooled over four angle conditions	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			12	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_M3_MSE	1.495716				MSE in units of 1e-4	1e4	R_M3; raw losses pooled over four angle conditions	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			12	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_baseline_R_squared	0.7657				dimensionless	1	1-R_B/Var(c_2)	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			12	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_M3_R_squared	0.8045				dimensionless	1	1-R_M3/Var(c_2)	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:high_a_loss_share	supplement.tex	374			12	OR	four unseen interior centres pooled	Extra Trees B and B+M3	high_a_fraction_of_pooled_baseline_loss	99.59				percent	100	sum baseline squared loss at a=0.875 / sum baseline squared loss at all four angle conditions	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			14	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_baseline_MSE	1.035200				MSE in units of 1e-4	1e4	R_B; raw losses pooled over four angle conditions	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			14	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_M3_MSE	0.782467				MSE in units of 1e-4	1e4	R_M3; raw losses pooled over four angle conditions	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			14	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_baseline_R_squared	0.7530				dimensionless	1	1-R_B/Var(c_2)	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			14	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_M3_R_squared	0.8133				dimensionless	1	1-R_M3/Var(c_2)	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:high_a_loss_share	supplement.tex	374			14	OR	four unseen interior centres pooled	Extra Trees B and B+M3	high_a_fraction_of_pooled_baseline_loss	99.79				percent	100	sum baseline squared loss at a=0.875 / sum baseline squared loss at all four angle conditions	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			16	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_baseline_MSE	0.713501				MSE in units of 1e-4	1e4	R_B; raw losses pooled over four angle conditions	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			16	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_M3_MSE	0.491532				MSE in units of 1e-4	1e4	R_M3; raw losses pooled over four angle conditions	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			16	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_baseline_R_squared	0.7296				dimensionless	1	1-R_B/Var(c_2)	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:pooled_risks_and_R_squared	supplement.tex	371			16	OR	four unseen interior centres pooled	Extra Trees B and B+M3	pooled_M3_R_squared	0.8138				dimensionless	1	1-R_M3/Var(c_2)	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.
original_paragraph		supp:transfer	supp:transfer:high_a_loss_share	supplement.tex	374			16	OR	four unseen interior centres pooled	Extra Trees B and B+M3	high_a_fraction_of_pooled_baseline_loss	99.93				percent	100	sum baseline squared loss at a=0.875 / sum baseline squared loss at all four angle conditions	not_applicable		descriptive			512	64							original_display_precision_transcription; no_recalculation	Original Supplementary Section supp:transfer prose; not an original table entry.


==> source_data/tables/continuation_sweep_n10_full.tsv <==
(a,b)	Ridge/M3	Extra Trees/M3
(0,0)	1.96 [1.16, 2.92]	1.89 [0.49, 3.79]
(0.25,0.25)	0.67 [0.36, 1.03]	0.16 [-1.39, 1.71]
(0.5,0.5)	1.10 [0.55, 1.79]	-0.25 [-2.03, 1.33]
(0.75,0.75)	13.03 [10.36, 15.65]	16.11 [10.65, 21.80]
(1,1)	18.97 [16.16, 21.76]	29.76 [21.76, 37.53]
(0,1)	1.90 [1.10, 2.91]	0.55 [-1.18, 2.69]
(1,0)	19.48 [16.52, 22.34]	28.60 [20.71, 36.35]


==> source_data/xor_weight_diagnostics.tsv <==
n	recipe	learner	group	quantity	estimate	ci95_lower	ci95_upper	units	confidence_scope	batch_id
10	AC	none	physical	selected_space_second_moment_ratio	0.05903343050563014			raw second-moment ratio	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical	omitted_low_second_moment_ratio	0.0019164858503852374			raw second-moment ratio	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical	high_weight_sum_second_moment_ratio	0.6089266272518115			raw second-moment ratio	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical	total_response_second_moment	1.8429499132914263e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_sector_mean	m	-0.0005645232327168527			response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_sector_mean	u	-4.184856262703474e-05			response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_sector_mean	r_omitted_low	-9.590966090235108e-05			response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_sector_mean	r_w3	-0.00046888558312431565			response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_sector_mean	r_w4	-0.00042902086309342405			response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_sector_mean	r_w5	-0.0002226059153978389			response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_sector_mean	r_w6	-0.0003288854897234806			response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_sector_mean	r_w7	4.227753751581448e-06			response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_sector_mean	r_w8	-7.338223619653459e-05			response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_sector_mean	r_w9	5.947782596468105e-06			response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_sector_mean	r_w10	-5.640522977431419e-06			response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_operator_HS_weight_moment	w0	0.0			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_operator_HS_weight_moment	w1	2.2758949638835782e-07			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_operator_HS_weight_moment	w2	1.5150362276704595e-06			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_operator_HS_weight_moment	w3	7.55586247500317e-06			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_operator_HS_weight_moment	w4	2.2527170951681094e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_operator_HS_weight_moment	w5	4.470615571418073e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_operator_HS_weight_moment	w6	6.18273376469535e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_operator_HS_weight_moment	w7	5.925658139375491e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_operator_HS_weight_moment	w8	3.8068080822014624e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_operator_HS_weight_moment	w9	1.4731298776344158e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	none	physical_operator_HS_weight_moment	w10	2.6212462541314666e-06			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical	selected_space_second_moment_ratio	0.010512887317639679			raw second-moment ratio	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical	omitted_low_second_moment_ratio	0.00032114622815613685			raw second-moment ratio	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical	high_weight_sum_second_moment_ratio	0.8043128191597209			raw second-moment ratio	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical	total_response_second_moment	0.00015132794366408883			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_sector_mean	m	-0.0008005288090475075			response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_sector_mean	u	-4.72786106925346e-05			response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_sector_mean	r_omitted_low	-0.00010574271372639215			response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_sector_mean	r_w3	-0.0008348484735581248			response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_sector_mean	r_w4	-0.0015988916690977558			response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_sector_mean	r_w5	-0.0017645867710976723			response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_sector_mean	r_w6	-0.001605621778311902			response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_sector_mean	r_w7	-0.0010825523210008078			response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_sector_mean	r_w8	-0.00048430271701261946			response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_sector_mean	r_w9	-9.67886200229678e-05			response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_sector_mean	r_w10	-1.1132501068010623e-05			response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_operator_HS_weight_moment	w0	0.0			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_operator_HS_weight_moment	w1	2.2758949638835782e-07			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_operator_HS_weight_moment	w2	1.5150362276704595e-06			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_operator_HS_weight_moment	w3	7.55586247500317e-06			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_operator_HS_weight_moment	w4	2.2527170951681094e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_operator_HS_weight_moment	w5	4.470615571418073e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_operator_HS_weight_moment	w6	6.18273376469535e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_operator_HS_weight_moment	w7	5.925658139375491e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_operator_HS_weight_moment	w8	3.8068080822014624e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_operator_HS_weight_moment	w9	1.4731298776344158e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	none	physical_operator_HS_weight_moment	w10	2.6212462541314666e-06			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical	selected_space_second_moment_ratio	0.038021325715469685			raw second-moment ratio	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical	omitted_low_second_moment_ratio	0.0025317118783865443			raw second-moment ratio	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical	high_weight_sum_second_moment_ratio	0.6562611231064049			raw second-moment ratio	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical	total_response_second_moment	3.073953589939849e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_sector_mean	m	-0.0001776701505623009			response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_sector_mean	u	-1.0890901477253828e-05			response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_sector_mean	r_omitted_low	-4.533387653587049e-05			response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_sector_mean	r_w3	-0.00017372727141340348			response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_sector_mean	r_w4	-0.000160935758580522			response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_sector_mean	r_w5	-0.00010862702236087712			response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_sector_mean	r_w6	-0.0001271891114178104			response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_sector_mean	r_w7	-4.29457920387193e-05			response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_sector_mean	r_w8	-5.40944485844157e-05			response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_sector_mean	r_w9	-1.7091297191085312e-06			response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_sector_mean	r_w10	-1.4927100153442796e-05			response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_sector_mean	r_w11	-9.884939444268545e-08			response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_sector_mean	r_w12	-4.959738759451904e-07			response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_operator_HS_weight_moment	w0	0.0			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_operator_HS_weight_moment	w1	1.804286708902529e-08			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_operator_HS_weight_moment	w2	1.156597855930718e-07			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_operator_HS_weight_moment	w3	6.378373376318044e-07			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_operator_HS_weight_moment	w4	2.2654254005165437e-06			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_operator_HS_weight_moment	w5	5.568457510174707e-06			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_operator_HS_weight_moment	w6	1.0056593568103038e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_operator_HS_weight_moment	w7	1.3557209168136412e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_operator_HS_weight_moment	w8	1.3637113213955106e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_operator_HS_weight_moment	w9	1.0014733000756149e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_operator_HS_weight_moment	w10	5.119237122714691e-06			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_operator_HS_weight_moment	w11	1.6341835404041228e-06			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	none	physical_operator_HS_weight_moment	w12	2.4601421724341267e-07			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical	selected_space_second_moment_ratio	0.0027054120841951863			raw second-moment ratio	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical	omitted_low_second_moment_ratio	0.00015044031097577855			raw second-moment ratio	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical	high_weight_sum_second_moment_ratio	0.890842440251651			raw second-moment ratio	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical	total_response_second_moment	5.322572561314461e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_sector_mean	m	-0.00023472300864295508			response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_sector_mean	u	-1.3557947855775511e-05			response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_sector_mean	r_omitted_low	-5.0047528627633045e-05			response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_sector_mean	r_w3	-0.00027776915096436154			response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_sector_mean	r_w4	-0.0006044680261779094			response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_sector_mean	r_w5	-0.0008284132239818784			response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_sector_mean	r_w6	-0.0009121700874491252			response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_sector_mean	r_w7	-0.0008427935635017737			response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_sector_mean	r_w8	-0.0005955262052790843			response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_sector_mean	r_w9	-0.0002722699749720363			response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_sector_mean	r_w10	-8.328920565030207e-05			response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_sector_mean	r_w11	-1.4095769326053766e-05			response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_sector_mean	r_w12	-1.3365069093459801e-06			response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_operator_HS_weight_moment	w0	0.0			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_operator_HS_weight_moment	w1	1.804286708902529e-08			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_operator_HS_weight_moment	w2	1.156597855930718e-07			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_operator_HS_weight_moment	w3	6.378373376318044e-07			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_operator_HS_weight_moment	w4	2.2654254005165437e-06			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_operator_HS_weight_moment	w5	5.568457510174707e-06			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_operator_HS_weight_moment	w6	1.0056593568103038e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_operator_HS_weight_moment	w7	1.3557209168136412e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_operator_HS_weight_moment	w8	1.3637113213955106e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_operator_HS_weight_moment	w9	1.0014733000756149e-05			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_operator_HS_weight_moment	w10	5.119237122714691e-06			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_operator_HS_weight_moment	w11	1.6341835404041228e-06			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	none	physical_operator_HS_weight_moment	w12	2.4601421724341267e-07			squared operator coefficient	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	scalar_prediction	c2:MSE_B	8.308615985447399e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	scalar_prediction	c2:MSE_M3	7.112739726137509e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	scalar_prediction	c2:absolute_reduction	1.195876259309889e-06	6.350686167861013e-07	1.8375019718881372e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	scalar_prediction	c2:relative_reduction_percent	14.393206538904613	9.67481873226953	18.592946303746672	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	high_weight_sum:MSE_B	5.451332064404404e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	high_weight_sum:MSE_M3	4.911504732955197e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	high_weight_sum:absolute_reduction	5.398273314492078e-07	1.4144895211766722e-07	1.0699211779230296e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	high_weight_sum:relative_reduction_percent	9.90266828495225	3.6255677093211354	14.286578954127465	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	m:MSE_B	5.006888705375167e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	m:MSE_M3	4.0000270677851873e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	m:absolute_reduction	1.00686163758998e-07	6.514216942393186e-08	1.3939978139873093e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	m:relative_reduction_percent	20.109527030410305	15.35370604060329	24.770136583546247	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	outside_selected:MSE_B	5.790922889697139e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	outside_selected:MSE_M3	5.180010861637644e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	outside_selected:absolute_reduction	6.10912028059496e-07	1.8328575281422555e-07	1.1779308394525368e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	outside_selected:relative_reduction_percent	10.549476131799196	4.2991329143790775	14.945947237818459	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_omitted_low:MSE_B	2.083628402708921e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_omitted_low:MSE_M3	1.839272304278354e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_omitted_low:absolute_reduction	2.4435609843056666e-09	1.3722370740096244e-09	3.6211596502132586e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_omitted_low:relative_reduction_percent	11.727431729807474	7.6928054560884735	15.359952825900175	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w10:MSE_B	1.840909475948973e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w10:MSE_M3	1.8090254229087217e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w10:absolute_reduction	3.1884053040251686e-11	1.0683361998567851e-11	5.440999433650901e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w10:relative_reduction_percent	1.731972889314165	0.5844958700262356	2.8598018811085826	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w3:MSE_B	4.170005779551811e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w3:MSE_M3	3.3184828670541113e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w3:absolute_reduction	8.515229124977002e-08	5.790027165846243e-08	1.15478586195507e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w3:relative_reduction_percent	20.42018542691855	16.212388895240323	24.56275984677868	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w4:MSE_B	5.785099394761902e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w4:MSE_M3	5.422997321918435e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w4:absolute_reduction	3.621020728434662e-08	9.7159178132386e-09	6.77572460127097e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w4:relative_reduction_percent	6.259219559327368	2.062237992339115	9.744512963686944	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w5:MSE_B	5.50361435237591e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w5:MSE_M3	5.014828273685262e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w5:absolute_reduction	4.887860786906477e-08	1.6550246884026865e-08	9.764740864931634e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w5:relative_reduction_percent	8.881183298746919	3.761675786678638	13.235094417286565	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w6:MSE_B	4.298462649058678e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w6:MSE_M3	4.1587458596204963e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w6:absolute_reduction	1.3971678943818198e-08	-1.50119532100421e-09	3.449211729434066e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w6:relative_reduction_percent	3.250389751991415	-0.3599465844609412	6.604190614284155	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w7:MSE_B	2.352804292666123e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w7:MSE_M3	2.3586766016943085e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w7:absolute_reduction	-5.872309028185498e-10	-7.059777582953957e-09	7.589451913116846e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w7:relative_reduction_percent	-0.24958765361360272	-3.2389946392063744	3.0033955665400045	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w8:MSE_B	8.844659824438544e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w8:MSE_M3	8.66923129597717e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w8:absolute_reduction	1.7542852846137318e-09	-3.3289581250566424e-10	3.9243469247726025e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w8:relative_reduction_percent	1.9834400863744845	-0.3714519319643399	4.441646713813284	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w9:MSE_B	1.640872691351762e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w9:MSE_M3	1.6408877564756917e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w9:absolute_reduction	-1.5065123929961127e-13	-1.8885094667157402e-10	1.9826900732964988e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	r_w9:relative_reduction_percent	-0.0009181165613494595	-1.1579114321878974	1.1995951253660513	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	selected_space:MSE_B	5.288719373360032e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	selected_space:MSE_M3	4.288694438899439e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	selected_space:absolute_reduction	1.0000249344605929e-07	6.405209514437723e-08	1.3884069043259268e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	selected_space:relative_reduction_percent	18.9086405207629	14.111687421209544	23.550339272027582	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	u:MSE_B	3.1611635161900266e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	u:MSE_M3	3.1536649404657123e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	u:absolute_reduction	7.498575724314627e-12	-4.5660751679705484e-11	6.074304465223494e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	component_prediction	u:relative_reduction_percent	0.23720935933590173	-1.345656142266866	2.0524166720156125	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:absolute	1.2549483973847005e-06	7.558268418851036e-07	1.8650076956140216e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	15.104181004185916	11.237001062438022	18.9485052320441	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	m:absolute	4.5010672872444625e-07	3.248818752762246e-07	5.861717010213318e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	5.417349044808563	4.06708940397998	7.267621868150442	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:absolute	1.3332040079507674e-06	8.15721419733944e-07	1.9585746592553367e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	16.046041967589836	12.061887261586454	20.069994368749875	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	prediction_change_penalty:absolute	-9.151743758793314e-07	-1.034516232605331e-06	-8.026973656625874e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-11.014763198615341	-15.786720688173538	-7.932828871842047	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_omitted_low:absolute	7.825561056606718e-08	5.44592101473422e-08	1.0414761839786571e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	0.9418609634039226	0.6651890493941809	1.328775503476311	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w10:absolute	-7.649517770330948e-09	-1.2368970041540574e-08	-3.491210635889266e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	-0.0920672923592706	-0.15400646054369024	-0.04475644123550654	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w3:absolute	4.506185578693504e-07	3.276592507241923e-07	5.932250081234114e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	5.423509266267837	4.154937634894238	7.127348531386635	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w4:absolute	3.538199977667922e-07	1.9118698526884694e-07	5.474853473358445e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	4.258470946142059	2.843323529466855	5.636312674798637	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w5:absolute	3.614992921396027e-07	2.1702863757963014e-07	5.385898960429828e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	4.350896620722048	3.0751252363390464	5.720768154401883	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w6:absolute	5.549965764859657e-08	-5.505338831389996e-08	1.8727498747775244e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	0.6679771666641546	-0.853703429490999	1.7787155234953407	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w7:absolute	8.394043437049791e-08	1.720886167192729e-08	1.5533643652514084e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	1.0102817908243706	0.23298379097827335	1.8506205293262439	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w8:absolute	-5.81906783812426e-08	-1.0118044459955565e-07	-1.4742286852461418e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	-0.7003654818463628	-1.4131545058995516	-0.1540736737842746	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w9:absolute	1.541065374143399e-08	-2.6851847159558866e-09	3.231346477121835e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	0.18547798777107835	-0.02473151257581083	0.46795786080042384	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	scalar_component_correction:absolute	3.2595694777493205e-07	2.2733642334546362e-07	4.2429846624454863e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	3.9231196669318695	2.221063238133762	6.496231831701901	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	selected_space_aggregate:absolute	4.5188967946351666e-07	3.2350132646192603e-07	5.906200075342641e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	5.438808102998197	4.081599330913226	7.3169090287746545	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	u:absolute	1.7829507390704112e-09	-5.085742982993561e-09	8.255819648289307e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	extra_trees	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	0.02145905818963426	-0.06636755343996302	0.09944138408084965	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	scalar_prediction	c2:MSE_B	9.721651043213539e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	scalar_prediction	c2:MSE_M3	9.155916817593984e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	scalar_prediction	c2:absolute_reduction	5.657342256195532e-07	4.155288327761463e-07	7.142402032116641e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	scalar_prediction	c2:relative_reduction_percent	5.819322490642978	4.107174894092935	8.067666463516645	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	high_weight_sum:MSE_B	6.307822000413163e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	high_weight_sum:MSE_M3	6.0912612816435766e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	high_weight_sum:absolute_reduction	2.165607187695865e-07	1.485363137787781e-07	2.8632384847761347e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	high_weight_sum:relative_reduction_percent	3.433209097457121	2.2143090547216073	5.002683912342869	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	m:MSE_B	5.523075620289445e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	m:MSE_M3	4.896345449097718e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	m:absolute_reduction	6.267301711917264e-08	4.6727777484916335e-08	7.975688212520312e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	m:relative_reduction_percent	11.34748488485989	9.11274574561835	13.957270853112211	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	outside_selected:MSE_B	6.710449583652262e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	outside_selected:MSE_M3	6.4575579028452844e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	outside_selected:absolute_reduction	2.5289168080697744e-07	1.7639984304479555e-07	3.308055996078319e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	outside_selected:relative_reduction_percent	3.7686250027578234	2.4784850923578943	5.439771088348404	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_omitted_low:MSE_B	2.2588546276214035e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_omitted_low:MSE_M3	2.123820575647818e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_omitted_low:absolute_reduction	1.350340519735853e-09	8.921688748282671e-10	1.8347156011775726e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_omitted_low:relative_reduction_percent	5.977987707680751	4.291368482179195	7.565156954149583	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w10:MSE_B	1.865370364282584e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w10:MSE_M3	1.8655876473739258e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w10:absolute_reduction	-2.1728309134140195e-13	-8.708445459468173e-12	8.302344160408655e-12	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w10:relative_reduction_percent	-0.01164825471133548	-0.46855203812503876	0.4399837610155861	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w3:MSE_B	4.471329445393133e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w3:MSE_M3	3.840588922401625e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w3:absolute_reduction	6.307405229915086e-08	4.9666797211374784e-08	7.673410570156556e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w3:relative_reduction_percent	14.106330805961267	11.882424765361325	16.8307730820772	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w4:MSE_B	6.404018475003721e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w4:MSE_M3	6.191803133016034e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w4:absolute_reduction	2.122153419876863e-08	1.4012646837588857e-08	2.8596489225211397e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w4:relative_reduction_percent	3.313784037569676	2.260569579076505	4.536112957917091	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w5:MSE_B	6.522004469063066e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w5:MSE_M3	6.417965503392984e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w5:absolute_reduction	1.0403896567008158e-08	6.178268428397919e-09	1.4752370797301379e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w5:relative_reduction_percent	1.5951992391846297	0.9363098928755176	2.373397158860082	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w6:MSE_B	4.897413463045015e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w6:MSE_M3	4.897985699443838e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w6:absolute_reduction	-5.722363988230394e-11	-3.22887014329394e-10	2.1278640814132755e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w6:relative_reduction_percent	-0.011684461668205687	-0.06824822989968989	0.043553507383012634	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w7:MSE_B	2.672387729695541e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w7:MSE_M3	2.6764119330394535e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w7:absolute_reduction	-4.024203343912537e-10	-1.8278741097830807e-09	1.0544362994326651e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w7:relative_reduction_percent	-0.15058456148393576	-0.7079835387811698	0.3829680808118865	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w8:MSE_B	9.777031103416359e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w8:MSE_M3	9.603852532222515e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w8:absolute_reduction	1.731785711938439e-09	1.090256998075574e-09	2.423788546712085e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w8:relative_reduction_percent	1.7712797408748209	1.1375431941986422	2.415928615360036	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w9:MSE_B	1.809501797717001e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w9:MSE_M3	1.8069859159809505e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w9:absolute_reduction	2.5158817360505702e-11	3.758123522539719e-12	4.666410345732191e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	r_w9:relative_reduction_percent	0.13903726093142263	0.022468997102612527	0.25326676336690745	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	selected_space:MSE_B	5.824289083931232e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	selected_space:MSE_M3	5.207968254158271e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	selected_space:absolute_reduction	6.163208297729613e-08	4.549443612872259e-08	7.87930089850195e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	selected_space:relative_reduction_percent	10.581906579351347	8.39070575239607	13.109326084941742	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	u:MSE_B	3.3086203446770884e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	u:MSE_M3	3.312062248732025e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	u:absolute_reduction	-3.4419040549360133e-12	-9.747744697606523e-12	3.6392024348865175e-12	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	component_prediction	u:relative_reduction_percent	-0.10402837728037766	-0.3097954601932612	0.10413330162664164	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:absolute	4.987500854505606e-07	3.834221539121388e-07	6.129371293587543e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	5.1303022833629335	3.6927260066916094	7.097848517347797	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	m:absolute	2.674468675649094e-07	2.17382179030327e-07	3.205347840024483e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	2.751043689760989	1.9855889325201734	3.8176561858766584	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	outside_selected_aggregate:absolute	5.368844963811838e-07	4.168990218487272e-07	6.554951774637024e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	5.522564984020595	3.987896049356951	7.607149644938281	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	prediction_change_penalty:absolute	-2.3552081619001784e-07	-2.548887920293105e-07	-2.1633019060167258e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-2.422642153509815	-3.387811021637159	-1.7792215859887262	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_omitted_low:absolute	3.813441093062316e-08	2.9334589009723027e-08	4.7374663498054004e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	0.39226270065766167	0.27272782539575613	0.5564986733420789	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w10:absolute	-9.62269284970748e-10	-2.9992390288380003e-09	1.0612802094705986e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	-0.009898208449299218	-0.031968872670753705	0.011877554008643064	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w3:absolute	2.741386296327967e-07	2.2866549714556073e-07	3.1964414342182925e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	2.81987728642211	2.0852620223837883	3.8587250782137072	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w4:absolute	1.6635009536690988e-07	1.2213431860536808e-07	2.1139068634138754e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	1.711130080965363	1.206423831832736	2.3931276915180435	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w5:absolute	1.1898295489947581e-07	8.074728780622864e-08	1.5822474507129837e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	1.22389658269554	0.7950364750096319	1.8148300199018184	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w6:absolute	-2.050477076064897e-08	-5.826307903073062e-08	1.5191184543203678e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	-0.21091860497258727	-0.6642041225322461	0.14862360667427832	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w7:absolute	6.178990186503263e-09	-1.9151554926478323e-08	3.203061166317311e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	0.0635590617173682	-0.20052085051983753	0.3495875012641808	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w8:absolute	-5.366551046208851e-08	-7.081490519280146e-08	-3.793965181081352e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	-0.5520205387288734	-0.8361882293285926	-0.35769564758209593	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w9:absolute	8.23196587258314e-09	1.5588026837112693e-09	1.5106597761699485e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	0.08467662371331139	0.014869226830771761	0.18334104884442315	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	scalar_component_correction:absolute	1.809596147872614e-22	-7.240239213970848e-23	4.395447065552576e-22	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	1.8614082523933542e-15	-7.551593852165081e-16	4.911761324982317e-15	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	selected_space_aggregate:absolute	2.6437054542838606e-07	2.1418908024755696e-07	3.172878254288304e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	2.719399660132186	1.9524288586317047	3.7799995874863823	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	u:absolute	-3.07632213652336e-09	-5.506030391863472e-09	-8.315716213066632e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	AC	ridge	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	-0.031644029628803326	-0.060710756285864406	-0.008911572584132015	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	scalar_prediction	c2:MSE_B	3.482219215184683e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	scalar_prediction	c2:MSE_M3	3.3436548186042386e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	scalar_prediction	c2:absolute_reduction	1.3856439658044463e-06	-4.776331023399741e-08	2.761667036697112e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	scalar_prediction	c2:relative_reduction_percent	3.979197977433931	-0.13333758456323463	7.876353031798838	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	high_weight_sum:MSE_B	2.864789861541587e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	high_weight_sum:MSE_M3	2.9265848894376148e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	high_weight_sum:absolute_reduction	-6.179502789602797e-07	-2.0037093272678213e-06	6.360632131623731e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	high_weight_sum:relative_reduction_percent	-2.157052729262841	-6.8135255531745775	2.2718638857321647	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	m:MSE_B	3.1533919026407585e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	m:MSE_M3	2.6517684612545044e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	m:absolute_reduction	5.016234413862545e-08	3.619415175576617e-08	6.526354852351518e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	m:relative_reduction_percent	15.907424667583431	12.197454446267798	19.916746481072593	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	outside_selected:MSE_B	2.9503595489217295e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	outside_selected:MSE_M3	3.003042063841248e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	outside_selected:absolute_reduction	-5.268251491951859e-07	-1.953401833308304e-06	7.621291406672226e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	outside_selected:relative_reduction_percent	-1.785630328980497	-6.4651517040158275	2.660362054378985	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_omitted_low:MSE_B	2.275379179475661e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_omitted_low:MSE_M3	2.0571656331226123e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_omitted_low:absolute_reduction	2.182135463530489e-09	1.4479481601593688e-09	2.9690177839827665e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_omitted_low:relative_reduction_percent	9.590205813667243	6.718926558339537	12.951787845688106	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w10:MSE_B	1.9563966875964327e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w10:MSE_M3	1.924827185999763e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w10:absolute_reduction	3.156950159666944e-11	-2.224949690769482e-12	6.946031798900941e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w10:relative_reduction_percent	1.6136554409859858	-0.11676277034941265	3.4379035485338334	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w3:MSE_B	3.805378962161006e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w3:MSE_M3	3.4725436129771565e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w3:absolute_reduction	3.3283534918384944e-08	1.727730089691401e-08	4.9763082954544106e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w3:relative_reduction_percent	8.74644424361978	4.83297857258144	12.572552707947498	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w4:MSE_B	1.175686176386623e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w4:MSE_M3	1.1838635031531131e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w4:absolute_reduction	-8.177326766490201e-09	-6.136955307326218e-08	4.386791826664871e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w4:relative_reduction_percent	-0.6955365241788041	-5.224867064759133	3.8094202758149476	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w5:MSE_B	1.8403822562129119e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w5:MSE_M3	1.8725234069541899e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w5:absolute_reduction	-3.214115074127783e-08	-1.2004702058208447e-07	4.897723433378835e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w5:relative_reduction_percent	-1.7464388516447125	-6.399375530209629	2.7551897279178688	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w6:MSE_B	1.618368024889657e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w6:MSE_M3	1.666392458308621e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w6:absolute_reduction	-4.802443341896375e-08	-1.224396104274432e-07	1.8310769810685387e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w6:relative_reduction_percent	-2.967460594893929	-7.371660645779022	1.1688750114293027	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w7:MSE_B	8.60321136626347e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w7:MSE_M3	8.98316916152724e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w7:absolute_reduction	-3.799577952637689e-08	-7.582431695977181e-08	-4.601833227857616e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w7:relative_reduction_percent	-4.416464725645715	-8.568422741297885	-0.562474294837339	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w8:MSE_B	2.3402045235990446e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w8:MSE_M3	2.4149939388056265e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w8:absolute_reduction	-7.478941520658219e-09	-1.5309194692367657e-08	-6.08130676501688e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w8:relative_reduction_percent	-3.195849527355076	-6.44835480186913	-0.2632634103924513	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w9:MSE_B	2.923096568565633e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w9:MSE_M3	2.9071413037445598e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w9:absolute_reduction	1.5955264821073097e-10	-4.5656684031116073e-10	7.753941470238773e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	r_w9:relative_reduction_percent	0.5458343385795962	-1.5633132724751357	2.6451711944647522	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	selected_space:MSE_B	3.317300802685148e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	selected_space:MSE_M3	2.8351564092209955e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	selected_space:absolute_reduction	4.821443934641526e-08	3.346160202021253e-08	6.413781821395231e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	selected_space:relative_reduction_percent	14.534237988725257	10.865220042539073	18.4780025180104	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	u:MSE_B	3.073348362676687e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	u:MSE_M3	3.092513627668082e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	u:absolute_reduction	-1.9165264991395057e-11	-7.085338010402354e-11	3.0746575340603415e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	component_prediction	u:relative_reduction_percent	-0.6235955944383524	-2.300037068190126	0.9949069827119014	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:absolute	2.7626443172057724e-06	1.457948937487815e-06	4.069598051755096e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	7.933573811662667	4.1969461223017115	11.464113216857543	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	m:absolute	5.967323589902587e-07	4.500848431445004e-07	7.600582174566962e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	1.713655350553829	1.3195538373751614	2.1433860913913683	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:absolute	2.8930790342770876e-06	1.5718772168787241e-06	4.206303914465004e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	8.30814734943001	4.539685543292197	11.877495108857913	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	prediction_change_penalty:absolute	-2.775711510233707e-06	-3.234359540990338e-06	-2.372348514444132e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-7.971099286713041	-9.424754984546043	-6.793114176249487	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_omitted_low:absolute	1.304347170713154e-07	9.686281408104926e-08	1.664228848781146e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	0.3745735377673449	0.28398370986989224	0.47701118121321284	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w10:absolute	-8.093640530725681e-09	-2.1045257358756887e-08	3.761048908511766e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	-0.023242765692154815	-0.060997415533641394	0.01019954023074008	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w3:absolute	5.748942124609496e-07	4.2085828210344685e-07	7.448781610982551e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	1.650942048547795	1.2429461246189544	2.09682931408579	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w4:absolute	8.098619208510697e-07	5.37397707859579e-07	1.0889167967082894e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	2.325706311996552	1.592222198367416	3.071921441726756	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w5:absolute	8.245652904607156e-07	4.795290369401783e-07	1.164410715104624e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	2.3679304475292318	1.4087676669190496	3.2935180890571147	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w6:absolute	5.344272297016725e-07	2.299377388225989e-07	8.278481298980988e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	1.5347317232965432	0.6688715435699315	2.3458186451720264	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w7:absolute	1.1804743228677631e-07	-1.2276681757758875e-07	3.424177681427254e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	0.3390005769080094	-0.3632421782201369	0.9801839120304557	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w8:absolute	-3.724498391824134e-08	-1.7391033769728883e-07	9.418870778579565e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	-0.10695760840049816	-0.5065816970149948	0.2722622117025705	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w9:absolute	-5.381314410644435e-08	-1.0346620554137597e-07	-6.7916229149122726e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	-0.15453692252281226	-0.3000785084666558	-0.018466207152704715	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	scalar_component_correction:absolute	6.689349002732105e-07	3.448767740241584e-07	1.0027579975140452e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	1.92100169155414	0.9917446660420071	2.913174915284246	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	selected_space_aggregate:absolute	5.993415414878473e-07	4.5040737611223476e-07	7.657210473482976e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	1.7211482231627988	1.3197718050855007	2.1596590525780055	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	u:absolute	2.6091824975887253e-09	-8.454481130583518e-09	1.3979558968943355e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	extra_trees	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	0.0074928726089702686	-0.024949644160069243	0.040131795970891046	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	scalar_prediction	c2:MSE_B	6.912520411436578e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	scalar_prediction	c2:MSE_M3	6.76547562683826e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	scalar_prediction	c2:absolute_reduction	1.4704478459831807e-06	9.43127695917683e-07	2.087846792911245e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	scalar_prediction	c2:relative_reduction_percent	2.1272238756074624	1.4237230359154858	2.855145674230251	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	high_weight_sum:MSE_B	5.6742438748637234e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	high_weight_sum:MSE_M3	5.570238535888029e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	high_weight_sum:absolute_reduction	1.0400533897569457e-06	6.525275220348003e-07	1.4916084337044536e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	high_weight_sum:relative_reduction_percent	1.8329374145589123	1.1916307703376268	2.49908782073477	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	m:MSE_B	7.033530362035211e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	m:MSE_M3	6.78766702073151e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	m:absolute_reduction	2.4586334130370083e-08	1.5847778618308653e-08	3.5698789511171575e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	m:relative_reduction_percent	3.4955893932127453	2.4738233418929023	4.560901224283538	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	outside_selected:MSE_B	5.858060487029173e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	outside_selected:MSE_M3	5.7464677435241e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	outside_selected:absolute_reduction	1.11592743505073e-06	7.131355691184144e-07	1.591115816467132e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	outside_selected:relative_reduction_percent	1.9049435176055272	1.2521885196720006	2.584488418066127	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_omitted_low:MSE_B	3.4074994959544834e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_omitted_low:MSE_M3	3.2742707081973334e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_omitted_low:absolute_reduction	1.332287877571505e-09	9.56662735083836e-10	1.7801945616955884e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_omitted_low:relative_reduction_percent	3.9098696247886444	3.0379866290189903	4.836546070256435	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w10:MSE_B	2.077206858188624e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w10:MSE_M3	2.0782973659823422e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w10:absolute_reduction	-1.0905077937185367e-12	-2.4421040615092442e-12	2.9701776100462164e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w10:relative_reduction_percent	-0.05249875761865559	-0.11674749557216754	0.014292600461198375	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w3:MSE_B	7.82917051557776e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w3:MSE_M3	7.482581659102493e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w3:absolute_reduction	3.465888564752683e-08	2.4416444676282607e-08	4.763046408980126e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w3:relative_reduction_percent	4.426891147480538	3.3282385559956023	5.577626052202271	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w4:MSE_B	2.6425205853032316e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w4:MSE_M3	2.5740234563304036e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w4:absolute_reduction	6.849712897282767e-08	4.647501982536574e-08	9.594729118817701e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w4:relative_reduction_percent	2.592113353961538	1.8364025049921204	3.3930900229703305	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w5:MSE_B	3.7086082146376226e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w5:MSE_M3	3.6436815326816623e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w5:absolute_reduction	6.492668195595995e-08	3.9936102823805736e-08	9.371567873287596e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w5:relative_reduction_percent	1.7507021016590205	1.1295831150904598	2.396860874440144	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w6:MSE_B	2.9864742220955584e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w6:MSE_M3	2.9471114241372567e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w6:absolute_reduction	3.936279795830172e-08	2.2614174809890155e-08	5.8352620411459725e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w6:relative_reduction_percent	1.3180357515586227	0.7863246855472886	1.8866361109641707	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w7:MSE_B	1.3651307167463088e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w7:MSE_M3	1.3569494408366886e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w7:absolute_reduction	8.18127590962012e-09	2.966141253870938e-09	1.3492122913827984e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w7:relative_reduction_percent	0.5993034812900265	0.21882852746541895	0.988244175535362	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w8:MSE_B	3.162529744876181e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w8:MSE_M3	3.1540621957293826e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w8:absolute_reduction	8.467549146798289e-10	2.729047625905741e-10	1.44130013329051e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w8:relative_reduction_percent	0.26774607133789374	0.08881392377786265	0.4583191952376827	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w9:MSE_B	3.29592426272945e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w9:MSE_M3	3.297581228780124e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w9:absolute_reduction	-1.656966050674115e-11	-6.123969157773344e-11	2.8936173619898515e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	r_w9:relative_reduction_percent	-0.0502731834408699	-0.18771004576678452	0.08535918013665839	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	selected_space:MSE_B	7.435207016018801e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	selected_space:MSE_M3	7.191093634891984e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	selected_space:absolute_reduction	2.441133811268176e-08	1.5636584520417714e-08	3.565796632744804e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	selected_space:relative_reduction_percent	3.2832089355533327	2.2941685165626025	4.31672428984206	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	u:MSE_B	3.614081404050475e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	u:MSE_M3	3.6139496621927504e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	u:absolute_reduction	1.3174185772509796e-13	-1.1601521076652943e-11	1.1796185301684838e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	component_prediction	u:relative_reduction_percent	0.003645237696567889	-0.31633349474565675	0.3373211675006346	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:absolute	1.4524497779917353e-06	9.765147986390542e-07	2.002009670960972e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	2.101186964437308	1.475159634695374	2.7545451959819953	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	m:absolute	2.0344820716405995e-07	1.4243113853087317e-07	2.8182476207147384e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	0.29431841796439456	0.21212833420987431	0.3817412179862298	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	outside_selected_aggregate:absolute	1.5085515242928775e-06	1.0255176912039127e-06	2.0678904718782643e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	2.1823465747703543	1.544232039664637	2.847488143717792	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	prediction_change_penalty:absolute	-2.4212897619117174e-07	-2.717683201004905e-07	-2.1361138304149655e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-0.3502759656095567	-0.4137569156815032	-0.2944362368188479	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_omitted_low:absolute	5.6101746301142103e-08	4.1375439180081755e-08	7.352219821079499e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	0.08115961033304622	0.06166853342441042	0.10270261771370198	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w10:absolute	-2.4683089552960646e-09	-5.217391782572303e-09	2.4391171298014714e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	-0.003570779988168012	-0.007580575993030535	0.0003456183400076471	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w3:absolute	2.5098584897626426e-07	1.865344584872248e-07	3.3275642839509427e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	0.36308876363101217	0.2781984121500754	0.4588169602181576	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w4:absolute	3.730590842250975e-07	2.6898397780084063e-07	5.02842619354505e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	0.5396860508475048	0.39788946324251134	0.6880963619132417	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w5:absolute	3.6674754777944895e-07	2.4332157364402194e-07	5.10449445087577e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	0.5305554645056456	0.3705163877244141	0.700611286640194	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w6:absolute	2.8255048425544296e-07	1.7398905222316334e-07	4.048838638321144e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	0.4087517539738051	0.2645412099379247	0.5564857268315343	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w7:absolute	1.301161108457251e-07	6.064485270952857e-08	2.0166666442688986e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	0.18823251592928614	0.09108929591664174	0.281401819719249	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w8:absolute	5.094328425238604e-08	1.785063471792553e-08	8.512352711328878e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	0.07369711945891944	0.02715862729729086	0.12036394471211986	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w9:absolute	5.157266126666301e-10	-9.758186624726894e-09	1.0277407402328824e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	0.0007460760793029622	-0.014341482622077455	0.014901561957778475	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	scalar_component_correction:absolute	6.890753530287976e-22	-1.5068988167471833e-22	1.774212462830207e-21	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	9.968510933996537e-16	-2.251661363320538e-16	2.423905212885782e-15	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	selected_space_aggregate:absolute	2.040252978814738e-07	1.4208994994788127e-07	2.8243179676660333e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	0.2951532664466632	0.21169551457266272	0.3837256742930404	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	u:absolute	5.77090717413867e-10	-2.128952270915762e-09	3.2835868024508452e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
10	CC	ridge	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	0.0008348484822686181	-0.0031849055355302387	0.0046328306534270695	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	scalar_prediction	c2:MSE_B	1.5945829410011073e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	scalar_prediction	c2:MSE_M3	1.46009480236176e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	scalar_prediction	c2:absolute_reduction	1.344881386393475e-07	7.07039736303342e-08	2.026556288339945e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	scalar_prediction	c2:relative_reduction_percent	8.434063552373981	4.930762452739853	11.843036381435251	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	high_weight_sum:MSE_B	1.0347483928873613e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	high_weight_sum:MSE_M3	9.69475263639114e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	high_weight_sum:absolute_reduction	6.527312924824743e-08	2.070690399206868e-08	1.1433451262897713e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	high_weight_sum:relative_reduction_percent	6.30811603061391	2.2474512831057787	10.48191936544416	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	m:MSE_B	6.669578133631254e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	m:MSE_M3	5.78004973478888e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	m:absolute_reduction	8.895283988423739e-09	6.691145156698673e-09	1.1290966482361625e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	m:relative_reduction_percent	13.33710140311483	11.107435100665022	16.22930444174601	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	outside_selected:MSE_B	1.122863304347132e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	outside_selected:MSE_M3	1.045861969518485e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	outside_selected:absolute_reduction	7.700133482864693e-08	2.9011739673025025e-08	1.2974156296852518e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	outside_selected:relative_reduction_percent	6.85758760933219	2.9619441297521916	10.917553226005229	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_omitted_low:MSE_B	5.027163928323676e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_omitted_low:MSE_M3	4.375269838512022e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_omitted_low:absolute_reduction	6.51894089811654e-10	4.75762417097088e-10	8.435741322083818e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_omitted_low:relative_reduction_percent	12.967432514758478	10.49229017032543	16.37746882214378	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w10:MSE_B	2.1948811234017635e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w10:MSE_M3	2.163670310685893e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w10:absolute_reduction	3.1210812715870625e-11	-2.1429748383238097e-11	8.672639808362454e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w10:relative_reduction_percent	1.4219819188885348	-1.041015192752578	3.7825716873324735	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w11:MSE_B	4.246217928687573e-10			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w11:MSE_M3	4.278907570568877e-10			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w11:absolute_reduction	-3.268964188130369e-12	-1.1767906628922364e-11	7.0938860359686685e-12	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w11:relative_reduction_percent	-0.7698531359036357	-3.0191521767966263	1.5082852772763171	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w12:MSE_B	3.6234631626942286e-11			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w12:MSE_M3	3.6377073934938444e-11			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w12:absolute_reduction	-1.4244230799615963e-13	-6.404109374846602e-13	3.91898543130144e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w12:relative_reduction_percent	-0.39311095932391527	-1.7826797315988927	1.0907417969594628	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w3:MSE_B	7.448462211415775e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w3:MSE_M3	6.11549377646474e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w3:absolute_reduction	1.3329684349510341e-08	1.0232315206566178e-08	1.6769643198770885e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w3:relative_reduction_percent	17.895887729793134	15.335723550921108	21.456831193715782	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w4:MSE_B	7.488273951805032e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w4:MSE_M3	7.006085077471451e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w4:absolute_reduction	4.821888743335805e-09	2.3291273691432322e-09	7.700332980831851e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w4:relative_reduction_percent	6.439252589274594	3.558918308645854	9.250429541409336	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w5:MSE_B	6.965305275239078e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w5:MSE_M3	6.265191991431285e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w5:absolute_reduction	7.001132838077937e-09	4.1887207636373825e-09	1.0194492763539697e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w5:relative_reduction_percent	10.051437175289678	6.635815842596869	13.839753357930476	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w6:MSE_B	6.633554429806058e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w6:MSE_M3	6.272045641328133e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w6:absolute_reduction	3.6150878847792273e-09	1.792480143394588e-09	5.504329204856551e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w6:relative_reduction_percent	5.449699588708915	2.791653241895381	8.265645225273914	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w7:MSE_B	4.8365921632120276e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w7:MSE_M3	4.870388654768779e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w7:absolute_reduction	-3.379649155675147e-10	-2.4356178033303413e-09	1.8774612054424595e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w7:relative_reduction_percent	-0.6987666194766956	-5.0919274964444625	3.7130694199355863	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w8:MSE_B	2.7554605707915294e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w8:MSE_M3	2.683713389744207e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w8:absolute_reduction	7.174718104732263e-10	2.1813512047269785e-10	1.243954062091391e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w8:relative_reduction_percent	2.6038180987911086	0.7646992948853065	4.594142880079306	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w9:MSE_B	9.335542775406317e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w9:MSE_M3	9.302275511031745e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w9:absolute_reduction	3.326726437457243e-11	-3.513005883019928e-10	5.021461289801134e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	r_w9:relative_reduction_percent	0.35635061800811596	-4.073940006599779	4.865854622242082	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	selected_space:MSE_B	6.91500320934866e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	selected_space:MSE_M3	6.013074700635846e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	selected_space:absolute_reduction	9.019285087128133e-09	6.796742846882086e-09	1.1405307470096842e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	selected_space:relative_reduction_percent	13.043067102173739	10.829701051542209	15.90278989408073	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	u:MSE_B	2.2383888182072555e-10			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	u:MSE_M3	2.1966650938066805e-10			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	u:absolute_reduction	4.172372440057505e-12	7.139646713925845e-13	7.785164611947627e-12	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	component_prediction	u:relative_reduction_percent	1.8640070063427112	0.31495533937168213	3.437457705915043	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:absolute	1.4676485892001417e-07	8.884975169294643e-08	2.0788494557438874e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	9.203965196559334	6.07031095638572	12.855941236145869	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	m:absolute	4.2899928170269515e-08	3.1973275460062236e-08	5.475047462233371e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	2.690354140082308	2.104823365602729	3.483780997839344	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:absolute	1.5826662205880222e-07	9.783519765749163e-08	2.216858517897942e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	9.925267478368962	6.704334068227736	13.717294307843389	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	prediction_change_penalty:absolute	-9.999231356834236e-08	-1.1657493972718972e-07	-8.503824212501816e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-6.270750238025588	-8.691783433030233	-4.597059610107268	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_omitted_low:absolute	1.150176313878801e-08	8.476183160847952e-09	1.4799788835172261e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	0.7213022818096247	0.5613669005475388	0.9345547776556646	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w10:absolute	-1.5767967414824925e-09	-4.094615769798244e-09	5.896079010000157e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	-0.09888458611582486	-0.2633813085108309	0.039139204657690024	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w11:absolute	-2.1069593524713687e-10	-1.2494293254294084e-09	1.0997963089868495e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w11:percent_of_scalar_baseline_MSE	-0.013213231487028092	-0.08124195024995166	0.07169668493274806	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w12:absolute	-1.229820617719368e-10	-2.989231657886189e-10	4.317500684566424e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w12:percent_of_scalar_baseline_MSE	-0.007712490746622844	-0.0201796082100972	0.0026523428750025537	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w3:absolute	4.755016076278114e-08	3.629053991298987e-08	5.935606535658169e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	2.9819810271473437	2.3104240097669098	3.8708066703758557	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w4:absolute	3.9033534449309786e-08	2.55793057766818e-08	5.344915873440654e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	2.4478836092905802	1.7143111629069334	3.337426419004571	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w5:absolute	3.841783918933735e-08	2.4611412576641568e-08	5.3937853392517787e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	2.4092719294499636	1.6412542006565844	3.3814524741116347	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w6:absolute	9.00178602996992e-09	-3.0211023203614778e-09	2.148145533094369e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	0.5645229105686055	-0.22196072485932988	1.2634926881545825	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w7:absolute	1.6953021863332273e-08	6.394736846363143e-09	2.842867356002649e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	1.063163378173911	0.4101887064156267	1.8075035776498134	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w8:absolute	-1.0080728964084697e-08	-1.7712208198226115e-08	-2.4491581303548973e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	-0.6321859280493644	-1.1885551604097089	-0.15278615936644796	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w9:absolute	7.79972032786999e-09	2.314649111279116e-09	1.4636718797954446e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	0.48913857832777197	0.1443758049003204	0.9699629567226188	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	scalar_component_correction:absolute	3.322039178005541e-08	2.1365563652446302e-08	4.574711544203596e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	2.0833279301984167	1.2568947757258884	3.274501554739479	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	selected_space_aggregate:absolute	4.299343836883215e-08	3.1884361230578345e-08	5.510392124203392e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	2.6962183818321868	2.1045231847743824	3.48992635285806	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	u:absolute	9.351019856263519e-11	-3.904484391106366e-10	5.866146143781281e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	extra_trees	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	0.00586424174987899	-0.02747145392239742	0.034949328108500356	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	scalar_prediction	c2:MSE_B	1.8281543908640986e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	scalar_prediction	c2:MSE_M3	1.6959936015182308e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	scalar_prediction	c2:absolute_reduction	1.3216078934586766e-07	9.60799302208345e-08	1.7238348809770227e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	scalar_prediction	c2:relative_reduction_percent	7.229191911050811	5.447651420226567	9.250488392834713	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	high_weight_sum:MSE_B	1.227806533950465e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	high_weight_sum:MSE_M3	1.1607026380484134e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	high_weight_sum:absolute_reduction	6.71038959020516e-08	4.669191123585926e-08	8.958125059108294e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	high_weight_sum:relative_reduction_percent	5.465347678688836	3.8205163107569913	7.317007940962204	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	m:MSE_B	7.17067794784813e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	m:MSE_M3	6.512912590512551e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	m:absolute_reduction	6.577653573355786e-09	4.984758812004841e-09	8.409061180079872e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	m:relative_reduction_percent	9.172987019072156	7.529337260720068	11.246704577263298	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	outside_selected:MSE_B	1.3306416476562354e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	outside_selected:MSE_M3	1.2515587729941083e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	outside_selected:absolute_reduction	7.908287466212697e-08	5.600135060169098e-08	1.0508146956459773e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	outside_selected:relative_reduction_percent	5.9432135467443015	4.254046560336323	7.844584355255105	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_omitted_low:MSE_B	5.3710509462836325e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_omitted_low:MSE_M3	4.88703780366735e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_omitted_low:absolute_reduction	4.840131426162829e-10	3.5467886796053253e-10	6.286019843761875e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_omitted_low:relative_reduction_percent	9.011516506861362	7.428662876272766	11.090674875429457	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w10:MSE_B	2.6328087859203087e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w10:MSE_M3	2.6217270575617064e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w10:absolute_reduction	1.108172835860236e-11	-4.672476442299285e-12	2.682648621466476e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w10:relative_reduction_percent	0.420908970596917	-0.18167039707662727	0.9989873193347462	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w11:MSE_B	4.462456578403289e-10			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w11:MSE_M3	4.4660441669602363e-10			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w11:absolute_reduction	-3.587588556946654e-13	-1.5553831210833886e-12	8.75493862245659e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w11:relative_reduction_percent	-0.0803949236012584	-0.3639402803421123	0.18605145163104214	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w12:MSE_B	4.0143411452773006e-11			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w12:MSE_M3	4.0144983140402345e-11			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w12:absolute_reduction	-1.5716876293382188e-15	-5.83565270203706e-14	5.439706636362414e-14	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w12:relative_reduction_percent	-0.003915182024794384	-0.14256177308733523	0.1389330972144462	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w3:MSE_B	7.984511211827805e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w3:MSE_M3	6.883259936971375e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w3:absolute_reduction	1.1012512748564299e-08	8.674509403112349e-09	1.384551103346334e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w3:relative_reduction_percent	13.792344273060802	11.722073313772666	16.435398243501176	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w4:MSE_B	8.35236809705822e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w4:MSE_M3	7.779418371294339e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w4:absolute_reduction	5.729497257638801e-09	4.031218302806441e-09	7.669611565567524e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w4:relative_reduction_percent	6.859727913161278	5.405826961531888	8.458523507657157	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w5:MSE_B	7.892730873146804e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w5:MSE_M3	7.576880640022994e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w5:absolute_reduction	3.1585023312381132e-09	1.9871537507349414e-09	4.500396145499083e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w5:relative_reduction_percent	4.001786431087102	2.674819542012777	5.450901865808868	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w6:MSE_B	7.272961854788847e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w6:MSE_M3	7.276723382368068e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w6:absolute_reduction	-3.761527579219726e-11	-2.0743377190376501e-10	1.328218604160742e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w6:relative_reduction_percent	-0.05171933600535752	-0.298634431685547	0.17654327768968947	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w7:MSE_B	5.8110775465146754e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w7:MSE_M3	5.751869867005342e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w7:absolute_reduction	5.920767950933457e-10	-1.8803421891778273e-10	1.3450661630677352e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w7:relative_reduction_percent	1.0188760868428903	-0.3172789168283834	2.364650505184343	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w8:MSE_B	3.0554183519521106e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w8:MSE_M3	3.014381228780381e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w8:absolute_reduction	4.103712317172949e-10	2.1371959724641724e-10	6.394278489836409e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w8:relative_reduction_percent	1.3430934309048324	0.7536321785821668	1.9441983721986724	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w9:MSE_B	1.0623114317574994e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w9:MSE_M3	1.0543190053152583e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w9:absolute_reduction	7.992426442241061e-11	1.7627607971912327e-11	1.468220024419948e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	r_w9:relative_reduction_percent	0.7523618972092115	0.16530929565207594	1.3362019329156112	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	selected_space:MSE_B	7.46761643769819e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	selected_space:MSE_M3	6.799102855413602e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	selected_space:absolute_reduction	6.685135822845881e-09	5.0489642373621125e-09	8.56205694698475e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	selected_space:relative_reduction_percent	8.952168176578844	7.3498874050724	10.972291904771701	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	u:MSE_B	2.40686471188015e-10			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	u:MSE_M3	2.4050147380686305e-10			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	u:absolute_reduction	1.8499738115197543e-13	-6.058328328970293e-13	1.0037714192828116e-12	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	component_prediction	u:relative_reduction_percent	0.07686239290427861	-0.2558415952371088	0.4233092059920421	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:absolute	1.1938582118460638e-07	9.121927016084277e-08	1.5076442164961408e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	6.530401468345202	5.0047444595389665	8.326082158054286	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	m:absolute	4.0903657498792814e-08	3.260815114805886e-08	5.032280392123538e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	2.2374290543075643	1.7636936659228366	2.8582799259464697	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	outside_selected_aggregate:absolute	1.3029045632759806e-07	1.0027493291235317e-07	1.635444349498603e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	7.126884741174116	5.48510164983949	9.041369543075698	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	prediction_change_penalty:absolute	-3.921284277257363e-08	-4.2718128504403276e-08	-3.585547445984762e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-2.144941530569484	-2.84860598936375	-1.6493226170260686	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_omitted_low:absolute	1.0904635142991687e-08	8.51787781271614e-09	1.357917455468404e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	0.5964832728289149	0.46351265393163815	0.7649302519705158	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w10:absolute	-1.2786159641398835e-09	-2.182477285167903e-09	-3.614602921141874e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	-0.06994026163925525	-0.12720142030714052	-0.01966218640865504	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w11:absolute	-2.763743782990861e-12	-4.063161867970854e-10	4.2145855844999894e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w11:percent_of_scalar_baseline_MSE	-0.0001511767166275571	-0.02284533766055858	0.02290768652718067	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w12:absolute	-5.834374865795153e-11	-1.6727000936773806e-10	5.572498474657235e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w12:percent_of_scalar_baseline_MSE	-0.0031914016097062056	-0.010023218001280768	0.0029470843366000447	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w3:absolute	5.3075631130289155e-08	4.3510727179496566e-08	6.445121509338373e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	2.903235711137194	2.2697248044621716	3.7331092961663397	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w4:absolute	3.815835422532692e-08	2.9082393270048544e-08	4.880336981003873e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	2.0872610330952917	1.5877260564460403	2.6967686095021417	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w5:absolute	2.496598321969146e-08	1.8108456651148292e-08	3.297053281233359e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	1.3656386651179386	1.0039559022731568	1.823266487290984	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w6:absolute	-8.407561578341386e-10	-7.004965340990026e-09	5.713905700716036e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	-0.04598934105542067	-0.4131954677936433	0.2869208868919218	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w7:absolute	1.0646764587573223e-08	5.272235528505253e-09	1.604824105740475e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	0.5823777598204332	0.27775941820765937	0.9336044162292818	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w8:absolute	-9.224885869580287e-09	-1.335914043286444e-08	-5.400633690788017e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	-0.5046010290859535	-0.7856067252600978	-0.2822338963717995	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w9:absolute	3.944453505720868e-09	1.7544994756773781e-09	6.247891830088979e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	0.21576150928130727	0.09180811640076753	0.3728923695423698	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	scalar_component_correction:absolute	-7.869748373280764e-23	-2.1402148894598163e-22	6.082398306551187e-23	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	-4.3047504152868814e-15	-1.2838565891620868e-14	3.287853497758583e-15	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	selected_space_aggregate:absolute	4.108317579084311e-08	3.274702527774466e-08	5.0662224745328794e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	2.2472487004461734	1.7683619684472323	2.867248920817628	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	u:absolute	1.7951829205029484e-10	-8.755689115366936e-11	4.377311446921697e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	AC	ridge	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	0.009819646138608864	-0.00513352817424149	0.023334987667198114	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	scalar_prediction	c2:MSE_B	1.911502751508231e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	scalar_prediction	c2:MSE_M3	1.7651768670887054e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	scalar_prediction	c2:absolute_reduction	1.46325884419526e-06	7.660228174760401e-07	2.182109066207142e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	scalar_prediction	c2:relative_reduction_percent	7.655018246982415	4.307392868252757	10.866462826131192	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	high_weight_sum:MSE_B	1.643514408008641e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	high_weight_sum:MSE_M3	1.5242738643958761e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	high_weight_sum:absolute_reduction	1.19240543612765e-06	5.579349422328077e-07	1.9142244781871145e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	high_weight_sum:relative_reduction_percent	7.255217418948119	3.6882799984604393	10.601860661049084	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	m:MSE_B	4.865175158725226e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	m:MSE_M3	3.9169236400153605e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	m:absolute_reduction	9.482515187098653e-09	5.72675952644292e-09	1.3947431863651367e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	m:relative_reduction_percent	19.490593612221076	15.409813038659898	22.894095756633995	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	outside_selected:MSE_B	1.6773053537818957e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	outside_selected:MSE_M3	1.5534837374963776e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	outside_selected:absolute_reduction	1.2382161628551831e-06	5.857678879594689e-07	1.9828632082449184e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	outside_selected:relative_reduction_percent	7.382174987180012	3.780242273827214	10.733259579947262	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_omitted_low:MSE_B	3.5411872920568205e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_omitted_low:MSE_M3	2.929117139844302e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_omitted_low:absolute_reduction	6.120701522125182e-10	3.508490651556742e-10	9.112701992384297e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_omitted_low:relative_reduction_percent	17.284320250031474	12.065734312677533	21.60034813275279	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w10:MSE_B	1.1595657920100878e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w10:MSE_M3	1.1495988752108228e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w10:absolute_reduction	9.96691679926492e-11	-1.3485475434980907e-10	3.460096128145226e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w10:relative_reduction_percent	0.8595387056035377	-1.2060295049826206	2.9370293394947735	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w11:MSE_B	9.498165322214113e-10			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w11:MSE_M3	9.493189716290246e-10			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w11:absolute_reduction	4.975605923866253e-13	-1.283333769487744e-11	1.3803619565672194e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w11:relative_reduction_percent	0.052384915981925566	-1.3412936885060311	1.476625954929599	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w12:MSE_B	4.5959816873684454e-11			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w12:MSE_M3	4.585551054480115e-11			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w12:absolute_reduction	1.0430632888330301e-13	-3.970979598018906e-13	6.214331775362243e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w12:relative_reduction_percent	0.22695114118922097	-0.8948481410946227	1.3117968399099036	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w3:MSE_B	7.758549217930966e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w3:MSE_M3	6.469856377264672e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w3:absolute_reduction	1.288692840666296e-08	7.64717018885582e-09	1.9197817950434966e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w3:relative_reduction_percent	16.60997184483882	12.771355230445117	19.662127874706012	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w4:MSE_B	3.0141918108347817e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w4:MSE_M3	2.699280521310552e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w4:absolute_reduction	3.149112895242298e-08	1.6736118132914686e-08	4.791991894911441e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w4:relative_reduction_percent	10.447619437895526	6.491451621435611	13.77567251358699	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w5:MSE_B	6.26443366622381e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w5:MSE_M3	5.763155012907366e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w5:absolute_reduction	5.012786533164431e-08	2.4992948481600147e-08	7.881000100450573e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w5:relative_reduction_percent	8.001978790504346	4.440241196695137	11.296092459199752	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w6:MSE_B	7.848487256393032e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w6:MSE_M3	7.28453398294442e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w6:absolute_reduction	5.639532734486124e-08	2.73009167193063e-08	8.958458454615968e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w6:relative_reduction_percent	7.185502823989946	3.76657720459357	10.549406472503327	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w7:MSE_B	6.654166168535699e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w7:MSE_M3	6.255215139344774e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w7:absolute_reduction	3.989510291909253e-08	1.6221491216821715e-08	6.57813108025559e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w7:relative_reduction_percent	5.995507462337954	2.6059741617013943	9.296940585886496	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w8:MSE_B	3.318814207436874e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w8:MSE_M3	3.1726861171134766e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w8:absolute_reduction	1.4612809032339743e-08	3.608960594394483e-09	2.6256917776284555e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w8:relative_reduction_percent	4.403021115070265	1.1576515311718087	7.558263800556789	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w9:MSE_B	8.462221954835894e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w9:MSE_M3	8.291260266332927e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w9:absolute_reduction	1.7096168850296762e-09	-5.110913724493576e-10	4.029972195308711e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	r_w9:relative_reduction_percent	2.0202931265028847	-0.6044503182183746	4.6068162730966895	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	selected_space:MSE_B	5.066501277889162e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	selected_space:MSE_M3	4.122142960821204e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	selected_space:absolute_reduction	9.443583170679585e-09	5.556229360010008e-09	1.4029214840042953e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	selected_space:relative_reduction_percent	18.63925942719594	14.354448671292014	22.064768633617145	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	u:MSE_B	2.793987578528394e-10			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	u:MSE_M3	2.850098138467494e-10			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	u:absolute_reduction	-5.6110559939099985e-12	-1.0755694620631038e-11	-7.205096322183925e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	component_prediction	u:relative_reduction_percent	-2.008260894583278	-3.869511108985483	-0.25999194896698813	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:absolute	2.2336363366298666e-06	1.6054147277522174e-06	2.903671268600124e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	11.685237360330571	8.780005761561014	14.974454799828251	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	m:absolute	1.6867014374248603e-07	1.2742814965949404e-07	2.1754067367146783e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	0.882395505888759	0.6804256199881039	1.135837292755084	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:absolute	2.2780591321501343e-06	1.640123562793109e-06	2.95445536107309e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	11.917634595883682	8.983445722303482	15.25128494753282	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	prediction_change_penalty:absolute	-1.1264953052296395e-06	-1.2558845383087504e-06	-1.0014409503739961e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-5.893244487044562	-7.528474777373945	-4.63610316654766	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_omitted_low:absolute	4.442279552026741e-08	3.411467472453545e-08	5.6145230395832596e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	0.23239723555310887	0.1802209548427503	0.3014499102334975	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w10:absolute	2.1748563286840238e-08	6.898427834357909e-09	3.6571383237113424e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	0.11377730568098837	0.0385662308666155	0.1920016578741164	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w11:absolute	1.4481945789133271e-09	-2.8100320827193817e-09	5.716336913659216e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w11:percent_of_scalar_baseline_MSE	0.007576209753141394	-0.01511066679456614	0.029188745937966647	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w12:absolute	-3.41727414052001e-10	-1.2429623850799302e-09	5.859767250904299e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w12:percent_of_scalar_baseline_MSE	-0.0017877422032605925	-0.006773662804939548	0.0031810264976357317	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w3:absolute	2.0863013643697974e-07	1.5707012431421652e-07	2.709877695841074e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	1.0914456506660246	0.8373191182606657	1.417554571433929	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w4:absolute	3.4702447420837876e-07	2.552741687458877e-07	4.4565537379984853e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	1.815453699632744	1.3969377634788247	2.314131520976378	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w5:absolute	4.5537775799830547e-07	3.321886662916949e-07	5.855470207357691e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	2.3823023934388754	1.823339377318382	3.031625354421884	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w6:absolute	4.7641909972470274e-07	3.4207272638179203e-07	6.214962504549279e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	2.4923798793843965	1.8549158863504247	3.20605334008806	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w7:absolute	3.9174120473405195e-07	2.6423766513389737e-07	5.235105861403208e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	2.0493886520694606	1.4437344463998922	2.693591600295165	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w8:absolute	2.40289561790755e-07	1.5236799592456459e-07	3.3103760564400563e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	1.2570714931022704	0.834256993908757	1.706807973866864	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w9:absolute	9.129907128499168e-08	4.931869425579618e-08	1.3441470163097872e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	0.47762981880593197	0.27165567328347767	0.697932524725404	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	scalar_component_correction:absolute	1.4354259781876055e-07	7.929520335573575e-08	2.0806071458252612e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	0.7509410996426831	0.4183260598355236	1.1357070770001862	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	selected_space_aggregate:absolute	1.6815241945601704e-07	1.2620593345717008e-07	2.1735827509951396e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	0.8796870385006766	0.6775619092484314	1.1381180186172342	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	u:absolute	-5.177242864689722e-10	-2.8982470966613997e-09	1.7575127973635561e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	extra_trees	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	-0.002708467388082349	-0.01565289870477264	0.009163326152419635	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	scalar_prediction	c2:MSE_B	2.7408638945205046e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	scalar_prediction	c2:MSE_M3	2.671592407772205e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	scalar_prediction	c2:absolute_reduction	6.927148674829914e-07	4.7539942841631873e-07	9.357742464863956e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	scalar_prediction	c2:relative_reduction_percent	2.527359599533041	1.8358801925349573	3.297090900631909	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	high_weight_sum:MSE_B	2.4569421581227225e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	high_weight_sum:MSE_M3	2.3979267198989468e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	high_weight_sum:absolute_reduction	5.901543822377598e-07	4.0029668432123417e-07	8.008386879751275e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	high_weight_sum:relative_reduction_percent	2.401987284424634	1.7297654995033132	3.139178153606433	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	m:MSE_B	7.41400951460891e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	m:MSE_M3	7.172030716679517e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	m:absolute_reduction	2.419787979293928e-09	1.5657837686036174e-09	3.3495937160592254e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	m:relative_reduction_percent	3.263804793514043	2.308991196826873	4.367415339026028	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	outside_selected:MSE_B	2.5122147553398263e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	outside_selected:MSE_M3	2.450865264084058e-05			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	outside_selected:absolute_reduction	6.134949125576822e-07	4.1814027863727933e-07	8.311120968054157e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	outside_selected:relative_reduction_percent	2.4420480424839117	1.766673379431588	3.1879543089392457	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_omitted_low:MSE_B	5.201247595973225e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_omitted_low:MSE_M3	4.974925530975204e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_omitted_low:absolute_reduction	2.2632206499802112e-10	1.4877955436902333e-10	3.1202376356013927e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_omitted_low:relative_reduction_percent	4.351303429070332	3.273102474795447	5.437373509883218	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w10:MSE_B	1.4130617469760343e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w10:MSE_M3	1.4055790007799677e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w10:absolute_reduction	7.48274619606645e-11	2.0154152680234842e-11	1.304265818624684e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w10:relative_reduction_percent	0.529541346093304	0.14609905012073274	0.9109589936514908	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w11:MSE_B	1.097597357404762e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w11:MSE_M3	1.0968665866398646e-09			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w11:absolute_reduction	7.307707648971443e-13	-1.1256504408911822e-12	2.524924944000074e-12	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w11:relative_reduction_percent	0.06657912940179003	-0.1027786140253647	0.23233670729765468	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w12:MSE_B	5.05273698523616e-11			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w12:MSE_M3	5.0522565296662386e-11			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w12:absolute_reduction	4.804555699221419e-15	-4.183682026539529e-14	5.2171202433714676e-14	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w12:relative_reduction_percent	0.009508818118299223	-0.08307302373245375	0.1033850100014158	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w3:MSE_B	1.1012400099207976e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w3:MSE_M3	1.0530877361940539e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w3:absolute_reduction	4.815227372674387e-09	3.1927773468909943e-09	6.6155588293531255e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w3:relative_reduction_percent	4.37255033352875	3.269473138493389	5.642121478141733	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w4:MSE_B	4.653865403799615e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w4:MSE_M3	4.5141541557929737e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w4:absolute_reduction	1.3971124800664135e-08	9.34980893755256e-09	1.910763295040402e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w4:relative_reduction_percent	3.0020474569929565	2.194018865898682	3.9182586937585286	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w5:MSE_B	9.593845872856034e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w5:MSE_M3	9.342674985844808e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w5:absolute_reduction	2.5117088701122546e-08	1.711303924325083e-08	3.420396118407743e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w5:relative_reduction_percent	2.6180417148650035	1.8983869723356777	3.422145671611534	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w6:MSE_B	1.1762667633909543e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w6:MSE_M3	1.1489808187529301e-06			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w6:absolute_reduction	2.7285944638024297e-08	1.81950874477588e-08	3.754658665846117e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w6:relative_reduction_percent	2.319707186094767	1.6201964088868315	3.0806278245513457	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w7:MSE_B	9.662057339578588e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w7:MSE_M3	9.480723183473203e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w7:absolute_reduction	1.8133415610538434e-08	1.1743420213395837e-08	2.530140204024422e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w7:relative_reduction_percent	1.8767654727382652	1.2551489149998811	2.5325973493582414	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w8:MSE_B	4.65785695849008e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w8:MSE_M3	4.5880013086740997e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w8:absolute_reduction	6.985564981598074e-09	4.373541481161108e-09	9.842055422699758e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w8:relative_reduction_percent	1.4997379790431689	0.9727655034702539	2.0680849067935334	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w9:MSE_B	1.1015810936315136e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w9:MSE_M3	1.0915776838838963e-07			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w9:absolute_reduction	1.0003409747617358e-09	5.056428819710287e-10	1.5123933409328248e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	r_w9:relative_reduction_percent	0.9080956277707837	0.4639440467489178	1.3646326375581057	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	selected_space:MSE_B	7.799841102451839e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	selected_space:MSE_M3	7.55840411071339e-08			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	selected_space:absolute_reduction	2.414369917384492e-09	1.5500615960826796e-09	3.365803308234828e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	selected_space:relative_reduction_percent	3.0954091059951816	2.187608645464016	4.157904498471172	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	u:MSE_B	3.227601534427722e-10			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	u:MSE_M3	3.225730523273028e-10			squared response	descriptive point estimate	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	u:absolute_reduction	1.8710111546944213e-13	-6.313761213319403e-13	1.0066349641896571e-12	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	component_prediction	u:relative_reduction_percent	0.057969087408621695	-0.2031646923754456	0.3075176845841623	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:absolute	7.813965570339454e-07	5.753544996616806e-07	1.0113553770901372e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	2.850913387549459	2.179418986284945	3.6113496636814375	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	m:absolute	4.9600143209998695e-08	3.500597022674663e-08	6.547378769032493e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	0.18096536391011092	0.1330587838909893	0.2413149694909186	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	outside_selected_aggregate:absolute	7.96307485809707e-07	5.863160778230136e-07	1.0301580724042169e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	2.9053156831379825	2.2200816184959	3.6766763212251066	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	prediction_change_penalty:absolute	-1.5329298168620207e-07	-1.7405843569637334e-07	-1.3389127405212e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-0.5592870991976769	-0.7212634563224708	-0.43399092897012337	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_omitted_low:absolute	1.491092877576165e-08	1.0812148063581003e-08	1.9527140537169656e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	0.05440229558852361	0.04024444839658099	0.07125751594378144	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w10:absolute	7.519120013620754e-09	2.891052922547436e-09	1.2172761841217963e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	0.027433394371215843	0.010840094714019016	0.045328593819445824	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w11:absolute	6.003274581997043e-10	-8.032096505879952e-10	1.933688956682597e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w11:percent_of_scalar_baseline_MSE	0.002190285549749005	-0.0029467477905995194	0.007301947800205499	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w12:absolute	-6.728901249138944e-11	-3.392488330717499e-10	2.0363062253691697e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w12:percent_of_scalar_baseline_MSE	-0.0002455029329472093	-0.0013020093769491444	0.00073861232708043	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w3:absolute	6.980811685799388e-08	5.026921546885999e-08	9.133884835334192e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	0.25469384670122897	0.18864592736299918	0.3375090223889911	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w4:absolute	1.2175336356977528e-07	8.836108125987534e-08	1.5811418033864743e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	0.4442152848712511	0.3363595375183957	0.5711944843852075	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w5:absolute	1.648273245385429e-07	1.2139503813390968e-07	2.1304412136922645e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	0.6013699726865799	0.4637012503463888	0.7618268184183734	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w6:absolute	1.6727038688870428e-07	1.2193602775222831e-07	2.1858339987896843e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	0.6102834483066044	0.4598023336174288	0.7752755827746889	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w7:absolute	1.3501512164375656e-07	9.640471353236852e-08	1.7854342583012052e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	0.4926006063769779	0.36287105553590904	0.6378026835888718	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w8:absolute	8.314474488886788e-08	5.762168697802382e-08	1.1105533561342589e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	0.3033523300996071	0.21901406622456357	0.39898388441746174	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w9:absolute	3.1525340186975563e-08	1.9634313363244725e-08	4.426290541273574e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	0.1150197215191917	0.07320526346556902	0.16239790572245738	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	scalar_component_correction:absolute	-5.1805264698707846e-23	-7.6491518764474595e-22	6.795212715231432e-22	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	-1.8901071593622794e-16	-2.827639233594432e-15	2.491105383591918e-15	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	selected_space_aggregate:absolute	4.9700363359487905e-08	3.494231722330165e-08	6.592873818847573e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	0.1813310155927412	0.13337043146203592	0.24224187622335835	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	u:absolute	1.0022014948920805e-10	-5.708904421510394e-10	8.167239869047354e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
12	CC	ridge	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	0.0003656516826303076	-0.002252594946689923	0.002770014276505248	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n10n12_20261125
14	AC	none	physical	selected_space_second_moment_ratio	0.015020067071211557			raw second-moment ratio	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical	omitted_low_second_moment_ratio	0.0017172110864865399			raw second-moment ratio	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical	high_weight_sum_second_moment_ratio	0.7608613328050212			raw second-moment ratio	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical	total_response_second_moment	1.5894972978024964e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_sector_mean	m	-9.517269364972071e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_sector_mean	u	-5.446406509644397e-06			response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_sector_mean	r_omitted_low	-3.18890332986003e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_sector_mean	r_w3	-0.00010855089353349745			response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_sector_mean	r_w4	-0.00010782751434547788			response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_sector_mean	r_w5	-9.642479743350222e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_sector_mean	r_w6	-0.00010081901206651402			response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_sector_mean	r_w7	-5.8626559858857595e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_sector_mean	r_w8	-6.921511476179196e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_sector_mean	r_w9	-8.57310334920467e-06			response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_sector_mean	r_w10	-3.0538750287899346e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_sector_mean	r_w11	1.3779489074514214e-06			response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_sector_mean	r_w12	-4.244803067547303e-06			response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_sector_mean	r_w13	4.461797205607223e-07			response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_sector_mean	r_w14	-9.557539130310624e-08			response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_operator_HS_weight_moment	w0	0.0			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_operator_HS_weight_moment	w1	2.894705027561188e-09			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_operator_HS_weight_moment	w2	1.8015376255778533e-08			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_operator_HS_weight_moment	w3	1.0791184448178857e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_operator_HS_weight_moment	w4	4.2552097063509756e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_operator_HS_weight_moment	w5	1.1965390357006438e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_operator_HS_weight_moment	w6	2.5644404859179137e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_operator_HS_weight_moment	w7	4.275516432961146e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_operator_HS_weight_moment	w8	5.606900313583103e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_operator_HS_weight_moment	w9	5.774349643623778e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_operator_HS_weight_moment	w10	4.613430595884389e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_operator_HS_weight_moment	w11	2.7734558919821465e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_operator_HS_weight_moment	w12	1.1879611545824156e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_operator_HS_weight_moment	w13	3.2403052539766436e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	none	physical_operator_HS_weight_moment	w14	4.240302157194175e-08			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical	selected_space_second_moment_ratio	0.0008165836889179471			raw second-moment ratio	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical	omitted_low_second_moment_ratio	8.223686517763322e-05			raw second-moment ratio	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical	high_weight_sum_second_moment_ratio	0.9349888526329361			raw second-moment ratio	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical	total_response_second_moment	3.600571426434307e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_sector_mean	m	-0.00012542895131163357			response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_sector_mean	u	-6.959752724810082e-06			response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_sector_mean	r_omitted_low	-3.9197859933531776e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_sector_mean	r_w3	-0.00016886719486224394			response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_sector_mean	r_w4	-0.0003863439764018873			response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_sector_mean	r_w5	-0.0005992145330542145			response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_sector_mean	r_w6	-0.0007465488574512681			response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_sector_mean	r_w7	-0.0008213150507280469			response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_sector_mean	r_w8	-0.0007342071151787281			response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_sector_mean	r_w9	-0.00048622736420390807			response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_sector_mean	r_w10	-0.00024603808376366643			response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_sector_mean	r_w11	-8.767650529153086e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_sector_mean	r_w12	-2.1172340312347387e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_sector_mean	r_w13	-2.8613834067542354e-06			response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_sector_mean	r_w14	-1.4170246349058004e-07			response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_operator_HS_weight_moment	w0	0.0			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_operator_HS_weight_moment	w1	2.894705027561188e-09			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_operator_HS_weight_moment	w2	1.8015376255778533e-08			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_operator_HS_weight_moment	w3	1.0791184448178857e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_operator_HS_weight_moment	w4	4.2552097063509756e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_operator_HS_weight_moment	w5	1.1965390357006438e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_operator_HS_weight_moment	w6	2.5644404859179137e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_operator_HS_weight_moment	w7	4.275516432961146e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_operator_HS_weight_moment	w8	5.606900313583103e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_operator_HS_weight_moment	w9	5.774349643623778e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_operator_HS_weight_moment	w10	4.613430595884389e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_operator_HS_weight_moment	w11	2.7734558919821465e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_operator_HS_weight_moment	w12	1.1879611545824156e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_operator_HS_weight_moment	w13	3.2403052539766436e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	none	physical_operator_HS_weight_moment	w14	4.240302157194175e-08			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical	selected_space_second_moment_ratio	0.006307242853640942			raw second-moment ratio	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical	omitted_low_second_moment_ratio	0.001208302445558019			raw second-moment ratio	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical	high_weight_sum_second_moment_ratio	0.8281275657827286			raw second-moment ratio	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical	total_response_second_moment	2.512381133463234e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	m	-6.33623810171312e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	u	-3.255608823244421e-06			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	r_omitted_low	-2.703323415515495e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	r_w3	-8.627892597262989e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	r_w4	-9.750914617751905e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	r_w5	-0.00010267902756874038			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	r_w6	-0.00010333689007422995			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	r_w7	-7.660830862504038e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	r_w8	-8.141954002014435e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	r_w9	-1.7186784109519397e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	r_w10	-4.4872775111947825e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	r_w11	1.6220131301127372e-06			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	r_w12	-1.5171239616962293e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	r_w13	2.5485315752143295e-06			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	r_w14	-1.623003297191708e-06			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	r_w15	1.889430319063584e-07			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_sector_mean	r_w16	-3.53298798951272e-08			response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w0	0.0			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w1	1.583144376402685e-09			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w2	5.553800515011388e-09			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w3	3.063887616790853e-08			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w4	1.2402545334730103e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w5	3.67864021176208e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w6	8.677489971133904e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w7	1.6512599431819438e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w8	2.559298703009473e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w9	3.2467455313508752e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w10	3.3668566857964848e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w11	2.8199619572249733e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w12	1.8716865281694246e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w13	9.510933898647007e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w14	3.4884544181860555e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w15	8.238132572540437e-08			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	none	physical_operator_HS_weight_moment	w16	9.416746050240065e-09			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical	selected_space_second_moment_ratio	0.0004188336321360027			raw second-moment ratio	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical	omitted_low_second_moment_ratio	7.628280670075157e-05			raw second-moment ratio	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical	high_weight_sum_second_moment_ratio	0.9502002386508497			raw second-moment ratio	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical	total_response_second_moment	4.760375080725195e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	m	-8.187179383014149e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	u	-4.223060942483427e-06			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	r_omitted_low	-3.462569539778899e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	r_w3	-0.00012796698044326136			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	r_w4	-0.0003024686855805264			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	r_w5	-0.0005060255997870569			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	r_w6	-0.0006812983422572332			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	r_w7	-0.0008218776710852962			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	r_w8	-0.0008282026410032146			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	r_w9	-0.0006540273991402909			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	r_w10	-0.00041479790357687267			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	r_w11	-0.00020136884479593568			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	r_w12	-7.385128352782511e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	r_w13	-1.9403416325000384e-05			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	r_w14	-3.624896026375857e-06			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	r_w15	-3.8459259126675477e-07			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_sector_mean	r_w16	-1.6427062703453175e-08			response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w0	0.0			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w1	1.583144376402685e-09			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w2	5.553800515011388e-09			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w3	3.063887616790853e-08			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w4	1.2402545334730103e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w5	3.67864021176208e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w6	8.677489971133904e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w7	1.6512599431819438e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w8	2.559298703009473e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w9	3.2467455313508752e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w10	3.3668566857964848e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w11	2.8199619572249733e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w12	1.8716865281694246e-06			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w13	9.510933898647007e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w14	3.4884544181860555e-07			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w15	8.238132572540437e-08			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	none	physical_operator_HS_weight_moment	w16	9.416746050240065e-09			squared operator coefficient	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	scalar_prediction	c2:MSE_B	5.849518741348357e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	scalar_prediction	c2:MSE_M3	4.727218468069684e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	scalar_prediction	c2:absolute_reduction	1.1223002732786729e-07	7.69636166430062e-08	1.4897107649247602e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	scalar_prediction	c2:relative_reduction_percent	19.186198436214845	14.546948161385604	23.75612701196114	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	high_weight_sum:MSE_B	4.458960695474474e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	high_weight_sum:MSE_M3	3.7601324667280495e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	high_weight_sum:absolute_reduction	6.988282287464246e-08	3.1180882818052246e-08	1.0868844963227136e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	high_weight_sum:relative_reduction_percent	15.672446484125441	7.778285279216057	22.357483084400474	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	m:MSE_B	8.780722382396242e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	m:MSE_M3	6.212017777577358e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	m:absolute_reduction	2.5687046048188844e-09	1.7732790445964894e-09	3.357508533500445e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	m:relative_reduction_percent	29.253909791848926	22.041113387220197	35.119129186452895	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	outside_selected:MSE_B	4.7407584122780794e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	outside_selected:MSE_M3	3.9656917241175174e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	outside_selected:absolute_reduction	7.750666881605615e-08	3.567569908810202e-08	1.1904789486687732e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	outside_selected:relative_reduction_percent	16.349002011011954	8.345397057908514	23.087002019936953	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_omitted_low:MSE_B	1.1315571826940466e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_omitted_low:MSE_M3	8.167638853834758e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_omitted_low:absolute_reduction	3.147932973105709e-10	2.071052152777242e-10	4.1993533261812986e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_omitted_low:relative_reduction_percent	27.819477630030253	19.993942370308968	34.394018379421624	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w10:MSE_B	3.5540494372202316e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w10:MSE_M3	3.4425422802209956e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w10:absolute_reduction	1.1150715699923557e-10	-1.517654992015436e-10	4.4664334929913235e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w10:relative_reduction_percent	3.137467808732844	-5.004299869350104	10.140191544142121	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w11:MSE_B	8.630229046387579e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w11:MSE_M3	9.099146377480891e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w11:absolute_reduction	-4.689173310933114e-11	-1.0065903016514057e-10	1.527540032774808e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w11:relative_reduction_percent	-5.433428574987702	-12.78059046378238	1.5761506076145824	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w12:MSE_B	2.114762760058634e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w12:MSE_M3	2.1059301170967175e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w12:absolute_reduction	8.83264296191583e-13	-1.2038604070628427e-11	1.6693392192496305e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w12:relative_reduction_percent	0.41766590223439226	-6.205371460832027	6.946537137992519	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w13:MSE_B	2.107041675614964e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w13:MSE_M3	2.1854009138430344e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w13:absolute_reduction	-7.835923822807036e-13	-1.4186014963125973e-12	-1.7653105139322295e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w13:relative_reduction_percent	-3.7189220856393512	-7.003638727346216	-0.7884536734933297	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w14:MSE_B	1.6370966936572224e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w14:MSE_M3	1.6848881721430469e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w14:absolute_reduction	-4.779147848582475e-14	-8.788215769306758e-14	-9.053151312021023e-15	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w14:relative_reduction_percent	-2.919282573288942	-5.435311794536412	-0.5149111384388702	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w3:MSE_B	1.4497145154966913e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w3:MSE_M3	9.607321363095702e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w3:absolute_reduction	4.889823791871212e-09	3.5513334340670206e-09	6.278996711592095e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w3:relative_reduction_percent	33.729563576839084	27.88610431564942	38.90772795735409	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w4:MSE_B	1.940409270231389e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w4:MSE_M3	1.551266196600165e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w4:absolute_reduction	3.891430736312238e-09	2.3655269192024835e-09	5.443499482718299e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w4:relative_reduction_percent	20.054690502731905	13.646235709132897	25.358094251505577	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w5:MSE_B	2.3495790357011917e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w5:MSE_M3	1.8828348016707553e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w5:absolute_reduction	4.667442340304361e-09	2.799276895547907e-09	6.577821674475572e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w5:relative_reduction_percent	19.86501526181452	13.004947073517636	25.944811351117764	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w6:MSE_B	2.1642268611020748e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w6:MSE_M3	1.876547430534758e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w6:absolute_reduction	2.876794305673165e-09	1.511191945415217e-09	4.24687933435145e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w6:relative_reduction_percent	13.292480365058559	7.415873790179341	18.649577759611986	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w7:MSE_B	2.0656688325571696e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w7:MSE_M3	1.9311367057379456e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w7:absolute_reduction	1.3453212681922424e-09	-1.0320530527204794e-10	2.83831296954752e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w7:relative_reduction_percent	6.51276355139085	-0.535591652009886	12.74290964691043	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w8:MSE_B	1.333754869877204e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w8:MSE_M3	1.2720002069976368e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w8:absolute_reduction	6.175466287956727e-10	8.553339847127806e-11	1.1510222751519414e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w8:relative_reduction_percent	4.630135887357838	0.7027628121524229	8.19247047223277	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w9:MSE_B	7.195711278323525e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w9:MSE_M3	7.330508174730905e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w9:absolute_reduction	-1.347968964073804e-10	-5.900116417431681e-10	3.5492179051932556e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	r_w9:relative_reduction_percent	-1.873294955752946	-8.29716520178621	4.531673320281621	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	selected_space:MSE_B	9.216486263553028e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	selected_space:MSE_M3	6.566763109676083e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	selected_space:absolute_reduction	2.6497231538769455e-09	1.8376490341283962e-09	3.4495164643911886e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	selected_space:relative_reduction_percent	28.749819379163878	21.551060902385686	34.54055314385751	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	u:MSE_B	4.98484756415235e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	u:MSE_M3	4.7569738513732114e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	u:absolute_reduction	2.2787371277913844e-12	1.3417637883208276e-12	3.2358017484665136e-12	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	component_prediction	u:relative_reduction_percent	4.571327605238162	2.7648966137286677	6.455993790249681	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:absolute	1.1928237644455593e-07	8.358607664358568e-08	1.574458200789272e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	20.391827382548136	15.669243525430792	25.170739779018664	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	m:absolute	2.048576838646219e-08	1.6607929025883493e-08	2.4617156536160402e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	3.502128857482739	2.9025305314716174	4.1719086268739085	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:absolute	1.2661544876082666e-07	8.957147504758103e-08	1.661497982104718e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	21.645447148638567	16.714729230899497	26.573870337473704	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	prediction_change_penalty:absolute	-7.114950706573518e-08	-8.38404893968049e-08	-5.977443730629557e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-12.163309532253024	-15.11574736339501	-9.734363865390044	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_omitted_low:absolute	7.333072316270734e-09	5.925462657672668e-09	8.81359866289896e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	1.2536197660904334	1.0161275152543943	1.5189791854974335	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w10:absolute	-5.855827570218432e-09	-1.0952010594877078e-08	-2.1824246118406527e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	-1.0010785210115627	-1.9807839606114437	-0.3513582086787509	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w11:absolute	1.7110516464162407e-09	-5.300625163979904e-12	3.858240247633878e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w11:percent_of_scalar_baseline_MSE	0.29251152480654	-0.0009605498958409263	0.6627089708590941	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w12:absolute	-1.6605216799188747e-09	-2.6903845274422497e-09	-8.202034096288901e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w12:percent_of_scalar_baseline_MSE	-0.2838732130527566	-0.49065396460238114	-0.1365401236958284	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w13:absolute	1.1578401514257431e-10	-6.153173546523146e-11	3.0383219929036677e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w13:percent_of_scalar_baseline_MSE	0.019793767703338485	-0.01104576313191359	0.05341033463751643	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w14:absolute	-5.861127757096178e-11	-1.0986653659996642e-10	-1.0521709532344034e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w14:percent_of_scalar_baseline_MSE	-0.010019846104032048	-0.019495407368388697	-0.0017363315435140975	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w3:absolute	2.6081483245705774e-08	2.1096958996736435e-08	3.134691490412396e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	4.458740009044539	3.6827207429599147	5.3254345972503625	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w4:absolute	2.814292926011226e-08	2.092366231228638e-08	3.573028842815584e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	4.81115293488659	3.7561389387622315	5.926689967638372	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w5:absolute	3.0011949227303956e-08	2.189310239847887e-08	3.874762084310626e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	5.130669813083799	3.952008667317205	6.4675852522371695	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w6:absolute	1.6631293604686934e-08	9.607795185787867e-09	2.3858585387966493e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	2.8431900708558633	1.7859354379484425	3.8530396982837054	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w7:absolute	1.835830625440598e-08	1.1150678966898098e-08	2.656384853833187e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	3.13843019676765	2.0352807236257835	4.340611126088491	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w8:absolute	-1.3855626278186034e-09	-7.838307770961144e-09	4.456307647767873e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	-0.23686779871727037	-1.4958652769583238	0.7016032301755089	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w9:absolute	7.190102346309083e-09	2.747502715700325e-09	1.2725051274966981e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	1.2291784442854372	0.4875031970298561	2.170879645001721	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	scalar_component_correction:absolute	3.610973955101657e-08	2.5293581475459462e-08	4.8226674232854255e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	6.173112891453529	4.21837107681321	8.618763036091162	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	selected_space_aggregate:absolute	2.0654346081759215e-08	1.6691317278948065e-08	2.4838200978426225e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	3.530947928375769	2.9248129731114845	4.209551811641086	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	u:absolute	1.6857769529702075e-10	-3.612987909263193e-11	3.6566407681361475e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	extra_trees	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	0.028819070893029118	-0.006254010614060569	0.06383629373664147	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	scalar_prediction	c2:MSE_B	7.282441000617726e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	scalar_prediction	c2:MSE_M3	6.428941747008551e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	scalar_prediction	c2:absolute_reduction	8.53499253609174e-08	6.789689147744818e-08	1.0365006831263046e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	scalar_prediction	c2:relative_reduction_percent	11.719961116564855	9.786837122220147	13.710784980257232	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	high_weight_sum:MSE_B	5.688066141821193e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	high_weight_sum:MSE_M3	5.171994315799294e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	high_weight_sum:absolute_reduction	5.1607182602189754e-08	4.004938179701354e-08	6.388805105826665e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	high_weight_sum:relative_reduction_percent	9.07288721956849	7.397304418464247	10.82896286402948	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	m:MSE_B	1.0639804583786822e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	m:MSE_M3	8.346699003315845e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	m:absolute_reduction	2.293105580470977e-09	1.899307158488637e-09	2.732839562934293e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	m:relative_reduction_percent	21.552140007959018	18.958466876197967	24.074984604843312	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	outside_selected:MSE_B	6.063340860551344e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	outside_selected:MSE_M3	5.467348392162403e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	outside_selected:absolute_reduction	5.9599246838894055e-08	4.656355282144392e-08	7.328539397299438e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	outside_selected:relative_reduction_percent	9.829440272218944	8.075248263161589	11.64693274912296	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_omitted_low:MSE_B	1.4242366563209004e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_omitted_low:MSE_M3	1.1367165123520152e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_omitted_low:absolute_reduction	2.875201439688851e-10	2.378826331200264e-10	3.419662402072372e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_omitted_low:relative_reduction_percent	20.187666332897894	17.64045777196534	22.847501381807152	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w10:MSE_B	4.865805777319275e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w10:MSE_M3	4.757674444664468e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w10:absolute_reduction	1.081313326548067e-10	4.6120356605903934e-11	1.7598675874066774e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w10:relative_reduction_percent	2.2222698069625717	1.1191120816204392	3.11540103699061	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w11:MSE_B	1.1675024890962132e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w11:MSE_M3	1.156322044768853e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w11:absolute_reduction	1.1180444327360315e-11	-2.854706904885959e-12	2.6571610730022298e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w11:relative_reduction_percent	0.9576377294077821	-0.2801077496632927	1.979452597907419	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w12:MSE_B	2.794202389104533e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w12:MSE_M3	2.756610256669504e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w12:absolute_reduction	3.759213243502887e-12	1.0392211427617263e-12	6.7334511879640875e-12	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w12:relative_reduction_percent	1.3453618313981954	0.42412489201385883	2.147814859394117	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w13:MSE_B	2.484581473136481e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w13:MSE_M3	2.482250352306173e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w13:absolute_reduction	2.3311208303076555e-14	-1.1248301421133896e-13	1.594878234785914e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w13:relative_reduction_percent	0.09382348115817268	-0.46222999539248305	0.6284063180350788	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w14:MSE_B	1.779000570570117e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w14:MSE_M3	1.7765805612398982e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w14:absolute_reduction	2.4200093302187265e-15	-1.9392080326456582e-15	7.089159010436945e-15	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w14:relative_reduction_percent	0.1360319591939864	-0.11087037081628014	0.39248631311673765	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w3:MSE_B	1.8189508628093143e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w3:MSE_M3	1.316416935746621e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w3:absolute_reduction	5.025339270626933e-09	4.209145558301926e-09	5.897886464705219e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w3:relative_reduction_percent	27.627680182989934	25.104370269443898	30.266434258197748	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w4:MSE_B	2.3341575308625085e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w4:MSE_M3	1.93365558383624e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w4:absolute_reduction	4.005019470262688e-09	3.201823676637861e-09	4.876962220593352e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w4:relative_reduction_percent	17.158308371683763	14.79909180638838	19.472899617908727	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w5:MSE_B	3.051061876969968e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w5:MSE_M3	2.7703086512425758e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w5:absolute_reduction	2.8075322572739223e-09	2.044790354992746e-09	3.5741607006725977e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w5:relative_reduction_percent	9.201820121924579	7.046259023800053	11.331592321678997	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w6:MSE_B	2.641412298798959e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w6:MSE_M3	2.6099302349391937e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w6:absolute_reduction	3.1482063859765456e-10	6.867936780349196e-11	5.783041696514281e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w6:relative_reduction_percent	1.1918648169420671	0.2683349205745096	2.0475357636053184	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w7:MSE_B	2.8028604071421367e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w7:MSE_M3	2.7121787515962342e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w7:absolute_reduction	9.068165554590263e-10	5.77411700282156e-10	1.2446735542938535e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w7:relative_reduction_percent	3.2353254309358848	2.1822021528912803	4.215007302330444	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w8:MSE_B	1.5978277840267058e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w8:MSE_M3	1.592071013318134e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w8:absolute_reduction	5.756770708571508e-11	-9.179568490873041e-11	2.1013582593971962e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w8:relative_reduction_percent	0.3602873079390194	-0.5910005205069729	1.268128181519927	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w9:MSE_B	9.997323529959925e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w9:MSE_M3	9.878592067071248e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w9:absolute_reduction	1.187314628886782e-10	5.064497907207651e-11	1.9035587429004676e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	r_w9:relative_reduction_percent	1.1876324951659751	0.5570049927627497	1.7588648079722502	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	selected_space:MSE_B	1.108879000765561e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	selected_space:MSE_M3	8.783951831500334e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	selected_space:absolute_reduction	2.3048381761552743e-09	1.9060111294219227e-09	2.7441852564236563e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	selected_space:relative_reduction_percent	20.78529915855592	18.203781144952536	23.321870841306083	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	u:MSE_B	5.4666350029338536e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	u:MSE_M3	5.458553240523867e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	u:absolute_reduction	8.081762409986756e-14	9.49792101283042e-15	1.562047530148472e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	component_prediction	u:relative_reduction_percent	0.14783797355501888	0.019019122845007463	0.28059712793929387	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:absolute	8.81626183384271e-08	7.259619527946549e-08	1.0467550066648237e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	12.106190538440172	10.274630584814146	13.971672831843602	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	m:absolute	1.8649073721090944e-08	1.603766558311853e-08	2.1579594916292788e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	2.560827299460312	2.167360244785825	3.031645829276955	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	outside_selected_aggregate:absolute	9.486120499356977e-08	7.849352002246021e-08	1.1215302444597479e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	13.0260176478633	11.093060360151593	15.02184457612504	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	prediction_change_penalty:absolute	-2.8212006239398606e-08	-3.0589763897814265e-08	-2.5900309097570396e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-3.8739766291282756	-4.609916684705214	-3.2576214010482345	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_omitted_low:absolute	6.698586655142679e-09	5.753143986206035e-09	7.736719311725535e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	0.9198271094231287	0.7664796644321992	1.1042355663162837	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w10:absolute	-3.567665916468557e-09	-5.272869109456864e-09	-2.0567263246542106e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	-0.48989973501548906	-0.7530271227289402	-0.2748802499763104	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w11:absolute	1.1170616157942825e-09	4.5471287774402006e-10	1.8538273739675948e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w11:percent_of_scalar_baseline_MSE	0.15339109725702257	0.06211615859490226	0.2595036483839346	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w12:absolute	-7.674366335641808e-10	-1.1451940600977026e-09	-4.3720987713713216e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w12:percent_of_scalar_baseline_MSE	-0.10538178524193793	-0.16330200240788634	-0.05854086807186659	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w13:absolute	4.7075684023444764e-11	-3.003344573575422e-11	1.265318969096243e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w13:percent_of_scalar_baseline_MSE	0.00646427262774276	-0.004133557195462881	0.017724922319653322	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w14:absolute	-1.6468943307198407e-11	-3.680147093880112e-11	2.12833621438618e-12	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w14:percent_of_scalar_baseline_MSE	-0.00226145921481567	-0.005178369521712157	0.00029525670363262827	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w3:absolute	2.7846587900264043e-08	2.4199486388710993e-08	3.190215476589936e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	3.823798627122689	3.229154481034733	4.523906997661452	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w4:absolute	2.4136383613283616e-08	2.0335322451760956e-08	2.8287228555736434e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	3.3143260084408883	2.785161417376116	3.93671889598437	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w5:absolute	1.9670700167760852e-08	1.572676666206506e-08	2.3671657873892526e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	2.701113564269495	2.186078000949591	3.226437070706198	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w6:absolute	6.459619695605369e-09	3.0364261789115386e-09	1.0060341383561956e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	0.8870129802709612	0.4437806309470051	1.2919882666418756	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w7:absolute	1.1926372297717403e-08	8.513361199412362e-09	1.5437415383830824e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	1.637688832179452	1.2202026704159794	2.052122102102604	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w8:absolute	-2.9446805550811045e-09	-5.596393304646048e-09	-4.0214848150214686e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	-0.4043535065826589	-0.8238176945839322	-0.05281622794506592	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w9:absolute	4.255069412399138e-09	2.3420253563510156e-09	6.2558157238584935e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	0.584291642326825	0.3188795829886478	0.8747749879637903	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	scalar_component_correction:absolute	-1.4348678614216262e-23	-2.5523361288744774e-23	-3.084071491575109e-24	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	-1.970311687111389e-15	-3.6426367674204944e-15	-4.171212664266544e-16	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	selected_space_aggregate:absolute	1.870072660674626e-08	1.606522468854617e-08	2.1624000868112936e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	2.567920097829833	2.1704710717154905	3.0415097912999878	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	u:absolute	5.165288565531133e-11	-6.16016204474759e-11	1.6973361724073314e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	AC	ridge	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	0.007092798369520593	-0.008581876455941783	0.023622287340857168	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	scalar_prediction	c2:MSE_B	7.695081274376213e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	scalar_prediction	c2:MSE_M3	6.922795840940412e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	scalar_prediction	c2:absolute_reduction	7.72285433435801e-07	5.511939335501053e-07	9.985115793389333e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	scalar_prediction	c2:relative_reduction_percent	10.036091964453032	7.481464169181535	12.566509378821372	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	high_weight_sum:MSE_B	7.379083084041903e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	high_weight_sum:MSE_M3	6.648405453095297e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	high_weight_sum:absolute_reduction	7.306776309466055e-07	5.01509126919694e-07	9.666889309551214e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	high_weight_sum:relative_reduction_percent	9.902011166221696	7.107949050632542	12.573918460683137	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	m:MSE_B	6.678774665514937e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	m:MSE_M3	5.443431693878725e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	m:absolute_reduction	1.2353429716362116e-09	9.773239693356398e-10	1.5112658135672375e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	m:relative_reduction_percent	18.496551141555337	15.28107321918532	21.818582781933593	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	outside_selected:MSE_B	7.493316777909962e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	outside_selected:MSE_M3	6.741903983234736e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	outside_selected:absolute_reduction	7.514127946752258e-07	5.17801778213886e-07	9.927585361821572e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	outside_selected:relative_reduction_percent	10.027772973516411	7.239498690274053	12.70553052737085	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_omitted_low:MSE_B	9.068041140280544e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_omitted_low:MSE_M3	7.363150361446583e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_omitted_low:absolute_reduction	1.7048907788339614e-10	1.353244818346341e-10	2.0748718428586667e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_omitted_low:relative_reduction_percent	18.801092236566717	15.687452047275732	22.026150562304647	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w10:MSE_B	3.718559416225731e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w10:MSE_M3	3.581816222187253e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w10:absolute_reduction	1.3674319403847863e-09	5.184006548997055e-10	2.2658031167562584e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w10:relative_reduction_percent	3.677316367241765	1.389151158433936	5.901255180949751	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w11:MSE_B	6.7562139270750944e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w11:MSE_M3	6.583884250674486e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w11:absolute_reduction	1.7232967640060771e-10	4.3744569016924067e-11	3.002848239146365e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w11:relative_reduction_percent	2.5506841296130007	0.6649866046457242	4.402876853205865	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w12:MSE_B	7.077356411632663e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w12:MSE_M3	6.972913003132605e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w12:absolute_reduction	1.044434085000586e-11	-1.8634740288796222e-13	2.1088113902209472e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w12:relative_reduction_percent	1.4757404096307867	-0.02762012306844168	2.958758791993479	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w13:MSE_B	4.408753403328825e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w13:MSE_M3	4.3922130115644105e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w13:absolute_reduction	1.6540391764415108e-13	-3.6352212162467095e-13	7.01731116917573e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w13:relative_reduction_percent	0.37517162452148717	-0.8411027775255798	1.5803936179768532	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w14:MSE_B	1.7396455732917188e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w14:MSE_M3	1.7420492154263998e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w14:absolute_reduction	-2.4036421346813102e-15	-1.734221468889826e-14	1.2125773027409539e-14	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w14:relative_reduction_percent	-0.13816849659400401	-0.9940364027488116	0.689420117486825	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w3:MSE_B	1.3687088303761063e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w3:MSE_M3	1.0925025177203887e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w3:absolute_reduction	2.7620631265571775e-09	2.188651524148743e-09	3.344917305869898e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w3:relative_reduction_percent	20.180063613662757	16.726783448338033	23.873917161014127	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w4:MSE_B	5.848354581273146e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w4:MSE_M3	5.015635869074034e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w4:absolute_reduction	8.327187121991133e-09	6.357655904790505e-09	1.0388006731797588e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w4:relative_reduction_percent	14.238512741097109	11.06830902891539	17.47363478158575	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w5:MSE_B	1.4647317443076733e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w5:MSE_M3	1.2737018069848206e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w5:absolute_reduction	1.9102993732285285e-08	1.4373322428292688e-08	2.3928168751180073e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w5:relative_reduction_percent	13.041974277217971	10.188286520275142	16.014344420449554	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w6:MSE_B	2.3712238583922083e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w6:MSE_M3	2.0922788064020004e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w6:absolute_reduction	2.7894505199020764e-08	2.026305641354671e-08	3.573859613764525e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w6:relative_reduction_percent	11.763758660025644	8.971400564335717	14.629160642484035	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w7:MSE_B	2.910719068434251e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w7:MSE_M3	2.626436404027653e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w7:absolute_reduction	2.842826644065982e-08	1.954293595445727e-08	3.7641358004401164e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w7:relative_reduction_percent	9.766750336353173	6.930334757121407	12.481475081807766	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w8:MSE_B	2.3954425118678453e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w8:MSE_M3	2.2051034699708668e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w8:absolute_reduction	1.903390418969786e-08	1.1959834726583066e-08	2.6328123479734168e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w8:relative_reduction_percent	7.945882272439166	5.167418576314912	10.500851361784026	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w9:MSE_B	1.1991599903607947e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w9:MSE_M3	1.1316346599563373e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w9:absolute_reduction	6.75253304044574e-09	3.635547118741236e-09	1.0035847418929567e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	r_w9:relative_reduction_percent	5.631052649124898	3.006151888899538	8.061141318326124	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	selected_space:MSE_B	7.063084334166041e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	selected_space:MSE_M3	5.8396542440264915e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	selected_space:absolute_reduction	1.2234300901395486e-09	9.565325176731305e-10	1.506029764957454e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	selected_space:relative_reduction_percent	17.321470794585984	14.12546107750299	20.58797666889081	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	u:MSE_B	5.676869915460812e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	u:MSE_M3	5.661566397565318e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	u:absolute_reduction	1.5303517895494207e-13	-2.459577441817159e-13	5.395035748088961e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	component_prediction	u:relative_reduction_percent	0.2695766879176756	-0.43485488889029816	0.9692409596360791	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:absolute	1.1100708256376571e-06	8.756041781128744e-07	1.352002857655996e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	14.425719314155561	11.697036888412612	17.404956060607915	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	m:absolute	3.6710733932539297e-08	2.996780841052648e-08	4.362891324504612e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	0.4770675269510416	0.38703537190424875	0.5864586833489974	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:absolute	1.1239900590722356e-06	8.879705182460842e-07	1.367792073080863e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	14.606604127951197	11.852248721634172	17.62553585088405	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	prediction_change_penalty:absolute	-4.591342030101625e-07	-5.115291656643866e-07	-4.097842693612344e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-5.966593290431248	-7.20884154261678	-4.94503420627057	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_omitted_low:absolute	1.3919233434578623e-08	1.1470843579985801e-08	1.631485987806468e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	0.18088481379564064	0.14896390865831488	0.22001553007988556	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w10:absolute	4.6341203555628546e-08	3.123965437003949e-08	6.225452351960139e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	0.6022185069044005	0.40665011511907595	0.8016510251202906	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w11:absolute	1.336475601596179e-08	6.671508168228105e-09	2.0006343546659322e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w11:percent_of_scalar_baseline_MSE	0.17367920544861534	0.08591033789601764	0.26006133440381846	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w12:absolute	2.2196967292495915e-09	9.821967692928518e-12	4.371448298618473e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w12:percent_of_scalar_baseline_MSE	0.028845656726731936	0.00010848555963765168	0.058021344052816407	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w13:absolute	-7.520297187459672e-11	-6.338609049533984e-10	4.764963605634786e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w13:percent_of_scalar_baseline_MSE	-0.0009772862584962482	-0.008270793485387997	0.006231256404064112	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w14:absolute	-1.1585202181257294e-11	-1.28047042269903e-10	1.0114581269577692e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w14:percent_of_scalar_baseline_MSE	-0.00015055334398916308	-0.0016919326397985101	0.0013637019359775458	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w3:absolute	5.371449951882381e-08	4.4182784624678735e-08	6.370494921934448e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	0.6980368056369628	0.5747959050619351	0.843107614512255	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w4:absolute	1.0252821363312912e-07	8.195148000191278e-08	1.2351494406424347e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	1.3323863644499372	1.0883901466467312	1.6076426365427352	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w5:absolute	1.6784341815707152e-07	1.354012549014766e-07	2.018288523409451e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	2.181177978145233	1.7983828610815267	2.612032331692176	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w6:absolute	2.1226024442176315e-07	1.7080460182329822e-07	2.565173153482022e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	2.758388597253245	2.277096628047072	3.2953107632804284	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w7:absolute	2.1940601522116663e-07	1.719784037295366e-07	2.6796307817783745e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	2.85125013496303	2.308086329184275	3.431469661663663	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w8:absolute	1.8301049063011927e-07	1.4098752704091883e-07	2.271638808762667e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	2.378278852486255	1.8726394642365016	2.89686099274302	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w9:absolute	1.0946907592879952e-07	8.113028812030284e-08	1.3876307622037565e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	1.4225850517436336	1.070610166935782	1.7901811248990924	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	scalar_component_correction:absolute	7.068843917565008e-08	4.7939701839358496e-08	9.299885668587932e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	0.918618486994217	0.6033499088523057	1.2803793883812615	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	selected_space_aggregate:absolute	3.674113819807784e-08	2.9818820066061925e-08	4.3791620620961313e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	0.477462639938864	0.38568072106185086	0.5890823125710914	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	u:absolute	3.040426553855187e-11	-5.659977667070412e-10	5.82784415049337e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	extra_trees	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	0.000395112987822426	-0.007352388830704714	0.0075254286564356045	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	scalar_prediction	c2:MSE_B	1.1604542583782973e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	scalar_prediction	c2:MSE_M3	1.1162899026041987e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	scalar_prediction	c2:absolute_reduction	4.41643557740986e-07	3.045934621580106e-07	5.949308786914475e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	scalar_prediction	c2:relative_reduction_percent	3.80578169757566	2.7373808515939517	4.897651659222353	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	high_weight_sum:MSE_B	1.0988465144660928e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	high_weight_sum:MSE_M3	1.0590891554789432e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	high_weight_sum:absolute_reduction	3.975735898714954e-07	2.7291877283191593e-07	5.361506407072e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	high_weight_sum:relative_reduction_percent	3.6180993854693924	2.5847708035015637	4.677662122565257	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	m:MSE_B	8.826131892047548e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	m:MSE_M3	8.23118707587662e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	m:absolute_reduction	5.949448161709272e-10	4.160338226697882e-10	8.123580035007272e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	m:relative_reduction_percent	6.7407197563745855	5.00783311681912	8.47586194195861	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	outside_selected:MSE_B	1.1148959498732897e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	outside_selected:MSE_M3	1.0738724392150447e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	outside_selected:absolute_reduction	4.102351065824493e-07	2.8210325166850096e-07	5.529500095856196e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	outside_selected:relative_reduction_percent	3.6795819971278343	2.632023429526971	4.748289962840704	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_omitted_low:MSE_B	1.1754414938029e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_omitted_low:MSE_M3	1.0789993430008606e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_omitted_low:absolute_reduction	9.644215080203959e-11	6.87088059524424e-11	1.283590151539537e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_omitted_low:relative_reduction_percent	8.204759769881933	6.275603161092344	10.201948909198103	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w10:MSE_B	5.297419470689408e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w10:MSE_M3	5.249272722390243e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w10:absolute_reduction	4.814674829916557e-10	2.550369039469508e-10	7.159771718136033e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w10:relative_reduction_percent	0.9088717358623618	0.4740428311221144	1.3658027001501445	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w11:MSE_B	9.128239626384234e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w11:MSE_M3	9.102178291878139e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w11:absolute_reduction	2.6061334506093694e-11	9.825610039945426e-12	4.2479604264989496e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w11:relative_reduction_percent	0.28550230463676807	0.10637483283962536	0.4781216790836578	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w12:MSE_B	8.84026429044743e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w12:MSE_M3	8.847737263548585e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w12:absolute_reduction	-7.472973101156766e-13	-1.4741985399631695e-12	-2.0702734572612664e-14	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w12:relative_reduction_percent	-0.08453336750612621	-0.17166286305895825	-0.002337238599360355	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w13:MSE_B	5.131544806007319e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w13:MSE_M3	5.136222143665033e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w13:absolute_reduction	-4.6773376577143876e-14	-1.9872372900491445e-13	1.0406499854752339e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w13:relative_reduction_percent	-0.09114872488765552	-0.3886395722562801	0.20160846723618364	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w14:MSE_B	1.9200284962382182e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w14:MSE_M3	1.9217708028764607e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w14:absolute_reduction	-1.7423066382422654e-15	-9.589434693380262e-15	6.3495275700152646e-15	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w14:relative_reduction_percent	-0.09074379060810028	-0.5041300593241969	0.33015674544241036	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w3:MSE_B	1.7854784057965688e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w3:MSE_M3	1.6185579070500006e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w3:absolute_reduction	1.6692049874656808e-09	1.2046177902099343e-09	2.2427912025852527e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w3:relative_reduction_percent	9.34878283627847	7.36526827023093	11.395130157237407	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w4:MSE_B	8.182911405129538e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w4:MSE_M3	7.69674939970068e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w4:absolute_reduction	4.8616200542885704e-09	3.3809976583225585e-09	6.704364335650392e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w4:relative_reduction_percent	5.941186227729432	4.422819170705204	7.500497579160394	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w5:MSE_B	2.1116554313293757e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w5:MSE_M3	2.006961764077112e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w5:absolute_reduction	1.0469366725226367e-08	7.181406806460482e-09	1.4468901706013645e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w5:relative_reduction_percent	4.957895388565104	3.6124850095631365	6.337387775611419	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w6:MSE_B	3.517460836478084e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w6:MSE_M3	3.3712114533824854e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w6:absolute_reduction	1.4624938309559877e-08	1.003457484139327e-08	1.982494553819556e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w6:relative_reduction_percent	4.157811270530972	3.018836605185692	5.331844500530857	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w7:MSE_B	4.392987489792494e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w7:MSE_M3	4.251208113527837e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w7:absolute_reduction	1.4177937626465683e-08	9.742742673130868e-09	1.911573209701609e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w7:relative_reduction_percent	3.227402231262759	2.276849644764715	4.195444114714189	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w8:MSE_B	3.5934246324456835e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w8:MSE_M3	3.501280891259149e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w8:absolute_reduction	9.214374118653448e-09	6.086428344944151e-09	1.2630997977302333e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w8:relative_reduction_percent	2.564231912770673	1.7263621520915002	3.4255524608587136	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w9:MSE_B	1.764098701956064e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w9:MSE_M3	1.7334402843163781e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w9:absolute_reduction	3.065841763968589e-09	1.891197964525789e-09	4.329107220514274e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	r_w9:relative_reduction_percent	1.7379082930955785	1.075777344778906	2.431956700370864	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	selected_space:MSE_B	9.405857893496254e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	selected_space:MSE_M3	8.82302202171939e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	selected_space:absolute_reduction	5.82835871776865e-10	4.004581744902163e-10	8.03874656655934e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	selected_space:relative_reduction_percent	6.196520066286254	4.5179394689141725	7.902130396850279	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	u:MSE_B	6.524391399985144e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	u:MSE_M3	6.53687759777411e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	u:absolute_reduction	-1.2486197788967337e-13	-3.844593499667496e-13	7.97559131935063e-14	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	component_prediction	u:relative_reduction_percent	-0.19137720322842325	-0.5964008662309398	0.12370695996191912	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:absolute	5.052382831426787e-07	3.6891944642852884e-07	6.583848389480071e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	4.353797484863688	3.2772879303879225	5.466939797560369	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	m:absolute	1.732021298036677e-08	1.303579097678277e-08	2.2177854419164066e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	0.14925373279745888	0.11447150773284613	0.18703728509214912	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	outside_selected_aggregate:absolute	5.120769259741328e-07	3.741362950651624e-07	6.667884187468565e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	4.412728224977571	3.325356004176181	5.535901424900292	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	prediction_change_penalty:absolute	-8.75844741359397e-08	-9.813468192959058e-08	-7.786848606309827e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-0.7547430112267982	-0.8925705525843708	-0.6369645465745218	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_omitted_low:absolute	6.838642831454064e-09	5.236204036927081e-09	8.582625827949966e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	0.058930740113883315	0.04571608436794851	0.07227360627095632	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w10:absolute	1.9564797549235438e-08	1.1852678326206722e-08	2.7634913389771933e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	0.16859602528906828	0.10572134842932053	0.233120356124182	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w11:absolute	5.238258027648241e-09	2.4216976647182005e-09	8.193901148915296e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w11:percent_of_scalar_baseline_MSE	0.04513971998317764	0.021217771316255546	0.06998482401513247	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w12:absolute	6.942522403678165e-10	-2.007820727051191e-10	1.6141606730332407e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w12:percent_of_scalar_baseline_MSE	0.00598259031198709	-0.001703311312627787	0.013952776916511018	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w13:absolute	-3.060258599302668e-11	-2.672548572572329e-10	2.074154195843392e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w13:percent_of_scalar_baseline_MSE	-0.00026371212628227976	-0.0023091258351425254	0.0018021300326299735	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w14:absolute	-1.4566221748547974e-11	-6.165801407830503e-11	3.289345568627814e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w14:percent_of_scalar_baseline_MSE	-0.0001255217225787414	-0.0005372288507637134	0.0002827392852877616	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w3:absolute	2.9370376808596715e-08	2.270550092670558e-08	3.711566431225787e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	0.2530937914747368	0.19942244300224002	0.3113058668372807	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w4:absolute	5.226385169627721e-08	3.8898599358300625e-08	6.817478202609627e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	0.45037407824513903	0.3428094798843237	0.5622413491191733	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w5:absolute	7.853633605523686e-08	5.759261616427754e-08	1.0320426484626432e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	0.6767723543450064	0.5135577519235152	0.8499442441804407	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w6:absolute	9.602886665905647e-08	7.026404033003461e-08	1.2529768507553793e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	0.8275110024005096	0.6289812951557548	1.036236570773171	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w7:absolute	9.739643692146592e-08	7.066062391324137e-08	1.2715583297404496e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	0.8392957862688594	0.6279804551647433	1.055415424209241	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w8:absolute	7.94608563124203e-08	5.623767346871286e-08	1.0502161186039449e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	0.6847392367146349	0.49723054153921936	0.8751337909891166	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w9:absolute	4.672941968011532e-08	3.140461112246508e-08	6.351364966548435e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	0.4026821336794299	0.27899354952024735	0.5306614703995816	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	scalar_component_correction:absolute	1.2451169496236783e-22	7.086618650427806e-24	2.2367921045713057e-22	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	1.0729565087414085e-15	5.72249368624806e-17	2.026805973397357e-15	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	selected_space_aggregate:absolute	1.7151105902792583e-08	1.274250624154114e-08	2.2141321289357896e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	0.14779648382488403	0.1117692418679298	0.18670739539009798	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	u:absolute	-1.6910707757418433e-10	-4.740256223383008e-10	1.271576849591646e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
14	CC	ridge	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	-0.0014572489725748156	-0.004123616647959908	0.0010863909207241415	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	scalar_prediction	c2:MSE_B	1.1556982825866607e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	scalar_prediction	c2:MSE_M3	1.0618905400972584e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	scalar_prediction	c2:absolute_reduction	9.380774248940238e-08	5.485844391982445e-08	1.3716887906486942e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	scalar_prediction	c2:relative_reduction_percent	8.116975157170241	5.432928496539884	11.045179094393903	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	high_weight_sum:MSE_B	9.394179135486365e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	high_weight_sum:MSE_M3	8.45960443040474e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	high_weight_sum:absolute_reduction	9.345747050816254e-08	5.990244497344547e-08	1.3004811933880893e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	high_weight_sum:relative_reduction_percent	9.948444580445395	6.386018571959859	14.172894493029533	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	m:MSE_B	8.66184641059791e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	m:MSE_M3	7.422493428651904e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	m:absolute_reduction	1.239352981946007e-09	8.188375367186277e-10	1.7134097028044238e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	m:relative_reduction_percent	14.30818468946342	9.523751296796128	20.568951296124936	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	outside_selected:MSE_B	9.975845771952583e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	outside_selected:MSE_M3	8.959312492380297e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	outside_selected:absolute_reduction	1.0165332795722868e-07	6.600429289028923e-08	1.4026963071560343e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	outside_selected:relative_reduction_percent	10.189945823243413	6.585200212494727	14.452408931226135	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_omitted_low:MSE_B	1.8052185255115653e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_omitted_low:MSE_M3	1.5094320985307362e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_omitted_low:absolute_reduction	2.957864269808288e-10	1.8956464968142242e-10	4.2093972231058267e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_omitted_low:relative_reduction_percent	16.38507597837821	11.126834857054215	22.83784215126275	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w10:MSE_B	9.18274880484929e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w10:MSE_M3	8.844172347184807e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w10:absolute_reduction	3.3857645766448277e-10	1.262077698643051e-10	5.716800376192916e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w10:relative_reduction_percent	3.687092665386697	1.7107880017510777	5.719454076621132	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w11:MSE_B	3.237839517303616e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w11:MSE_M3	2.991290180301047e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w11:absolute_reduction	2.465493370025692e-10	1.1817109702357578e-10	4.0504163521326125e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w11:relative_reduction_percent	7.614624989440141	4.888826623397698	9.85492225321375	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w12:MSE_B	1.5379865106445254e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w12:MSE_M3	1.407907239730795e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w12:absolute_reduction	1.3007927091373047e-10	5.466390449715818e-11	2.2526757620410804e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w12:relative_reduction_percent	8.45776409698275	5.393249822635028	11.697815947506987	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w13:MSE_B	2.7891138777674646e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w13:MSE_M3	2.613960918559201e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w13:absolute_reduction	1.7515295920826404e-11	6.117429660840226e-12	3.2727419030143757e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w13:relative_reduction_percent	6.279878373000121	3.1584686388093317	9.148436663320512	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w14:MSE_B	4.029893311324568e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w14:MSE_M3	3.7162010710295715e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w14:absolute_reduction	3.1369224029499673e-12	1.10920248688602e-12	5.783936924732146e-12	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w14:relative_reduction_percent	7.784132632332408	4.2824560101479685	11.428996596295663	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w15:MSE_B	2.9237393144285395e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w15:MSE_M3	2.825538369381172e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w15:absolute_reduction	9.820094504736653e-14	9.397821557975962e-15	2.1428739659370783e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w15:relative_reduction_percent	3.358744897766661	0.5007276302810301	6.307814272539314	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w16:MSE_B	8.429576933987071e-14			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w16:MSE_M3	8.314362881440706e-14			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w16:absolute_reduction	1.1521405254636567e-15	-5.312889368820127e-16	2.8856170861665047e-15	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w16:relative_reduction_percent	1.366783332646696	-0.7021719601250013	3.195780886141724	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w3:MSE_B	2.016184077751437e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w3:MSE_M3	1.6385392999038257e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w3:absolute_reduction	3.776447778476112e-09	2.5971320693214253e-09	5.133859309462348e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w3:relative_reduction_percent	18.73066958592303	13.782721948935214	25.156717361388036	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w4:MSE_B	3.162502790095206e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w4:MSE_M3	2.7803236132872483e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w4:absolute_reduction	3.821791768079579e-09	2.6373658440229776e-09	5.188250247568017e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w4:relative_reduction_percent	12.084706391561873	8.767878235416347	16.023406631910483	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w5:MSE_B	3.769342993003994e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w5:MSE_M3	3.282281372228253e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w5:absolute_reduction	4.870616207757407e-09	3.4548110832047295e-09	6.455769953635614e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w5:relative_reduction_percent	12.921658275188557	9.317895293060806	17.410567534981915	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w6:MSE_B	3.487060917001667e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w6:MSE_M3	3.156857588136574e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w6:absolute_reduction	3.30203328865093e-09	2.078215722179589e-09	4.6968911263913305e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w6:relative_reduction_percent	9.469388024027317	6.402711792761083	13.436655498323113	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w7:MSE_B	3.220620504941878e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w7:MSE_M3	2.8858867898427364e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w7:absolute_reduction	3.34733715099142e-09	2.1878272325973936e-09	4.643471834862428e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w7:relative_reduction_percent	10.393454136726453	6.977527580758112	14.392098256144054	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w8:MSE_B	2.4970557320376984e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w8:MSE_M3	2.4207226560054604e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w8:absolute_reduction	7.633307603223787e-10	6.779026486188179e-11	1.4739701048949447e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w8:relative_reduction_percent	3.056923201707917	0.295752606206961	5.644152482924706	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w9:MSE_B	1.4844519152371756e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w9:MSE_M3	1.3872595087385083e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w9:absolute_reduction	9.719240649866757e-10	4.703419678024056e-10	1.5353491804004182e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	r_w9:relative_reduction_percent	6.547359702327498	3.5479612407997663	9.099829854499472	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	selected_space:MSE_B	9.019883493488542e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	selected_space:MSE_M3	7.75609236189713e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	selected_space:absolute_reduction	1.263791131591414e-09	8.380595757159087e-10	1.7413829084759617e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	selected_space:relative_reduction_percent	14.011169129886714	9.32238626258972	20.058827581197413	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	u:MSE_B	2.5918903798660917e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	u:MSE_M3	2.4962570782363612e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	u:absolute_reduction	9.563330162973038e-13	2.055951210433622e-13	1.920671989726053e-12	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	component_prediction	u:relative_reduction_percent	3.6897124343148806	0.8452462779340437	7.3337930086311784	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:absolute	8.389650931200648e-08	4.832521215682801e-08	1.235991217873292e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	7.259378211087326	4.736085808390408	9.877694621800174	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	m:absolute	1.0046877558099379e-08	6.752115436603236e-09	1.3815607858014261e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	0.8693339524233488	0.6102269559684603	1.2167153532528225	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:absolute	8.842672297276312e-08	5.165553506489773e-08	1.2952722811520127e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	7.651367515650209	5.041661486364107	10.389439000101076	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	prediction_change_penalty:absolute	-3.902876579672339e-08	-4.5679468949173545e-08	-3.28688902444504e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-3.377072232846967	-4.840640338159301	-2.436570771077187	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_omitted_low:absolute	4.530213660756629e-09	2.9797268193516624e-09	6.313296747401354e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	0.3919893045628826	0.2694282101957446	0.5544263280383155	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w10:absolute	-3.5956878740003917e-09	-7.897053041990704e-09	7.233137362509785e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	-0.3111268683338869	-0.7928095587924101	0.06037391215956833	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w11:absolute	3.4761691060525733e-09	1.0370707491732616e-09	6.082012312606971e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w11:percent_of_scalar_baseline_MSE	0.3007851753722677	0.08801512711271692	0.5785926387868684	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w12:absolute	-1.7172378166370552e-09	-3.540289213656263e-09	-6.914752223301516e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w12:percent_of_scalar_baseline_MSE	-0.14858876598774276	-0.33576344301643263	-0.005864464533343387	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w13:absolute	9.73410764015202e-10	3.1890780209066003e-10	1.7318235652751626e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w13:percent_of_scalar_baseline_MSE	0.08422706675971982	0.02695052828674736	0.1657491727479369	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w14:absolute	-2.2858820563012412e-10	-4.876843082626055e-10	-1.1880373044961392e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w14:percent_of_scalar_baseline_MSE	-0.019779228633835348	-0.04490515149236023	-0.0010040709458670912	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w15:absolute	7.074538592680573e-11	2.3440635126343202e-11	1.2926113726987624e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w15:percent_of_scalar_baseline_MSE	0.006121440776779977	0.0020440678942901824	0.012146539959052445	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w16:absolute	-7.206188569064339e-12	-1.2547117888268033e-11	-2.0039515933319976e-12	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w16:percent_of_scalar_baseline_MSE	-0.0006235354571035264	-0.0012276761677894926	-0.00017150075433990325	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w3:absolute	1.5441122600694397e-08	1.0304607463861936e-08	2.1322899852128882e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	1.3360859692665101	0.9277467898869465	1.8892041257901406	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w4:absolute	1.8147269116519093e-08	1.1560569386227096e-08	2.5666480397872753e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	1.570242803848617	1.059386684440485	2.2184269037675013	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w5:absolute	1.9647734746673294e-08	1.2390114773942442e-08	2.75323864957964e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	1.7000747550388435	1.1720455395361908	2.343769277056011	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w6:absolute	1.2328560892441627e-08	6.02509058666686e-09	1.9489136959119937e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	1.0667629326962473	0.5844737058036776	1.5540945353435203	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w7:absolute	1.1835374425530288e-08	5.3547841813345955e-09	1.9272278510721766e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	1.0240886054654845	0.5266137271946479	1.5523794906711008	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w8:absolute	1.6154809516506763e-09	-3.877227746428728e-09	7.802906407594577e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	0.13978397095433415	-0.4004949743984365	0.5978512761061917	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w9:absolute	5.909361407339163e-09	1.2856871085410495e-09	1.0754915327539131e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	0.5113238893210907	0.1287896552909218	0.9283062724793092	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	scalar_component_correction:absolute	3.4287765728183905e-08	2.595672043410706e-08	4.3000065263175465e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	2.966844049594131	2.0185278280466545	4.436183412870237	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	selected_space_aggregate:absolute	1.0122019585178814e-08	6.786073631666664e-09	1.3957627969092276e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	0.8758358247728735	0.6136180167933698	1.2281591850790372	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	u:absolute	7.514202707943388e-11	-4.065277595282226e-11	1.9603546494066097e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	extra_trees	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	0.006501872349524697	-0.0037519147119256697	0.016953606775710395	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	scalar_prediction	c2:MSE_B	1.4378432039084722e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	scalar_prediction	c2:MSE_M3	1.368096169423624e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	scalar_prediction	c2:absolute_reduction	6.974703448484817e-08	5.13080162051123e-08	8.966162821923459e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	scalar_prediction	c2:relative_reduction_percent	4.850809482929407	3.5735338165174992	6.36501232763695	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	high_weight_sum:MSE_B	1.1787919254403297e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	high_weight_sum:MSE_M3	1.1302633145154392e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	high_weight_sum:absolute_reduction	4.852861092489065e-08	3.534456404138195e-08	6.25764733550584e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	high_weight_sum:relative_reduction_percent	4.11680890219562	2.997388530893014	5.511791876631771	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	m:MSE_B	1.0335522148202672e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	m:MSE_M3	9.47621857167607e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	m:absolute_reduction	8.593035765266027e-10	6.280321735318124e-10	1.116053115516107e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	m:relative_reduction_percent	8.314079968142044	6.602763824407661	10.448991544129598	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	outside_selected:MSE_B	1.2552393078814219e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	outside_selected:MSE_M3	1.2001919168929782e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	outside_selected:absolute_reduction	5.50473909884435e-08	4.0175673053368065e-08	7.089443816635649e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	outside_selected:relative_reduction_percent	4.385410068248407	3.2051641266189437	5.822370121876993	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_omitted_low:MSE_B	2.2463717403076598e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_omitted_low:MSE_M3	2.041224927168583e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_omitted_low:absolute_reduction	2.0514681313907664e-10	1.4614347927186658e-10	2.7245898005563375e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_omitted_low:relative_reduction_percent	9.132362620933792	7.465353132106537	11.157278924320146	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w10:MSE_B	9.781655330123331e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w10:MSE_M3	9.645935327635095e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w10:absolute_reduction	1.3572000248823665e-10	8.296703009769413e-11	1.9675169518520594e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w10:relative_reduction_percent	1.3874952439826505	1.0859990802011263	1.735531726125685	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w11:MSE_B	3.7105807672570184e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w11:MSE_M3	3.667961745188089e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w11:absolute_reduction	4.2619022068929615e-11	2.26762212564626e-11	6.664975953043022e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w11:relative_reduction_percent	1.1485809026179743	0.8088361498004235	1.4295511248983612	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w12:MSE_B	1.7372396213840693e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w12:MSE_M3	1.7040004048309863e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w12:absolute_reduction	3.323921655308332e-11	1.9697043290913547e-11	4.973160882810154e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w12:relative_reduction_percent	1.9133351636662208	1.4211965794310257	2.662079595078826	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w13:MSE_B	3.220953485070391e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w13:MSE_M3	3.181232538459776e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w13:absolute_reduction	3.972094661061557e-12	1.918691128722957e-12	6.698101792664819e-12	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w13:relative_reduction_percent	1.2332046021380996	0.8229222496014321	1.7025644986432202	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w14:MSE_B	4.5554131419327974e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w14:MSE_M3	4.498222612013806e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w14:absolute_reduction	5.719052991899172e-13	3.124967092554887e-13	9.005223768702525e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w14:relative_reduction_percent	1.2554411232770557	0.7436931584737009	2.004132594386638	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w15:MSE_B	3.2567817805722933e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w15:MSE_M3	3.2431855208257448e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w15:absolute_reduction	1.3596259746548804e-14	3.8090367209533004e-15	2.4956303100041527e-14	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w15:relative_reduction_percent	0.41747530730043636	0.12768574141543582	0.8263983553319063	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w16:MSE_B	9.02228959259078e-14			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w16:MSE_M3	9.012626415652488e-14			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w16:absolute_reduction	9.663176938293383e-17	-2.1294734503765756e-16	4.241263585228994e-16	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w16:relative_reduction_percent	0.1071033781295261	-0.26132405470380055	0.4332178305954033	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w3:MSE_B	2.4075214834953957e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w3:MSE_M3	2.1207808605077832e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w3:absolute_reduction	2.867406229876123e-09	2.167561453869699e-09	3.6495995539863676e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w3:relative_reduction_percent	11.910199969277272	9.882917478042346	14.584516756229588	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w4:MSE_B	3.8569316035110575e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w4:MSE_M3	3.5339397909416177e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w4:absolute_reduction	3.229918125694401e-09	2.3871877819575204e-09	4.181967882054365e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w4:relative_reduction_percent	8.37432046436636	6.889292532146396	10.150332338469298	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w5:MSE_B	4.652970110070008e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w5:MSE_M3	4.385485401139624e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w5:absolute_reduction	2.67484708930385e-09	1.986907434820832e-09	3.442516570202158e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w5:relative_reduction_percent	5.748687453450254	4.35008163428886	7.360989621990555	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w6:MSE_B	4.2493867818953624e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w6:MSE_M3	4.1822985586366024e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w6:absolute_reduction	6.708822325876039e-10	4.0875611606082647e-10	9.58110507300055e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w6:relative_reduction_percent	1.578774225603368	0.9588362723307094	2.326315189522651	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w7:MSE_B	3.828603798629124e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w7:MSE_M3	3.751862060881492e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w7:absolute_reduction	7.674173774763335e-10	4.792518831110559e-10	1.052303589585428e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w7:relative_reduction_percent	2.0044314268065975	1.2351772966380306	2.935537706934937	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w8:MSE_B	2.8510182129534e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w8:MSE_M3	2.8549887809012846e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w8:absolute_reduction	-3.9705679478847475e-11	-1.1724596130760164e-10	3.8763601496608325e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w8:relative_reduction_percent	-0.13926841750237695	-0.4258841667254188	0.14193436886982125	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w9:MSE_B	1.6995633161570636e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w9:MSE_M3	1.6802110834725988e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w9:absolute_reduction	1.9352232684464649e-10	7.81143128652175e-11	3.0811013904264984e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	r_w9:relative_reduction_percent	1.1386591191096425	0.4863715237253147	1.7503810727197717	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	selected_space:MSE_B	1.0833517172195056e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	selected_space:MSE_M3	9.964886783568604e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	selected_space:absolute_reduction	8.686303886264525e-10	6.313091998482622e-10	1.1307639189388201e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	selected_space:relative_reduction_percent	8.01799060101968	6.3771272424669	10.044226380166045	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	u:MSE_B	2.978477137702556e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	u:MSE_M3	2.971590517694828e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	u:absolute_reduction	6.886620007728541e-14	-2.961900786933666e-14	1.6675067354022035e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	component_prediction	u:relative_reduction_percent	0.23121278725142494	-0.10009198224361208	0.5947798736025162	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:absolute	7.207741511479839e-08	5.6114207800775113e-08	8.934603252176866e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	5.012884222623941	3.795450684305031	6.548231974018856	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	m:absolute	9.600937477789472e-09	7.481012194863198e-09	1.1977801762249314e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	0.6677318814521191	0.5013621986609098	0.8835577133756298	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	outside_selected_aggregate:absolute	7.665174987826827e-08	5.965026318999839e-08	9.50866274714083e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	5.331022859092474	4.038944190310683	6.9479480507146825	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	prediction_change_penalty:absolute	-1.658695166236863e-08	-1.8151438182582384e-08	-1.5103233016004325e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-1.1535994757481562	-1.5775813471299582	-0.8683389481574664	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_omitted_low:absolute	4.574334763469892e-09	3.500621708001395e-09	5.80648319965556e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	0.3181386364685337	0.23703724211240168	0.422407822752214	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w10:absolute	-4.902876444174758e-09	-6.803879028830521e-09	-3.2054837147456214e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	-0.3409882545501016	-0.5323196605560118	-0.20518149608665712	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w11:absolute	2.5684828495866387e-09	1.636349206483091e-09	3.6449939593464108e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w11:percent_of_scalar_baseline_MSE	0.17863441873249894	0.1077058659747741	0.28192588432318116	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w12:absolute	-2.041887667445216e-09	-2.8438252570727613e-09	-1.363872648766388e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w12:percent_of_scalar_baseline_MSE	-0.1420104544010624	-0.2190681194855865	-0.08929489642161259	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w13:absolute	7.018429822484751e-10	4.3679420096602003e-10	1.0275151512060238e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w13:percent_of_scalar_baseline_MSE	0.048812205693963266	0.028708193076386182	0.07803376457098042	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w14:absolute	-2.5144615538143204e-10	-3.633282754809064e-10	-1.584520053417248e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w14:percent_of_scalar_baseline_MSE	-0.017487731255948418	-0.02793565915130268	-0.010328207524972332	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w15:absolute	3.760758963098226e-11	1.5636985523474686e-11	6.261695792759633e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w15:percent_of_scalar_baseline_MSE	0.0026155556828974112	0.0010654618342112805	0.004745641392949479	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w16:absolute	-3.4138088597407352e-12	-6.994944239610582e-12	-2.976136422577092e-14	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w16:percent_of_scalar_baseline_MSE	-0.0002374256699521213	-0.0005182534017474851	-2.365074427171108e-06	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w3:absolute	1.7487513253503363e-08	1.3925855486628513e-08	2.144692137761015e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	1.2162322849923597	0.9186101599346241	1.598506369191232	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w4:absolute	1.920878068976107e-08	1.492134637653658e-08	2.4075939474798797e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	1.3359440471357424	0.9995870755517324	1.7609881932516978	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w5:absolute	1.7814820438710048e-08	1.392682498773676e-08	2.222877703169695e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	1.2389960456247406	0.9244052030716648	1.6489222893699707	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w6:absolute	8.972536974552816e-09	6.020349658455548e-09	1.2204834470189429e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	0.6240274982809583	0.421397291650559	0.871509174815799	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w7:absolute	8.994489683911258e-09	6.288843444153883e-09	1.1709882575033199e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	0.6255542787601348	0.4303540247156438	0.8708916375516225	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w8:absolute	-8.063381787943254e-10	-3.4530333680381633e-09	1.7519527577135996e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	-0.056079701639404476	-0.261398279836565	0.12070281888968473	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w9:absolute	4.29730290754921e-09	2.3099343202519025e-09	6.3113791101897306e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	0.29887145523711506	0.15501967368487637	0.4788316786766636	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	scalar_component_correction:absolute	-2.906469171928596e-24	-1.1767599674012984e-23	5.6831046394503524e-24	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	-2.021408985366398e-16	-8.416784138084785e-16	4.1408328803919547e-16	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	selected_space_aggregate:absolute	9.682236268948557e-09	7.508300201333488e-09	1.2085912612369346e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	0.6733860995850903	0.504072884921546	0.8932468498250109	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	u:absolute	8.129879115908535e-11	1.2894115375640973e-11	1.4865937267691843e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	AC	ridge	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	0.005654218132971092	0.0009593751521727381	0.010637944146044222	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	scalar_prediction	c2:MSE_B	1.0419606131761793e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	scalar_prediction	c2:MSE_M3	9.00864263139661e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	scalar_prediction	c2:absolute_reduction	1.4109635003651837e-06	9.994233073997105e-07	1.8702900490670786e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	scalar_prediction	c2:relative_reduction_percent	13.541428366127805	9.846465986196012	17.281566063785647	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	high_weight_sum:MSE_B	9.983021418258598e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	high_weight_sum:MSE_M3	8.92522308254987e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	high_weight_sum:absolute_reduction	1.0577983357087293e-06	6.817685415825847e-07	1.438855432514332e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	high_weight_sum:relative_reduction_percent	10.5959738178469	6.9782813339683045	14.165886882403624	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	m:MSE_B	6.8907309486477745e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	m:MSE_M3	5.940770537556956e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	m:absolute_reduction	9.49960411090819e-10	6.88603763539883e-10	1.2475044390728623e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	m:relative_reduction_percent	13.786061568362898	11.738905017677274	16.180571259765895	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	outside_selected:MSE_B	1.01466150051164e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	outside_selected:MSE_M3	9.058860497683894e-06			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	outside_selected:absolute_reduction	1.0877545074325054e-06	7.05677306557153e-07	1.4762455224173614e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	outside_selected:relative_reduction_percent	10.720368387723477	7.11129577095743	14.280045379103479	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_omitted_low:MSE_B	1.4386245570172917e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_omitted_low:MSE_M3	1.1982151861415241e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_omitted_low:absolute_reduction	2.4040937087576743e-10	1.8167147432927963e-10	3.076552456482404e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_omitted_low:relative_reduction_percent	16.711057079006736	14.53915923507414	19.267593772745943	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w10:MSE_B	8.227892954783989e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w10:MSE_M3	7.77149087569754e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w10:absolute_reduction	4.564020790864501e-09	1.706675900354632e-09	7.41463395783018e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w10:relative_reduction_percent	5.547010414386611	2.0265222983948004	9.024259004938234	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w11:MSE_B	2.459760546955411e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w11:MSE_M3	2.384038917634375e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w11:absolute_reduction	7.57216293210357e-10	3.23842879555964e-11	1.484532470111765e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w11:relative_reduction_percent	3.0784146617344836	0.12140503114538266	6.091054471065001	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w12:MSE_B	4.990631884993076e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w12:MSE_M3	4.917197003225907e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w12:absolute_reduction	7.343488176716824e-11	-4.427812429087556e-11	1.8998124694051548e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w12:relative_reduction_percent	1.4714545865021282	-0.8517045755101667	3.9039579408181853	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w13:MSE_B	6.353611545963364e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w13:MSE_M3	6.320264399314889e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w13:absolute_reduction	3.334714664847521e-12	-7.148833857327001e-12	1.447126249165765e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w13:relative_reduction_percent	0.5248534067157699	-1.1074030924325429	2.3108501249144475	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w14:MSE_B	4.9000612761577154e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w14:MSE_M3	4.8939942119479964e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w14:absolute_reduction	6.067064209717785e-14	-5.169224829959397e-13	6.336153413138463e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w14:relative_reduction_percent	0.1238160885709403	-1.0630215424486689	1.3171597049566368	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w15:MSE_B	2.6988486879342238e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w15:MSE_M3	2.71563437381144e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w15:absolute_reduction	-1.678568587721624e-14	-4.513242510632925e-14	1.1715153450521992e-14	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w15:relative_reduction_percent	-0.6219572794970023	-1.5599180454853212	0.45735764068010043	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w16:MSE_B	8.940791323614755e-14			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w16:MSE_M3	9.025087566167644e-14			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w16:absolute_reduction	-8.429624255288843e-16	-1.7214778006399128e-15	-2.9572585711404775e-17	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w16:relative_reduction_percent	-0.9428275361962872	-1.8898924133020591	-0.034439798379705434	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w3:MSE_B	1.755260551497333e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w3:MSE_M3	1.455582480132352e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w3:absolute_reduction	2.9967807136498076e-09	2.2486972581851493e-09	3.8686384876371856e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w3:relative_reduction_percent	17.073138863021732	14.803073877231668	19.723289526638286	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w4:MSE_B	6.71314514992847e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w4:MSE_M3	5.865933361483855e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w4:absolute_reduction	8.472117884446163e-09	6.022319116385048e-09	1.1200425159561085e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w4:relative_reduction_percent	12.620191721217939	9.920288433062705	15.438797163115536	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w5:MSE_B	1.6840258484928002e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w5:MSE_M3	1.4804526931640815e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w5:absolute_reduction	2.03573155328719e-08	1.4380141714958707e-08	2.6727069804632814e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w5:relative_reduction_percent	12.088481629359583	9.156332342559967	15.157170562635832	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w6:MSE_B	2.8307253174992997e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w6:MSE_M3	2.507607766108961e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w6:absolute_reduction	3.231175513903383e-08	2.2253915836768858e-08	4.2806814196856665e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w6:relative_reduction_percent	11.41465579132152	8.148339641509388	14.752047777731145	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w7:MSE_B	3.6353420057187664e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w7:MSE_M3	3.2711099563868696e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w7:absolute_reduction	3.642320493318968e-08	2.3130943426190483e-08	5.001737198722737e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w7:relative_reduction_percent	10.019196234052322	6.397716452144627	13.55447721763287	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w8:MSE_B	3.2786945529466494e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w8:MSE_M3	2.9724159521630076e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w8:absolute_reduction	3.0627860078364236e-08	1.8196454137228495e-08	4.2924126136529206e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w8:relative_reduction_percent	9.3414801482005	5.5497297323119765	13.03295301377568	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w9:MSE_B	1.9347871637772816e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w9:MSE_M3	1.7812595112920106e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w9:absolute_reduction	1.5352765248527113e-08	8.127257494521029e-09	2.2507111051749064e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	r_w9:relative_reduction_percent	7.935118413001013	4.209921405164552	11.65195275255507	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	selected_space:MSE_B	7.10583183117533e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	selected_space:MSE_M3	6.150137461566973e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	selected_space:absolute_reduction	9.556943696083563e-10	6.857861540238534e-10	1.2589716160729888e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	selected_space:relative_reduction_percent	13.449436917651921	11.355593243561081	15.78527829654247	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	u:MSE_B	2.4766361497195753e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	u:MSE_M3	2.536986558266144e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	u:absolute_reduction	-6.035040854656827e-13	-1.136455513544712e-12	-1.519368459862628e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	component_prediction	u:relative_reduction_percent	-2.4367894554636793	-4.370347021928077	-0.6407080851500231	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:absolute	2.1904873599885595e-06	1.7477982804891007e-06	2.6853837481128e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	21.022746275517633	16.965439920507503	25.562907703243788	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	m:absolute	4.6059188026989636e-08	3.524941754236103e-08	5.7919753628672495e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	0.4420434654107385	0.35079359871505617	0.5408032533970151	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:absolute	2.2143992630649733e-06	1.7710366763235455e-06	2.71319933510464e-06	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	21.252235785716334	17.16182288688088	25.832834499037993	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	prediction_change_penalty:absolute	-8.926511433393661e-07	-1.0150225675527367e-06	-7.75921891729775e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-8.567033456459766	-10.554257245075565	-6.993138499785805	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_omitted_low:absolute	2.3911903076413984e-08	1.8799418665426826e-08	2.964150853379862e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	0.22948951019870129	0.18523807727304156	0.278639674111861	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w10:absolute	1.4633431036814165e-07	1.076139662420898e-07	1.8660625449882751e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	1.4044130701070827	1.0301991021322199	1.8247329164730195	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w11:absolute	5.3847657124331897e-08	3.43782750868152e-08	7.359036106587465e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w11:percent_of_scalar_baseline_MSE	0.5167916756487522	0.3290286099070621	0.7365534832336312	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w12:absolute	1.247556170215977e-08	4.364974168294057e-09	2.072430319460364e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w12:percent_of_scalar_baseline_MSE	0.11973160544073605	0.04153368833288729	0.20772267756120838	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w13:absolute	7.722380446858181e-10	-2.0625010488782374e-09	3.6844340549770873e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w13:percent_of_scalar_baseline_MSE	0.007411393817774229	-0.01975913471422315	0.03600262446807997	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w14:absolute	-1.4049388249007122e-10	-9.606508813330534e-10	6.952394965776353e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w14:percent_of_scalar_baseline_MSE	-0.0013483607797976898	-0.009317440018024032	0.006681490017853504	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w15:absolute	-1.2969416673385927e-11	-2.2367776554554848e-10	1.923684603912306e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w15:percent_of_scalar_baseline_MSE	-0.00012447127568336404	-0.0021455668231109863	0.0018814277753182189	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w16:absolute	3.1678849228594137e-11	-5.78803335110873e-12	7.308906488216542e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w16:percent_of_scalar_baseline_MSE	0.00030403115845260587	-5.8032809664690676e-05	0.0007192345906115867	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w3:absolute	8.17661131370358e-08	6.326951641202651e-08	1.0226785945158412e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	0.7847332433016873	0.6279221084826526	0.9502791673481553	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w4:absolute	1.6233480994322283e-07	1.2525594514490625e-07	2.0277124514696927e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	1.557974532726167	1.248586314902549	1.8866028652123685	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w5:absolute	2.7944178538680107e-07	2.2123293563720969e-07	3.432427405449451e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	2.6818843423935816	2.1831876309408345	3.2096820236904846	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w6:absolute	3.7544256863926967e-07	2.9961413289232526e-07	4.5934645538244856e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	3.6032318678037036	2.945983441729168	4.31508220808106	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w7:absolute	4.1740660929013373e-07	3.32935462662001e-07	5.133246713686516e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	4.005973009073394	3.231592010287856	4.831597650255351	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w8:absolute	3.872565419585063e-07	3.066383722946982e-07	4.75432490977354e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	3.7166140165129953	2.9627955859657273	4.562554918304882	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w9:absolute	2.735309488442057e-07	2.125217799506587e-07	3.3898127074024235e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	2.6251563195887893	2.0464983356272723	3.294505769530362	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	scalar_component_correction:absolute	4.23336218487906e-08	-2.9601466964620415e-08	1.1865763974320749e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	0.40628811985269014	-0.29144508299441074	1.127031628477007	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	selected_space_aggregate:absolute	4.6881758790785875e-08	3.588321833350994e-08	5.9002549975089024e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	0.44993791701854763	0.3559890112956611	0.5501432970706783	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	u:absolute	8.225707637962386e-10	1.8050692909454432e-10	1.441666769066341e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	extra_trees	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	0.007894451607809045	0.0017466825258926424	0.014107286754490729	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	scalar_prediction	c2:MSE_B	2.1507586223629995e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	scalar_prediction	c2:MSE_M3	2.0868638234498675e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	scalar_prediction	c2:absolute_reduction	6.389479891313213e-07	5.00615269280754e-07	7.819338369294817e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	scalar_prediction	c2:relative_reduction_percent	2.9708028715436265	2.383592918358629	3.5950462665758876	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	high_weight_sum:MSE_B	2.0359065951934702e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	high_weight_sum:MSE_M3	1.9762350935316852e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	high_weight_sum:absolute_reduction	5.967150166178502e-07	4.6636018390744384e-07	7.321397050287043e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	high_weight_sum:relative_reduction_percent	2.930954779686958	2.344429032714337	3.5499512755611526	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	m:MSE_B	1.1137747377199553e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	m:MSE_M3	1.083172370403478e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	m:absolute_reduction	3.060236731647733e-10	2.335821808542399e-10	3.847180584852053e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	m:relative_reduction_percent	2.747626273076047	2.192994847229126	3.4007372197930206	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	outside_selected:MSE_B	2.0698649684813577e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	outside_selected:MSE_M3	2.0087620171022093e-05			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	outside_selected:absolute_reduction	6.110295137914857e-07	4.784600085723391e-07	7.489600460511466e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	outside_selected:relative_reduction_percent	2.9520259683403056	2.3648425701248623	3.5722189060879947	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_omitted_low:MSE_B	2.3036895985022483e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_omitted_low:MSE_M3	2.2180283149351123e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_omitted_low:absolute_reduction	8.566128356713621e-11	6.594355691153315e-11	1.078217092830695e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_omitted_low:relative_reduction_percent	3.7184386135540657	3.0730301612600512	4.464402495334249	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w10:MSE_B	1.4919111847048348e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w10:MSE_M3	1.4651058100626e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w10:absolute_reduction	2.6805374642234707e-09	1.886663791901146e-09	3.5259344904873947e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w10:relative_reduction_percent	1.796713833708404	1.280488390023439	2.3417315567784867	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w11:MSE_B	3.922467968212145e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w11:MSE_M3	3.882102448665374e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w11:absolute_reduction	4.036551954677201e-10	2.32313994130461e-10	5.812331550982025e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w11:relative_reduction_percent	1.0290847464885877	0.6089270032644298	1.4734729750909643	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w12:MSE_B	7.009621162982972e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w12:MSE_M3	6.981628042939717e-09			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w12:absolute_reduction	2.7993120043256605e-11	4.420046656256304e-12	5.225966930612213e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w12:relative_reduction_percent	0.39935282367448255	0.06462894398570689	0.741140687209135	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w13:MSE_B	8.278842476771026e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w13:MSE_M3	8.276142435510903e-10			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w13:absolute_reduction	2.700041260122847e-13	-1.6278271306596272e-12	2.2329516957079127e-12	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w13:relative_reduction_percent	0.03261375328373124	-0.20477613669868341	0.26513863719638353	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w14:MSE_B	6.037959976552239e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w14:MSE_M3	6.044758417190881e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w14:absolute_reduction	-6.798440638641972e-14	-1.6243551870687978e-13	2.9955620608902244e-14	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w14:relative_reduction_percent	-0.1125949934256434	-0.271819021823674	0.048795469736732676	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w15:MSE_B	3.0346984329073994e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w15:MSE_M3	3.0409281531946852e-12			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w15:absolute_reduction	-6.229720287285822e-15	-1.2333182897434843e-14	-2.0546313441849616e-16	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w15:relative_reduction_percent	-0.2052830099931025	-0.410814907110777	-0.006483039565318007	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w16:MSE_B	9.750438417056378e-14			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w16:MSE_M3	9.750255865184836e-14			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w16:absolute_reduction	1.8255187154285357e-18	-2.5136156029935648e-17	2.945036439462438e-17	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w16:relative_reduction_percent	0.001872242700630946	-0.026333825129819487	0.029046950440437386	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w3:MSE_B	2.711865448165595e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w3:MSE_M3	2.594664633251196e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w3:absolute_reduction	1.1720081491439895e-09	9.217249815832671e-10	1.443754725066043e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w3:relative_reduction_percent	4.321778390357746	3.575741831336062	5.218980091198426	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w4:MSE_B	1.2402776278930309e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w4:MSE_M3	1.2006423251675127e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w4:absolute_reduction	3.963530272551817e-09	3.1095724545350314e-09	4.874633566517198e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w4:relative_reduction_percent	3.1956798892559366	2.6196255300887654	3.871742638033076	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w5:MSE_B	3.278944995626121e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w5:MSE_M3	3.178551862683426e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w5:absolute_reduction	1.0039313294269465e-08	7.889990502488765e-09	1.2300532653285634e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w5:relative_reduction_percent	3.061751053360515	2.517153523340911	3.685623482130546	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w6:MSE_B	5.571473172792807e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w6:MSE_M3	5.406150972139035e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w6:absolute_reduction	1.6532220065377182e-08	1.288958734792864e-08	2.0287715459835934e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w6:relative_reduction_percent	2.967297795870045	2.41870365935122	3.579697524777677	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w7:MSE_B	7.355803747509945e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w7:MSE_M3	7.156502464432533e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w7:absolute_reduction	1.9930128307741252e-08	1.5395476397725365e-08	2.4597906237769576e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w7:relative_reduction_percent	2.70944263765709	2.156904065886833	3.301359069391021	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w8:MSE_B	6.696631081158728e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w8:MSE_M3	6.523463817564797e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w8:absolute_reduction	1.7316726359393116e-08	1.3282875102904179e-08	2.1530924055403745e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w8:relative_reduction_percent	2.5858862687112185	2.0192691462813146	3.1790644993209876	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w9:MSE_B	3.8199928028169345e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w9:MSE_M3	3.730421512547133e-07			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w9:absolute_reduction	8.957129026980163e-09	6.723901860554419e-09	1.1297448908189645e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	r_w9:relative_reduction_percent	2.34480259239625	1.7827647564509945	2.9365605563892383	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	selected_space:MSE_B	1.1801566737353868e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	selected_space:MSE_M3	1.1489994198210796e-08			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	selected_space:absolute_reduction	3.115725391430737e-10	2.3731930828858693e-10	3.9260496522769507e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	selected_space:relative_reduction_percent	2.6400947101107874	2.098246517995333	3.2562781243097367	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	u:MSE_B	3.628721379576657e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	u:MSE_M3	3.62580493529265e-11			squared response	descriptive point estimate	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	u:absolute_reduction	2.916444284006564e-14	-6.63215178340072e-14	1.2456281291000066e-13	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	component_prediction	u:relative_reduction_percent	0.0803711274285492	-0.18918508508457282	0.33699150675761336	percent of target baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:absolute	7.150750960234391e-07	5.78883082204835e-07	8.578695710521258e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	high_weight_sum_aggregate:percent_of_scalar_baseline_MSE	3.3247575464223833	2.7275496805782558	3.972716820121697	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	m:absolute	1.7163775591062593e-08	1.3494099128767469e-08	2.1215956943938508e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	m:percent_of_scalar_baseline_MSE	0.07980335595356146	0.06428533404793721	0.09734714076682711	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	outside_selected_aggregate:absolute	7.238691105817766e-07	5.864364820914601e-07	8.681480229880541e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	outside_selected_aggregate:percent_of_scalar_baseline_MSE	3.3656455124958407	2.7632088435431243	4.017812098835484	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	prediction_change_penalty:absolute	-1.0231288712156757e-07	-1.1328268078648474e-07	-9.142294636108492e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	prediction_change_penalty:percent_of_scalar_baseline_MSE	-0.4757060418484258	-0.5787165551577489	-0.3924410350729367	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_omitted_low:absolute	8.794014558337462e-09	6.9533458570655755e-09	1.0850817718401495e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_omitted_low:percent_of_scalar_baseline_MSE	0.04088796607345755	0.0330837123502239	0.04991952871306377	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w10:absolute	4.474324372620457e-08	3.399947454233029e-08	5.613624989208139e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w10:percent_of_scalar_baseline_MSE	0.20803470580555422	0.15728594616170144	0.2650688475229636	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w11:absolute	1.64275636057459e-08	1.1152012565383782e-08	2.2146914648210974e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w11:percent_of_scalar_baseline_MSE	0.07638032197075297	0.05068310355620391	0.10514740752962255	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w12:absolute	4.229451666764588e-09	1.927196302178338e-09	6.63593867722546e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w12:percent_of_scalar_baseline_MSE	0.019664929494123174	0.008787028755029404	0.0318314537560694	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w13:absolute	7.68688440760455e-10	-5.5845164405722384e-11	1.5964869601265686e-09	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w13:percent_of_scalar_baseline_MSE	0.0035740339839526528	-0.00024051085066433204	0.00768362230851357	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w14:absolute	1.9391790046160624e-10	-4.0621280943332196e-11	4.25489339967572e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w14:percent_of_scalar_baseline_MSE	0.0009016255866432475	-0.0001864188982914618	0.002055489069877918	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w15:absolute	6.582519002615543e-11	1.1662150290286764e-11	1.191804950541134e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w15:percent_of_scalar_baseline_MSE	0.00030605568352358616	5.396844860392756e-05	0.0005742741100724778	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w16:absolute	7.617543405498658e-12	-3.1575432978792052e-12	1.8881308374980452e-11	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w16:percent_of_scalar_baseline_MSE	3.541793730962427e-05	-1.495918984005829e-05	8.880998722368859e-05	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w3:absolute	3.197085967035019e-08	2.5897149561191503e-08	3.8666676408062246e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w3:percent_of_scalar_baseline_MSE	0.1486492223624071	0.12237406898815274	0.17915157719096034	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w4:absolute	6.044741643096506e-08	4.888710015914265e-08	7.287203988090438e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w4:percent_of_scalar_baseline_MSE	0.28105160570995447	0.2322687654124156	0.3347122608060818	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w5:absolute	9.488236396943994e-08	7.718190644002485e-08	1.1399919412423863e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w5:percent_of_scalar_baseline_MSE	0.441157659362046	0.3665661693538684	0.522128942641385	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w6:absolute	1.213239070715452e-07	9.808931612376592e-08	1.4593587566115256e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w6:percent_of_scalar_baseline_MSE	0.5640982014906388	0.46614183769082995	0.6712109033754803	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w7:absolute	1.3307586160237044e-07	1.0649507571109885e-07	1.6093875556121094e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w7:percent_of_scalar_baseline_MSE	0.6187391751853697	0.5050668691013939	0.7400995960359886	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w8:absolute	1.2191426347896456e-07	9.689677737247172e-08	1.4799927890344159e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w8:percent_of_scalar_baseline_MSE	0.5668430767234102	0.4578129702627416	0.6854808567375507	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w9:absolute	8.502411572643499e-08	6.708390724120221e-08	1.0392134871190149e-07	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	r_w9:percent_of_scalar_baseline_MSE	0.39532151512669766	0.31327582988366715	0.4851094860080569	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	scalar_component_correction:absolute	-5.769725104078911e-23	-1.4507361092099012e-22	3.4375087117538856e-23	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	scalar_component_correction:percent_of_scalar_baseline_MSE	-2.682646506254532e-16	-7.030288237983397e-16	1.561492499009681e-16	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	selected_space_aggregate:absolute	1.7391765671111995e-08	1.360590553401806e-08	2.1541271036909075e-08	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	selected_space_aggregate:percent_of_scalar_baseline_MSE	0.08086340089621018	0.06497520167264867	0.09884638552912248	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	u:absolute	2.2799008004940347e-10	4.471492940846422e-11	4.1095008279217205e-10	squared response	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125
16	CC	ridge	signed_loss_identity_term	u:percent_of_scalar_baseline_MSE	0.001060044942648724	0.00021777644602082217	0.0019186192910001516	percent of scalar baseline MSE	95% pointwise exploratory; conditional on fixed models, centres and banks	xor_weight_n14n16_20261125


==> source_data/xor_weight_information.json <==
{
  "schema": "xor-weight-information-display-v1",
  "sizes": [
    10,
    12,
    14,
    16
  ],
  "figure_learner": "extra_trees",
  "extra_trees_per_estimator": 256,
  "new_simulations": false,
  "new_model_fitting": false,
  "new_bootstrap": false,
  "definitions": {
    "scalar_prediction_gain_percent": "100*(MSE_B-MSE_M3)/MSE_B; B is the rich baseline and M3 augments B with the three observable summaries (s_X,s_XX,s_YY). Both scalar predictors target full c2.",
    "prediction_change": "delta=f_M3-f_B, from separately trained scalar models.",
    "selected_space_second_moment_ratio": "mean((m+u)^2)/mean(c2^2); descriptive raw second-moment ratio, not a centered variance fraction. Cross-sector moments prevent an additive share interpretation.",
    "signed_residual_alignment_percent": "100*mean(2*(Y_s-g_B,s)*delta)/MSE_B, where g_B,s is the baseline component prediction and MSE_B is the full scalar baseline MSE. At Pauli weight w>=3, Y_s=r_w.",
    "high_weight_alignment_percent": "Sum of signed_residual_alignment_percent over w=3,...,n. An alignment term, not independent component-prediction gain or a causal share.",
    "scalar_component_correction_percent": "100*mean(-2*(f_B-sum_s(g_B,s))*delta)/MSE_B.",
    "prediction_change_penalty_percent": "-100*mean(delta^2)/MSE_B.",
    "loss_identity": "Scalar gain equals all constituent sector alignments plus scalar_component_correction plus prediction_change_penalty. Aggregate sectors duplicate constituents and must not be added again.",
    "confidence_scope": "Each source batch defines a separate eight-effect ExtraTrees family: four scalar gains and four high-weight alignments. The n10/n12 and n14/n16 families are not jointly adjusted. All per-weight and other stored intervals are pointwise exploratory. All intervals are conditional on fitted models, native calibration centres and finite banks.",
    "sampling": "256 training and 512 evaluation instances per size; four depth/generator repeats remain bundled in the paired-instance bootstrap. 4000 replicates.",
    "physical_interpretation": "High Pauli weight alone is not an entanglement or irreducible-many-body-correlation witness."
  },
  "batches": [
    {
      "batch_id": "xor_weight_n10n12_20261125",
      "sizes": [
        10,
        12
      ],
      "original_summary_sha256": "485cc997d86cc8f78bf7981853077734fba147ea5ba267cbf1b26a9f9888e7ab",
      "source_file": "xor_weight_n10n12_20261125/completed/SUMMARY.json",
      "summary": {
        "counts": {
          "cell_learner_bundles": 8,
          "evaluation_groups": 1024,
          "evaluation_instances_per_size": 512,
          "fitted_estimators": 32,
          "train_groups": 512,
          "train_instances_per_size": 256
        },
        "evaluation_physical_closure_max": 1.2698175844150228e-15,
        "inference": "95% pointwise percentile intervals from 4000 paired instance bootstrap replicates; predefined eight-effect ExtraTrees family separately uses simultaneous max-standardized bootstrap bounds. Four depth/generator repeats remain bundled. Models, calibration centres and finite continuation banks remain fixed.",
        "model_lock_sha256": "08657dffdcf38eb4b02282bc5f182128f5ac2ca1787838df7a5b2ddaaed982aa",
        "pairing": "Bootstrap weights shared across paired preparations and learners within each size; independent between sizes.",
        "physical": {
          "n10_xor_AC": {
            "covariance_matrix": [
              [
                6.842746315245267e-07,
                1.6283112501856222e-08,
                1.0422442519072206e-07,
                5.431983243807722e-07,
                4.183124024349933e-07,
                3.268964012634426e-07,
                1.825100404675432e-07,
                3.05051239623659e-08,
                -9.435656937636128e-09,
                6.841995204692111e-09,
                -1.0039727680499212e-09
              ],
              [
                1.6283112501856222e-08,
                3.4289455996559724e-09,
                3.513792310465938e-09,
                1.5615554217850477e-08,
                1.283115661598534e-08,
                1.267288137878121e-08,
                1.148331010881033e-08,
                2.520103004477136e-09,
                1.8604366015985267e-09,
                3.6510883745344414e-10,
                1.5839475357625587e-10
              ],
              [
                1.0422442519072206e-07,
                3.513792310465938e-09,
                2.6121211263513234e-08,
                8.83677289981028e-08,
                7.251453648534514e-08,
                5.7891808151564825e-08,
                3.13363443416092e-08,
                6.34979203060418e-09,
                -2.7140443340611163e-09,
                1.1102434809102352e-09,
                -3.1352841027173225e-10
              ],
              [
                5.431983243807722e-07,
                1.5615554217850477e-08,
                8.83677289981028e-08,
                5.648569841568656e-07,
                4.720236919181666e-07,
                2.9454661782450125e-07,
                1.3788550626091357e-07,
                1.0304812479114403e-08,
                -1.3524797748960937e-09,
                5.3585586771372e-10,
                -4.949732240395964e-10
              ],
              [
                4.183124024349933e-07,
                1.283115661598534e-08,
                7.251453648534514e-08,
                4.720236919181666e-07,
                9.472164505879397e-07,
                5.287612471807891e-07,
                4.2366583206066434e-07,
                -8.837471995013868e-09,
                5.542977807553223e-08,
                -8.312119867090158e-09,
                2.2365925059633737e-09
              ],
              [
                3.268964012634426e-07,
                1.267288137878121e-08,
                5.7891808151564825e-08,
                2.9454661782450125e-07,
                5.287612471807891e-07,
                8.412908287841599e-07,
                4.044760296552826e-07,
                1.9378692607211756e-07,
                8.153397026605463e-10,
                1.2162141559132572e-08,
                -2.7056714248527042e-09
              ],
              [
                1.825100404675432e-07,
                1.148331010881033e-08,
                3.13363443416092e-08,
                1.3788550626091357e-07,
                4.2366583206066434e-07,
                4.044760296552826e-07,
                6.269996583617162e-07,
                1.1666921279913878e-07,
                9.704689197294791e-08,
                -1.0033855579227578e-09,
                2.8884901882854395e-09
              ],
              [
                3.05051239623659e-08,
                2.520103004477136e-09,
                6.34979203060418e-09,
                1.0304812479114403e-08,
                -8.837471995013868e-09,
                1.9378692607211756e-07,
                1.1666921279913878e-07,
                2.8873627097054586e-07,
                1.4135717280826704e-08,
                1.916018658848031e-08,
                -2.68446382890051e-09
              ],
              [
                -9.435656937636128e-09,
                1.8604366015985267e-09,
                -2.7140443340611163e-09,
                -1.3524797748960937e-09,
                5.542977807553223e-08,
                8.153397026605463e-10,
                9.704689197294791e-08,
                1.4135717280826704e-08,
                1.0341829742197058e-07,
                -1.7060843970725037e-09,
                3.2052731619528386e-09
              ],
              [
                6.841995204692111e-09,
                3.6510883745344414e-10,
                1.1102434809102352e-09,
                5.3585586771372e-10,
                -8.312119867090158e-09,
                1.2162141559132572e-08,
                -1.0033855579227578e-09,
                1.916018658848031e-08,
                -1.7060843970725037e-09,
                1.7088198289423066e-08,
                1.9234146316495613e-10
              ],
              [
                -1.0039727680499212e-09,
                1.5839475357625587e-10,
                -3.1352841027173225e-10,
                -4.949732240395964e-10,
                2.2365925059633737e-09,
                -2.7056714248527042e-09,
                2.8884901882854395e-09,
                -2.68446382890051e-09,
                3.2052731619528386e-09,
                1.9234146316495613e-10,
                1.87428605171374e-09
              ]
            ],
            "high_weight_sum_second_moment_ratio": 0.6089266272518115,
            "interpretation": "Signed sector contributions and their cross moments; ratios are not probabilities or causal shares. High Pauli weight alone does not establish irreducible quantum correlations.",
            "mean_operator_HS_weight_moments": [
              0.0,
              2.2758949638835782e-07,
              1.5150362276704595e-06,
              7.55586247500317e-06,
              2.2527170951681094e-05,
              4.470615571418073e-05,
              6.18273376469535e-05,
              5.925658139375491e-05,
              3.8068080822014624e-05,
              1.4731298776344158e-05,
              2.6212462541314666e-06
            ],
            "means": [
              -0.0005645232327168527,
              -4.184856262703474e-05,
              -9.590966090235108e-05,
              -0.00046888558312431565,
              -0.00042902086309342405,
              -0.0002226059153978389,
              -0.0003288854897234806,
              4.227753751581448e-06,
              -7.338223619653459e-05,
              5.947782596468105e-06,
              -5.640522977431419e-06
            ],
            "omitted_low_second_moment_ratio": 0.0019164858503852374,
            "second_moment_closure_error": 4.0657581468206416e-20,
            "second_moment_matrix": [
              [
                1.0029611118016132e-06,
                3.9907598360623576e-08,
                1.583676570120944e-07,
                8.078951295404376e-07,
                6.605046469714682e-07,
                4.5256261224572523e-07,
                3.681735403199074e-07,
                2.8118458747392334e-08,
                3.1990320264023267e-08,
                3.4843337458369084e-09,
                2.1802334973833613e-09
              ],
              [
                3.9907598360623576e-08,
                5.180247793604822e-09,
                7.527473761275638e-09,
                3.523774190814213e-08,
                3.0785063073455006e-08,
                2.1988618970456083e-08,
                2.5246695122626362e-08,
                2.3431775868324003e-09,
                4.9313777087810624e-09,
                1.1620268497316125e-10,
                3.944425326465238e-10
              ],
              [
                1.583676570120944e-07,
                7.527473761275638e-09,
                3.531987431791718e-08,
                1.3333838627755705e-07,
                1.1366178198466944e-07,
                7.924186601222898e-08,
                6.287964013669176e-08,
                5.944309601911374e-09,
                4.324021055804747e-09,
                5.397936689620751e-10,
                2.2745223580563566e-10
              ],
              [
                8.078951295404376e-07,
                3.523774190814213e-08,
                1.3333838627755705e-07,
                7.84710674218695e-07,
                6.731853894822239e-07,
                3.989233222727391e-07,
                2.920951708910334e-07,
                8.322479695998139e-09,
                3.305539283508231e-08,
                -2.2529736433278762e-09,
                2.149786681359442e-09
              ],
              [
                6.605046469714682e-07,
                3.0785063073455006e-08,
                1.1366178198466944e-07,
                6.731853894822239e-07,
                1.1312753515573662e-06,
                6.242638291344715e-07,
                5.647645687207353e-07,
                -1.0651266558463745e-08,
                8.691228838429503e-08,
                -1.0863842690118945e-08,
                4.656494542039302e-09
              ],
              [
                4.5256261224572523e-07,
                2.1988618970456083e-08,
                7.924186601222898e-08,
                3.989233222727391e-07,
                6.242638291344715e-07,
                8.908442223542704e-07,
                4.776878851562441e-07,
                1.9284580307817006e-07,
                1.7150659565130585e-08,
                1.0838129969658454e-08,
                -1.450057644139033e-09
              ],
              [
                3.681735403199074e-07,
                2.5246695122626362e-08,
                6.287964013669176e-08,
                2.920951708910334e-07,
                5.647645687207353e-07,
                4.776878851562441e-07,
                7.351653237123692e-07,
                1.1527876593611968e-07,
                1.211812446614492e-07,
                -2.959524949930954e-09,
                4.743576350014515e-09
              ],
              [
                2.8118458747392334e-08,
                2.3431775868324003e-09,
                5.944309601911374e-09,
                8.322479695998139e-09,
                -1.0651266558463745e-08,
                1.9284580307817006e-07,
                1.1527876593611968e-07,
                2.8875414487233e-07,
                1.3825475256447368e-08,
                1.9185332348666127e-08,
                -2.708310571079224e-09
              ],
              [
                3.1990320264023267e-08,
                4.9313777087810624e-09,
                4.324021055804747e-09,
                3.305539283508231e-08,
                8.691228838429503e-08,
                1.7150659565130585e-08,
                1.211812446614492e-07,
                1.3825475256447368e-08,
                1.0880325001117459e-07,
                -2.1425459844121674e-09,
                3.61918735135469e-09
              ],
              [
                3.4843337458369084e-09,
                1.1620268497316125e-10,
                5.397936689620751e-10,
                -2.2529736433278762e-09,
                -1.0863842690118945e-08,
                1.0838129969658454e-08,
                -2.959524949930954e-09,
                1.9185332348666127e-08,
                -2.1425459844121674e-09,
                1.7123574407237915e-08,
                1.5879285876481133e-10
              ],
              [
                2.1802334973833613e-09,
                3.944425326465238e-10,
                2.2745223580563566e-10,
                2.149786681359442e-09,
                4.656494542039302e-09,
                -1.450057644139033e-09,
                4.743576350014515e-09,
                -2.708310571079224e-09,
                3.61918735135469e-09,
                1.5879285876481133e-10,
                1.906101551172673e-09
              ]
            ],
            "sectors": [
              "m",
              "u",
              "r_omitted_low",
              "r_w3",
              "r_w4",
              "r_w5",
              "r_w6",
              "r_w7",
              "r_w8",
              "r_w9",
              "r_w10"
            ],
            "selected_space_second_moment_ratio": 0.05903343050563014,
            "total_response_second_moment": 1.8429499132914263e-05,
            "within_depth_generator_covariance": [
              [
                6.096993881786736e-07,
                1.266573673946997e-08,
                9.132301225850124e-08,
                4.78693240413994e-07,
                3.5251964206242464e-07,
                2.915688002958754e-07,
                1.467471375924586e-07,
                2.8461546135828123e-08,
                -1.556751069587938e-08,
                6.292803743622662e-09,
                -1.1659361184971238e-09
              ],
              [
                1.266573673946997e-08,
                3.2379186084398043e-09,
                2.9094295654073178e-09,
                1.2663838054723703e-08,
                9.93631866503059e-09,
                1.1018438724039512e-08,
                9.86621980329583e-09,
                2.4222408446850353e-09,
                1.5391840051154606e-09,
                3.108983393997875e-10,
                1.5305726727107703e-10
              ],
              [
                9.132301225850124e-08,
                2.9094295654073178e-09,
                2.3856363951369174e-08,
                7.69259397500612e-08,
                6.066727903865841e-08,
                5.1715886819923064e-08,
                2.4926667010819567e-08,
                5.996047353600343e-09,
                -3.7461403124115905e-09,
                1.0624380445206259e-09,
                -3.462168062650276e-10
              ],
              [
                4.78693240413994e-07,
                1.2663838054723703e-08,
                7.69259397500612e-08,
                5.066094144211672e-07,
                4.1109606247143686e-07,
                2.635109074528059e-07,
                1.0492438429417394e-07,
                8.54017200671404e-09,
                -6.431680850793888e-09,
                4.792942963335045e-10,
                -6.773386632074032e-10
              ],
              [
                3.5251964206242464e-07,
                9.93631866503059e-09,
                6.066727903865841e-08,
                4.1109606247143686e-07,
                8.82572499163567e-07,
                4.967547991048201e-07,
                3.888572340613103e-07,
                -1.063881167026492e-08,
                5.040517166525476e-08,
                -8.116912996780613e-09,
                2.0256371763167296e-09
              ],
              [
                2.915688002958754e-07,
                1.1018438724039512e-08,
                5.1715886819923064e-08,
                2.635109074528059e-07,
                4.967547991048201e-07,
                8.242429111738802e-07,
                3.8739583454774525e-07,
                1.9280623950945557e-07,
                -1.977960310196259e-09,
                1.1959921995681575e-08,
                -2.7858754803542298e-09
              ],
              [
                1.467471375924586e-07,
                9.86621980329583e-09,
                2.4926667010819567e-08,
                1.0492438429417394e-07,
                3.888572340613103e-07,
                3.8739583454774525e-07,
                6.078727490360116e-07,
                1.157071249914457e-07,
                9.421278123998484e-08,
                -8.931038369990287e-10,
                2.770294191478218e-09
              ],
              [
                2.8461546135828123e-08,
                2.4222408446850353e-09,
                5.996047353600343e-09,
                8.54017200671404e-09,
                -1.063881167026492e-08,
                1.9280623950945557e-07,
                1.157071249914457e-07,
                2.8867947386112356e-07,
                1.3971482439121649e-08,
                1.9143202179032136e-08,
                -2.688563815449204e-09
              ],
              [
                -1.556751069587938e-08,
                1.5391840051154606e-09,
                -3.7461403124115905e-09,
                -6.431680850793888e-09,
                5.040517166525476e-08,
                -1.977960310196259e-09,
                9.421278123998484e-08,
                1.3971482439121649e-08,
                1.0287267212666255e-07,
                -1.7822568604987437e-09,
                3.194356707338261e-09
              ],
              [
                6.292803743622662e-09,
                3.108983393997875e-10,
                1.0624380445206259e-09,
                4.792942963335045e-10,
                -8.116912996780613e-09,
                1.1959921995681575e-08,
                -8.931038369990287e-10,
                1.9143202179032136e-08,
                -1.7822568604987437e-09,
                1.7010198868513354e-08,
                1.988759940641974e-10
              ],
              [
                -1.1659361184971238e-09,
                1.5305726727107703e-10,
                -3.462168062650276e-10,
                -6.773386632074032e-10,
                2.0256371763167296e-09,
                -2.7858754803542298e-09,
                2.770294191478218e-09,
                -2.688563815449204e-09,
                3.194356707338261e-09,
                1.988759940641974e-10,
                1.8731020927313633e-09
              ]
            ]
          },
          "n10_xor_CC": {
            "covariance_matrix": [
              [
                8.277741310393485e-07,
                2.0394414170466198e-08,
                1.269712230431118e-07,
                7.822921032841617e-07,
                1.2813450700986325e-06,
                1.354916532085635e-06,
                1.1012577179461826e-06,
                6.184758405961814e-07,
                2.306015150755825e-07,
                2.860528971896337e-08,
                5.6967215534101435e-11
              ],
              [
                2.0394414170466198e-08,
                3.553239404141071e-09,
                4.458003291043245e-09,
                2.2796021110760673e-08,
                5.1524049369610666e-08,
                6.055946959202096e-08,
                5.0314251116627874e-08,
                3.3077439252117434e-08,
                1.3843562486340516e-08,
                2.772713233266211e-09,
                2.736280050837785e-10
              ],
              [
                1.269712230431118e-07,
                4.458003291043245e-09,
                3.7416876816124765e-08,
                1.4941868664165993e-07,
                2.396937294435888e-07,
                2.546489516987221e-07,
                2.0054305926712052e-07,
                1.115343344576873e-07,
                4.116747326553153e-08,
                4.634756334282161e-09,
                -4.7594947346329556e-11
              ],
              [
                7.822921032841617e-07,
                2.2796021110760673e-08,
                1.4941868664165993e-07,
                9.361043548814156e-07,
                1.5618893527015327e-06,
                1.665759913653749e-06,
                1.3752556135441643e-06,
                7.99757994648661e-07,
                3.0568802647359636e-07,
                4.1772478896071296e-08,
                1.0559916484263047e-09
              ],
              [
                1.2813450700986325e-06,
                5.1524049369610666e-08,
                2.396937294435888e-07,
                1.5618893527015327e-06,
                3.0707186655732125e-06,
                3.4831023280598943e-06,
                2.9161845154698343e-06,
                1.7634231905897596e-06,
                7.025315000934845e-07,
                1.1669132073557991e-07,
                6.078862027824782e-09
              ],
              [
                1.354916532085635e-06,
                6.055946959202096e-08,
                2.546489516987221e-07,
                1.665759913653749e-06,
                3.4831023280598943e-06,
                4.267575174769924e-06,
                3.6924036462649306e-06,
                2.279786872890142e-06,
                9.323917646971786e-07,
                1.7664303157189908e-07,
                1.1612602550944674e-08
              ],
              [
                1.1012577179461826e-06,
                5.0314251116627874e-08,
                2.0054305926712052e-07,
                1.3752556135441643e-06,
                2.9161845154698343e-06,
                3.6924036462649306e-06,
                3.4174243915487738e-06,
                2.1882966664519754e-06,
                9.165965104516403e-07,
                1.8993049237644796e-07,
                1.5129064847849034e-08
              ],
              [
                6.184758405961814e-07,
                3.3077439252117434e-08,
                1.115343344576873e-07,
                7.99757994648661e-07,
                1.7634231905897596e-06,
                2.279786872890142e-06,
                2.1882966664519754e-06,
                1.54174523358918e-06,
                6.775214257092988e-07,
                1.5169593637611091e-07,
                1.4322900124873859e-08
              ],
              [
                2.306015150755825e-07,
                1.3843562486340516e-08,
                4.116747326553153e-08,
                3.0568802647359636e-07,
                7.025315000934845e-07,
                9.323917646971786e-07,
                9.165965104516403e-07,
                6.775214257092988e-07,
                3.4612382046942255e-07,
                8.587284261196233e-08,
                8.626176353910807e-09
              ],
              [
                2.860528971896337e-08,
                2.772713233266211e-09,
                4.634756334282161e-09,
                4.1772478896071296e-08,
                1.1669132073557991e-07,
                1.7664303157189908e-07,
                1.8993049237644796e-07,
                1.5169593637611091e-07,
                8.587284261196233e-08,
                3.353980445588016e-08,
                4.222814807499152e-09
              ],
              [
                5.6967215534101435e-11,
                2.736280050837785e-10,
                -4.7594947346329556e-11,
                1.0559916484263047e-09,
                6.078862027824782e-09,
                1.1612602550944674e-08,
                1.5129064847849034e-08,
                1.4322900124873859e-08,
                8.626176353910807e-09,
                4.222814807499152e-09,
                1.9604680548119145e-09
              ]
            ],
            "high_weight_sum_second_moment_ratio": 0.8043128191597209,
            "interpretation": "Signed sector contributions and their cross moments; ratios are not probabilities or causal shares. High Pauli weight alone does not establish irreducible quantum correlations.",
            "mean_operator_HS_weight_moments": [
              0.0,
              2.2758949638835782e-07,
              1.5150362276704595e-06,
              7.55586247500317e-06,
              2.2527170951681094e-05,
              4.470615571418073e-05,
              6.18273376469535e-05,
              5.925658139375491e-05,
              3.8068080822014624e-05,
              1.4731298776344158e-05,
              2.6212462541314666e-06
            ],
            "means": [
              -0.0008005288090475075,
              -4.72786106925346e-05,
              -0.00010574271372639215,
              -0.0008348484735581248,
              -0.0015988916690977558,
              -0.0017645867710976723,
              -0.001605621778311902,
              -0.0010825523210008078,
              -0.00048430271701261946,
              -9.67886200229678e-05,
              -1.1132501068010623e-05
            ],
            "omitted_low_second_moment_ratio": 0.00032114622815613685,
            "second_moment_closure_error": 2.710505431213761e-20,
            "second_moment_matrix": [
              [
                1.4686205051543707e-06,
                5.824230408158173e-08,
                2.1162131172795216e-07,
                1.4506123575567765e-06,
                2.561303913757441e-06,
                2.7675190784134424e-06,
                2.3866042079189506e-06,
                1.4850901608585743e-06,
                6.182997923441675e-07,
                1.0608736843530147e-07,
                8.968855037228771e-09
              ],
              [
                5.824230408158173e-08,
                5.78850643315732e-09,
                9.45737188688548e-09,
                6.226649707937199e-08,
                1.2711742613242034e-07,
                1.439866805759445e-07,
                1.2622581809289136e-07,
                8.425900899101444e-08,
                3.674072210131695e-08,
                7.348744718799763e-09,
                7.999571891124795e-10
              ],
              [
                2.1162131172795216e-07,
                9.45737188688548e-09,
                4.8598398322346485e-08,
                2.3769782978603226e-07,
                4.087648734885062e-07,
                4.412411454802822e-07,
                3.7032586332401677e-07,
                2.2600635463111732e-07,
                9.237895682751094e-08,
                1.4869447673343381e-08,
                1.1295859261470751e-09
              ],
              [
                1.4506123575567765e-06,
                6.226649707937199e-08,
                2.3769782978603226e-07,
                1.6330763286837453e-06,
                2.896721622032593e-06,
                3.1389224859654993e-06,
                2.7157065042795353e-06,
                1.7035251473829903e-06,
                7.10007410511634e-07,
                1.2257631058004314e-07,
                1.0349943171939173e-08
              ],
              [
                2.561303913757441e-06,
                1.2711742613242034e-07,
                4.087648734885062e-07,
                2.896721622032593e-06,
                5.6271732350834155e-06,
                6.304485415768068e-06,
                5.483399800534654e-06,
                3.494307078000389e-06,
                1.4768790796463704e-06,
                2.71445838953771e-07,
                2.3878525241688853e-08
              ],
              [
                2.7675190784134424e-06,
                1.439866805759445e-07,
                4.412411454802822e-07,
                3.1389224859654993e-06,
                6.304485415768068e-06,
                7.3813416475028275e-06,
                6.52566259566043e-06,
                4.190044377549249e-06,
                1.7869859323443062e-06,
                3.474349500572272e-07,
                3.125686666478695e-08
              ],
              [
                2.3866042079189506e-06,
                1.2622581809289136e-07,
                3.7032586332401677e-07,
                2.7157065042795353e-06,
                5.483399800534654e-06,
                6.52566259566043e-06,
                5.9954456865382455e-06,
                3.926466249212968e-06,
                1.6942035001827285e-06,
                3.453364085780802e-07,
                3.3003651009727406e-08
              ],
              [
                1.4850901608585743e-06,
                8.425900899101444e-08,
                2.2600635463111732e-07,
                1.7035251473829903e-06,
                3.494307078000389e-06,
                4.190044377549249e-06,
                3.926466249212968e-06,
                2.713664761293417e-06,
                1.201804456078308e-06,
                2.5647468162843985e-07,
                2.637441499459274e-08
              ],
              [
                6.182997923441675e-07,
                3.674072210131695e-08,
                9.237895682751094e-08,
                7.10007410511634e-07,
                1.4768790796463704e-06,
                1.7869859323443062e-06,
                1.6942035001827285e-06,
                1.201804456078308e-06,
                5.806729421752286e-07,
                1.3274783426498764e-07,
                1.4017676868294255e-08
              ],
              [
                1.0608736843530147e-07,
                7.348744718799763e-09,
                1.4869447673343381e-08,
                1.2257631058004314e-07,
                2.71445838953771e-07,
                3.474349500572272e-07,
                3.453364085780802e-07,
                2.5647468162843985e-07,
                1.3274783426498764e-07,
                4.290784142183057e-08,
                5.300314223276116e-09
              ],
              [
                8.968855037228771e-09,
                7.999571891124795e-10,
                1.1295859261470751e-09,
                1.0349943171939173e-08,
                2.3878525241688853e-08,
                3.125686666478695e-08,
                3.3003651009727406e-08,
                2.637441499459274e-08,
                1.4017676868294255e-08,
                5.300314223276116e-09,
                2.0844006348411722e-09
              ]
            ],
            "sectors": [
              "m",
              "u",
              "r_omitted_low",
              "r_w3",
              "r_w4",
              "r_w5",
              "r_w6",
              "r_w7",
              "r_w8",
              "r_w9",
              "r_w10"
            ],
            "selected_space_second_moment_ratio": 0.010512887317639679,
            "total_response_second_moment": 0.00015132794366408883,
            "within_depth_generator_covariance": [
              [
                7.545001061459233e-07,
                1.7046379527790657e-08,
                1.2112187514815394e-07,
                7.285962981685266e-07,
                1.1707663045904542e-06,
                1.234794905981526e-06,
                9.9850430263744e-07,
                5.459430024510277e-07,
                1.9866685240095965e-07,
                2.1288134820673515e-08,
                -1.0902399304811354e-09
              ],
              [
                1.7046379527790657e-08,
                3.392389365673693e-09,
                4.170689077986571e-09,
                2.0162996683168582e-08,
                4.606461556348786e-08,
                5.45002442063856e-08,
                4.5119519724890424e-08,
                2.948485115593755e-08,
                1.2317918409640766e-08,
                2.413309604253308e-09,
                2.1739198527108483e-10
              ],
              [
                1.2112187514815394e-07,
                4.170689077986571e-09,
                3.689702319221818e-08,
                1.4464884227345513e-07,
                2.2974402625333298e-07,
                2.4346123820914427e-07,
                1.9094902575346933e-07,
                1.0498742018164799e-07,
                3.8462014793179216e-08,
                3.986143641783498e-09,
                -1.4812974120442862e-10
              ],
              [
                7.285962981685266e-07,
                2.0162996683168582e-08,
                1.4464884227345513e-07,
                8.922927364478918e-07,
                1.4703640363004554e-06,
                1.5626746954086139e-06,
                1.2868894703850506e-06,
                7.395842659419991e-07,
                2.809541236257556e-07,
                3.582935534985502e-08,
                1.390004683089889e-10
              ],
              [
                1.1707663045904542e-06,
                4.606461556348786e-08,
                2.2974402625333298e-07,
                1.4703640363004554e-06,
                2.878815381522338e-06,
                3.2655900972237273e-06,
                2.7297822926271286e-06,
                1.637360603778007e-06,
                6.515112753969017e-07,
                1.0432271496479362e-07,
                4.185825881807805e-09
              ],
              [
                1.234794905981526e-06,
                5.45002442063856e-08,
                2.4346123820914427e-07,
                1.5626746954086139e-06,
                3.2655900972237273e-06,
                4.01792160300614e-06,
                3.478444352467187e-06,
                2.136968074857322e-06,
                8.762475562232242e-07,
                1.627790552122719e-07,
                9.515144049847916e-09
              ],
              [
                9.9850430263744e-07,
                4.5119519724890424e-08,
                1.9094902575346933e-07,
                1.2868894703850506e-06,
                2.7297822926271286e-06,
                3.478444352467187e-06,
                3.2340226410246704e-06,
                2.065861281552956e-06,
                8.684325216413504e-07,
                1.78036125316878e-07,
                1.3326936477585111e-08
              ],
              [
                5.459430024510277e-07,
                2.948485115593755e-08,
                1.0498742018164799e-07,
                7.395842659419991e-07,
                1.637360603778007e-06,
                2.136968074857322e-06,
                2.065861281552956e-06,
                1.4588749836249302e-06,
                6.438953049389698e-07,
                1.435492830781324e-07,
                1.3071938105925597e-08
              ],
              [
                1.9866685240095965e-07,
                1.2317918409640766e-08,
                3.8462014793179216e-08,
                2.809541236257556e-07,
                6.515112753969017e-07,
                8.762475562232242e-07,
                8.684325216413504e-07,
                6.438953049389698e-07,
                3.3155145225312256e-07,
                8.247675345692525e-08,
                8.088526686526055e-09
              ],
              [
                2.1288134820673515e-08,
                2.413309604253308e-09,
                3.986143641783498e-09,
                3.582935534985502e-08,
                1.0432271496479362e-07,
                1.627790552122719e-07,
                1.78036125316878e-07,
                1.435492830781324e-07,
                8.247675345692525e-08,
                3.2729047051437346e-08,
                4.096367205299437e-09
              ],
              [
                -1.0902399304811354e-09,
                2.1739198527108483e-10,
                -1.4812974120442862e-10,
                1.390004683089889e-10,
                4.185825881807805e-09,
                9.515144049847916e-09,
                1.3326936477585111e-08,
                1.3071938105925597e-08,
                8.088526686526055e-09,
                4.096367205299437e-09,
                1.940338777793972e-09
              ]
            ]
          },
          "n12_xor_AC": {
            "covariance_matrix": [
              [
                7.828460947376564e-08,
                1.3963252423355564e-09,
                1.9366685480188437e-08,
                7.482866030718484e-08,
                5.697876083348387e-08,
                4.0330593870667024e-08,
                2.648029752006597e-08,
                1.557007588143482e-08,
                -3.0070983768790487e-10,
                1.998576326828134e-09,
                5.267608916742044e-10,
                -1.8981510486391342e-10,
                -2.3162399276579718e-11
              ],
              [
                1.3963252423355564e-09,
                2.4326037263989434e-10,
                4.379969827027369e-10,
                1.427227632361275e-09,
                9.056973181597492e-10,
                1.076871105435463e-09,
                9.238296413627775e-10,
                5.506435755720734e-10,
                3.9918313475177175e-10,
                -3.3383293556563903e-12,
                4.0463421686896673e-11,
                -7.233841166452859e-12,
                -3.8086368242003886e-13
              ],
              [
                1.9366685480188437e-08,
                4.379969827027369e-10,
                5.7272044554901305e-09,
                1.9706185877343383e-08,
                1.505419398565636e-08,
                9.977783910635138e-09,
                6.2417906194355606e-09,
                4.190608712107927e-09,
                -2.1414122944407468e-11,
                7.291955984299096e-10,
                1.2536419100478652e-10,
                -2.3150092677035405e-11,
                -1.650546997694619e-11
              ],
              [
                7.482866030718484e-08,
                1.427227632361275e-09,
                1.9706185877343383e-08,
                8.756567987643847e-08,
                7.378432526972303e-08,
                4.691273721911743e-08,
                2.30380314097922e-08,
                1.4168010353941523e-08,
                1.4133612611249433e-09,
                7.800700967392906e-10,
                9.756552075697228e-10,
                -4.0034492065501034e-10,
                -2.0106936967475954e-11
              ],
              [
                5.697876083348387e-08,
                9.056973181597492e-10,
                1.505419398565636e-08,
                7.378432526972303e-08,
                1.130265834918577e-07,
                8.140502062910253e-08,
                6.031430836142364e-08,
                1.1029476960319465e-08,
                1.0025306983301368e-08,
                -2.575478191237151e-09,
                3.145511978217052e-09,
                -4.709895083232273e-10,
                -5.7261523938956945e-11
              ],
              [
                4.0330593870667024e-08,
                1.076871105435463e-09,
                9.977783910635138e-09,
                4.691273721911743e-08,
                8.140502062910253e-08,
                1.0599568784300943e-07,
                6.964938222473518e-08,
                3.7582580552615874e-08,
                4.002269367583474e-09,
                2.6285838060255306e-09,
                6.445324969406676e-10,
                9.205131986550106e-11,
                -9.263055625222573e-11
              ],
              [
                2.648029752006597e-08,
                9.238296413627775e-10,
                6.2417906194355606e-09,
                2.30380314097922e-08,
                6.031430836142364e-08,
                6.964938222473518e-08,
                9.348388509647258e-08,
                3.234847649352062e-08,
                2.2103584635352175e-08,
                -9.367860508203328e-11,
                3.0834081701233704e-09,
                -3.6227008496415547e-10,
                -3.057011267150869e-11
              ],
              [
                1.557007588143482e-08,
                5.506435755720734e-10,
                4.190608712107927e-09,
                1.4168010353941523e-08,
                1.1029476960319465e-08,
                3.7582580552615874e-08,
                3.234847649352062e-08,
                6.139532277459418e-08,
                1.0466058086140668e-08,
                1.1812397811118243e-08,
                -1.5713140069103231e-09,
                7.907387820308426e-10,
                -8.618686601305981e-11
              ],
              [
                -3.0070983768790487e-10,
                3.9918313475177175e-10,
                -2.1414122944407468e-11,
                1.4133612611249433e-09,
                1.0025306983301368e-08,
                4.002269367583474e-09,
                2.2103584635352175e-08,
                1.0466058086140668e-08,
                3.0607853545658494e-08,
                1.3334044258554408e-09,
                3.804055169953594e-09,
                -3.6617804234855904e-10,
                8.001786743006952e-11
              ],
              [
                1.998576326828134e-09,
                -3.3383293556563903e-12,
                7.291955984299096e-10,
                7.800700967392906e-10,
                -2.575478191237151e-09,
                2.6285838060255306e-09,
                -9.367860508203328e-11,
                1.1812397811118243e-08,
                1.3334044258554408e-09,
                1.0150513620083887e-08,
                -2.4255165227602686e-10,
                5.775140331706843e-10,
                -4.0930209302081945e-11
              ],
              [
                5.267608916742044e-10,
                4.0463421686896673e-11,
                1.2536419100478652e-10,
                9.756552075697228e-10,
                3.145511978217052e-09,
                6.445324969406676e-10,
                3.0834081701233704e-09,
                -1.5713140069103231e-09,
                3.804055169953594e-09,
                -2.4255165227602686e-10,
                2.56252552662898e-09,
                -4.136525266790242e-11,
                4.730997552748493e-11
              ],
              [
                -1.8981510486391342e-10,
                -7.233841166452859e-12,
                -2.3150092677035405e-11,
                -4.0034492065501034e-10,
                -4.709895083232273e-10,
                9.205131986550106e-11,
                -3.6227008496415547e-10,
                7.907387820308426e-10,
                -3.6617804234855904e-10,
                5.775140331706843e-10,
                -4.136525266790242e-11,
                4.2926512199810325e-10,
                3.667209863244023e-12
              ],
              [
                -2.3162399276579718e-11,
                -3.8086368242003886e-13,
                -1.650546997694619e-11,
                -2.0106936967475954e-11,
                -5.7261523938956945e-11,
                -9.263055625222573e-11,
                -3.057011267150869e-11,
                -8.618686601305981e-11,
                8.001786743006952e-11,
                -4.0930209302081945e-11,
                4.730997552748493e-11,
                3.667209863244023e-12,
                3.574593747785938e-11
              ]
            ],
            "high_weight_sum_second_moment_ratio": 0.6562611231064049,
            "interpretation": "Signed sector contributions and their cross moments; ratios are not probabilities or causal shares. High Pauli weight alone does not establish irreducible quantum correlations.",
            "mean_operator_HS_weight_moments": [
              0.0,
              1.804286708902529e-08,
              1.156597855930718e-07,
              6.378373376318044e-07,
              2.2654254005165437e-06,
              5.568457510174707e-06,
              1.0056593568103038e-05,
              1.3557209168136412e-05,
              1.3637113213955106e-05,
              1.0014733000756149e-05,
              5.119237122714691e-06,
              1.6341835404041228e-06,
              2.4601421724341267e-07
            ],
            "means": [
              -0.0001776701505623009,
              -1.0890901477253828e-05,
              -4.533387653587049e-05,
              -0.00017372727141340348,
              -0.000160935758580522,
              -0.00010862702236087712,
              -0.0001271891114178104,
              -4.29457920387193e-05,
              -5.40944485844157e-05,
              -1.7091297191085312e-06,
              -1.4927100153442796e-05,
              -9.884939444268545e-08,
              -4.959738759451904e-07
            ],
            "omitted_low_second_moment_ratio": 0.0025317118783865443,
            "second_moment_closure_error": 2.541098841762901e-21,
            "second_moment_matrix": [
              [
                1.098512918745963e-07,
                3.331313347558431e-09,
                2.7421162149889312e-08,
                1.0569481077598196e-07,
                8.557224129134337e-08,
                5.963037328865853e-08,
                4.9078006095553614e-08,
                2.3200261218971374e-08,
                9.31025898688988e-09,
                2.3022376613526496e-09,
                3.178861023394937e-09,
                -1.7225251807028923e-10,
                6.49573539375704e-11
              ],
              [
                3.331313347558431e-09,
                3.61872107627144e-10,
                9.317237656368907e-10,
                3.3192742292367847e-09,
                2.6584328090273193e-09,
                2.259917303735224e-09,
                2.3090337227936096e-09,
                1.0183619655283975e-09,
                9.883204447510155e-10,
                1.5275634027001118e-11,
                2.030329987991427e-10,
                -6.157282150491352e-12,
                5.0207389357907416e-12
              ],
              [
                2.7421162149889312e-08,
                9.317237656368907e-10,
                7.782364817259678e-09,
                2.7581916550512257e-08,
                2.2350035795352406e-08,
                1.4902267930802387e-08,
                1.2007766093157645e-08,
                6.137507946126401e-09,
                2.430896930457484e-09,
                8.06677074099763e-10,
                8.020675063995363e-10,
                -1.8668866433725162e-11,
                5.978948480170213e-12
              ],
              [
                1.0569481077598196e-07,
                3.3192742292367847e-09,
                2.7581916550512257e-08,
                1.1774684470918476e-07,
                1.0174325548076323e-07,
                6.578421341563536e-08,
                4.513424868990369e-08,
                2.16288656235157e-08,
                1.0811042212308117e-08,
                1.076992539331571e-09,
                3.5688995873419357e-09,
                -3.831720850776155e-10,
                6.60572511928119e-11
              ],
              [
                8.557224129134337e-08,
                2.6584328090273193e-09,
                2.2350035795352406e-08,
                1.0174325548076323e-07,
                1.389269018817457e-07,
                9.888699287509361e-08,
                8.078358449063146e-08,
                1.794099057991211e-08,
                1.8731038101229337e-08,
                -2.300418103379904e-09,
                5.5478161648187955e-09,
                -4.550811060433683e-10,
                2.2558408022404002e-11
              ],
              [
                5.963037328865853e-08,
                2.259917303735224e-09,
                1.4902267930802387e-08,
                6.578421341563536e-08,
                9.888699287509361e-08,
                1.1779551782999988e-07,
                8.34655566747777e-08,
                4.2247654064711416e-08,
                9.878388243562106e-09,
                2.814241478240776e-09,
                2.266018939091754e-09,
                1.0278903524598563e-10,
                -3.875439093951656e-11
              ],
              [
                4.9078006095553614e-08,
                2.3090337227936096e-09,
                1.2007766093157645e-08,
                4.513424868990369e-08,
                8.078358449063146e-08,
                8.34655566747777e-08,
                1.096609551597247e-07,
                3.781071362205941e-08,
                2.8983809483440427e-08,
                1.2370408518915333e-10,
                4.981972774684421e-09,
                -3.4969751832080217e-10,
                3.25123638964075e-11
              ],
              [
                2.3200261218971374e-08,
                1.0183619655283975e-09,
                6.137507946126401e-09,
                2.16288656235157e-08,
                1.794099057991211e-08,
                4.2247654064711416e-08,
                3.781071362205941e-08,
                6.323966382842711e-08,
                1.2789187025496186e-08,
                1.188579774060227e-08,
                -9.302578679794326e-10,
                7.949839475677322e-10,
                -6.488687508008006e-11
              ],
              [
                9.31025898688988e-09,
                9.883204447510155e-10,
                2.430896930457484e-09,
                1.0811042212308117e-08,
                1.8731038101229337e-08,
                9.878388243562106e-09,
                2.8983809483440427e-08,
                1.2789187025496186e-08,
                3.353406291331049e-08,
                1.425858855569854e-09,
                4.611528421718429e-09,
                -3.6083083886327817e-10,
                1.0684730076159999e-10
              ],
              [
                2.3022376613526496e-09,
                1.5275634027001118e-11,
                8.06677074099763e-10,
                1.076992539331571e-09,
                -2.300418103379904e-09,
                2.814241478240776e-09,
                1.2370408518915333e-10,
                1.188579774060227e-08,
                1.425858855569854e-09,
                1.0153434744480631e-08,
                -2.170393017836692e-10,
                5.776829796084421e-10,
                -4.008252561080257e-11
              ],
              [
                3.178861023394937e-09,
                2.030329987991427e-10,
                8.020675063995363e-10,
                3.5688995873419357e-09,
                5.5478161648187955e-09,
                2.266018939091754e-09,
                4.981972774684421e-09,
                -9.302578679794326e-10,
                4.611528421718429e-09,
                -2.170393017836692e-10,
                2.785343845619892e-09,
                -3.988971785694937e-11,
                5.4713427247210014e-11
              ],
              [
                -1.7225251807028923e-10,
                -6.157282150491352e-12,
                -1.8668866433725162e-11,
                -3.831720850776155e-10,
                -4.550811060433683e-10,
                1.0278903524598563e-10,
                -3.4969751832080217e-10,
                7.949839475677322e-10,
                -3.6083083886327817e-10,
                5.776829796084421e-10,
                -3.988971785694937e-11,
                4.2927489320088496e-10,
                3.716236580540593e-12
              ],
              [
                6.49573539375704e-11,
                5.0207389357907416e-12,
                5.978948480170213e-12,
                6.60572511928119e-11,
                2.2558408022404002e-11,
                -3.875439093951656e-11,
                3.25123638964075e-11,
                -6.488687508008006e-11,
                1.0684730076159999e-10,
                -4.008252561080257e-11,
                5.4713427247210014e-11,
                3.716236580540593e-12,
                3.5991927563479463e-11
              ]
            ],
            "sectors": [
              "m",
              "u",
              "r_omitted_low",
              "r_w3",
              "r_w4",
              "r_w5",
              "r_w6",
              "r_w7",
              "r_w8",
              "r_w9",
              "r_w10",
              "r_w11",
              "r_w12"
            ],
            "selected_space_second_moment_ratio": 0.038021325715469685,
            "total_response_second_moment": 3.073953589939849e-06,
            "within_depth_generator_covariance": [
              [
                7.259253577006551e-08,
                1.1674747751238465e-09,
                1.7901016958934977e-08,
                6.958410640966518e-08,
                5.173786333011326e-08,
                3.6993972900244455e-08,
                2.233425395455573e-08,
                1.442715704203393e-08,
                -1.6984037370727405e-09,
                1.913825661914037e-09,
                1.3253347627521423e-10,
                -1.0186606388522397e-10,
                -8.013270833284809e-12
              ],
              [
                1.1674747751238465e-09,
                2.3204148217467368e-10,
                3.817843115628841e-10,
                1.2314724411892527e-09,
                7.258159875482595e-10,
                9.521644531638082e-10,
                7.734819392364559e-10,
                5.026117050990134e-10,
                3.4869207807762675e-10,
                -6.738076636485115e-12,
                2.8592811022820277e-11,
                -4.32713225963071e-12,
                -3.161018079279188e-14
              ],
              [
                1.7901016958934977e-08,
                3.817843115628841e-10,
                5.346151295036242e-09,
                1.8335301095411642e-08,
                1.3663039146710139e-08,
                9.106056470785733e-09,
                5.152085790842001e-09,
                3.899141133643376e-09,
                -3.890811169241132e-10,
                7.074575466398658e-10,
                1.848730120839017e-11,
                3.6509102972299147e-13,
                -1.2251773268825265e-11
              ],
              [
                6.958410640966518e-08,
                1.2314724411892527e-09,
                1.8335301095411642e-08,
                8.261119281550375e-08,
                6.871169526133061e-08,
                4.377699423576679e-08,
                1.9085825505054628e-08,
                1.3132395793815449e-08,
                7.600810432584828e-11,
                7.085704411100672e-10,
                5.817466439762972e-10,
                -3.1303649335453726e-10,
                -3.968268266722552e-12
              ],
              [
                5.173786333011326e-08,
                7.258159875482595e-10,
                1.3663039146710139e-08,
                6.871169526133061e-08,
                1.0771166988122437e-07,
                7.820163066300594e-08,
                5.6233341573435526e-08,
                1.0011585154150822e-08,
                8.641572389893244e-09,
                -2.6442431678468925e-09,
                2.720474979626033e-09,
                -3.7818815239747314e-10,
                -3.901034860379706e-11
              ],
              [
                3.6993972900244455e-08,
                9.521644531638082e-10,
                9.106056470785733e-09,
                4.377699423576679e-08,
                7.820163066300594e-08,
                1.0398641809309949e-07,
                6.715232923373494e-08,
                3.692048217484325e-08,
                3.1631203146635137e-09,
                2.5722359684485084e-09,
                3.957125198982595e-10,
                1.4498932872377113e-10,
                -8.277013354948226e-11
              ],
              [
                2.233425395455573e-08,
                7.734819392364559e-10,
                5.152085790842001e-09,
                1.9085825505054628e-08,
                5.6233341573435526e-08,
                6.715232923373494e-08,
                9.032116023539721e-08,
                3.153482904817864e-08,
                2.1032039305791863e-08,
                -1.484176413909462e-10,
                2.763077571325098e-09,
                -2.914512921664107e-10,
                -1.718064347913057e-11
              ],
              [
                1.442715704203393e-08,
                5.026117050990134e-10,
                3.899141133643376e-09,
                1.3132395793815449e-08,
                1.0011585154150822e-08,
                3.692048217484325e-08,
                3.153482904817864e-08,
                6.116330906353847e-08,
                1.0192686377149155e-08,
                1.1794040347743213e-08,
                -1.6461870555436623e-09,
                8.07431953646833e-10,
                -8.346084028988279e-11
              ],
              [
                -1.6984037370727405e-09,
                3.4869207807762675e-10,
                -3.890811169241132e-10,
                7.600810432584828e-11,
                8.641572389893244e-09,
                3.1631203146635137e-09,
                2.1032039305791863e-08,
                1.0192686377149155e-08,
                3.0243429627758024e-08,
                1.317509684137584e-09,
                3.6953413182118273e-09,
                -3.416411528231243e-10,
                8.464747423558082e-11
              ],
              [
                1.913825661914037e-09,
                -6.738076636485115e-12,
                7.074575466398658e-10,
                7.085704411100672e-10,
                -2.6442431678468925e-09,
                2.5722359684485084e-09,
                -1.484176413909462e-10,
                1.1794040347743213e-08,
                1.317509684137584e-09,
                1.0144470688659815e-08,
                -2.47793638778252e-10,
                5.777004352526033e-10,
                -4.08734897433711e-11
              ],
              [
                1.3253347627521423e-10,
                2.8592811022820277e-11,
                1.848730120839017e-11,
                5.817466439762972e-10,
                2.720474979626033e-09,
                3.957125198982595e-10,
                2.763077571325098e-09,
                -1.6461870555436623e-09,
                3.6953413182118273e-09,
                -2.47793638778252e-10,
                2.527288036415381e-09,
                -3.388169296450986e-11,
                4.8894385712300964e-11
              ],
              [
                -1.0186606388522397e-10,
                -4.32713225963071e-12,
                3.6509102972299147e-13,
                -3.1303649335453726e-10,
                -3.7818815239747314e-10,
                1.4498932872377113e-10,
                -2.914512921664107e-10,
                8.07431953646833e-10,
                -3.416411528231243e-10,
                5.777004352526033e-10,
                -3.388169296450986e-11,
                4.2744501891284883e-10,
                3.312135899414531e-12
              ],
              [
                -8.013270833284809e-12,
                -3.161018079279188e-14,
                -1.2251773268825265e-11,
                -3.968268266722552e-12,
                -3.901034860379706e-11,
                -8.277013354948226e-11,
                -1.718064347913057e-11,
                -8.346084028988279e-11,
                8.464747423558082e-11,
                -4.08734897433711e-11,
                4.8894385712300964e-11,
                3.312135899414531e-12,
                3.5666133571544944e-11
              ]
            ]
          },
          "n12_xor_CC": {
            "covariance_matrix": [
              [
                7.824030747091508e-08,
                1.8952008806435556e-09,
                1.7768477908341758e-08,
                9.229394695689608e-08,
                1.7644916407417696e-07,
                2.2969743095405272e-07,
                2.383987489367635e-07,
                2.0323605287895747e-07,
                1.2968497154613504e-07,
                4.974538679092495e-08,
                1.1313546213806914e-08,
                1.0571015795409208e-09,
                1.3197104549451756e-10
              ],
              [
                1.8952008806435556e-09,
                3.2337867173198064e-10,
                6.390768589537165e-10,
                2.5491736666045355e-09,
                6.82275004484215e-09,
                9.891049751917665e-09,
                1.0346911231037821e-08,
                9.292528296045201e-09,
                6.3333926762114335e-09,
                2.699758261880443e-09,
                7.242269886595863e-10,
                1.0306910192253844e-10,
                6.5257727692000866e-12
              ],
              [
                1.7768477908341758e-08,
                6.390768589537165e-10,
                5.502539591419186e-09,
                2.379067227084436e-08,
                4.600003664753676e-08,
                6.083103821906382e-08,
                6.238112827520997e-08,
                5.2531241645738105e-08,
                3.345441900780932e-08,
                1.2901525244332374e-08,
                2.969260762571164e-09,
                2.6918114871272985e-10,
                2.2000677389248214e-11
              ],
              [
                9.229394695689608e-08,
                2.5491736666045355e-09,
                2.379067227084436e-08,
                1.2473956652544345e-07,
                2.384877872575821e-07,
                3.140578316569395e-07,
                3.301840508655696e-07,
                2.8185362351858895e-07,
                1.8046052181121833e-07,
                7.1177831289251e-08,
                1.7034298662252797e-08,
                1.6100881758685916e-09,
                1.3696908387177047e-10
              ],
              [
                1.7644916407417696e-07,
                6.82275004484215e-09,
                4.600003664753676e-08,
                2.384877872575821e-07,
                5.138813436015127e-07,
                7.183769327879693e-07,
                7.726850905600471e-07,
                6.734997305634493e-07,
                4.3670709774134605e-07,
                1.7805527513057869e-07,
                4.5315940968632456e-08,
                5.466075452748645e-09,
                4.741265439556087e-10
              ],
              [
                2.2969743095405272e-07,
                9.891049751917665e-09,
                6.083103821906382e-08,
                3.140578316569395e-07,
                7.183769327879693e-07,
                1.0546921753655453e-06,
                1.1626278791297764e-06,
                1.0260365876047706e-06,
                6.718241722421741e-07,
                2.82109308799527e-07,
                7.431467430166911e-08,
                9.883827823698651e-09,
                8.261273593223331e-10
              ],
              [
                2.383987489367635e-07,
                1.0346911231037821e-08,
                6.238112827520997e-08,
                3.301840508655696e-07,
                7.726850905600471e-07,
                1.1626278791297764e-06,
                1.3180183199631059e-06,
                1.1860409378985816e-06,
                7.881703862508511e-07,
                3.41087360437927e-07,
                9.363680758985455e-08,
                1.3334978278428703e-08,
                1.0548735809803188e-09
              ],
              [
                2.0323605287895747e-07,
                9.292528296045201e-09,
                5.2531241645738105e-08,
                2.8185362351858895e-07,
                6.734997305634493e-07,
                1.0260365876047706e-06,
                1.1860409378985816e-06,
                1.098175105360128e-06,
                7.482951749500628e-07,
                3.344629100328358e-07,
                9.592697743963484e-08,
                1.4746876903065029e-08,
                1.108272828995283e-09
              ],
              [
                1.2968497154613504e-07,
                6.3333926762114335e-09,
                3.345441900780932e-08,
                1.8046052181121833e-07,
                4.3670709774134605e-07,
                6.718241722421741e-07,
                7.881703862508511e-07,
                7.482951749500628e-07,
                5.288296454188047e-07,
                2.4648262635200833e-07,
                7.390163175429791e-08,
                1.2146160122719425e-08,
                9.069757362927283e-10
              ],
              [
                4.974538679092495e-08,
                2.699758261880443e-09,
                1.2901525244332374e-08,
                7.1177831289251e-08,
                1.7805527513057869e-07,
                2.82109308799527e-07,
                3.41087360437927e-07,
                3.344629100328358e-07,
                2.4648262635200833e-07,
                1.2431292702530022e-07,
                4.038491551177279e-08,
                7.3082962578525986e-09,
                5.692717240540163e-10
              ],
              [
                1.1313546213806914e-08,
                7.242269886595863e-10,
                2.969260762571164e-09,
                1.7034298662252797e-08,
                4.5315940968632456e-08,
                7.431467430166911e-08,
                9.363680758985455e-08,
                9.592697743963484e-08,
                7.390163175429791e-08,
                4.038491551177279e-08,
                1.5266907945435766e-08,
                3.259861412071557e-09,
                2.900608812463951e-10
              ],
              [
                1.0571015795409208e-09,
                1.0306910192253844e-10,
                2.6918114871272985e-10,
                1.6100881758685916e-09,
                5.466075452748645e-09,
                9.883827823698651e-09,
                1.3334978278428703e-08,
                1.4746876903065029e-08,
                1.2146160122719425e-08,
                7.3082962578525986e-09,
                3.259861412071557e-09,
                1.080797178684456e-09,
                1.2886147881003574e-10
              ],
              [
                1.3197104549451756e-10,
                6.5257727692000866e-12,
                2.2000677389248214e-11,
                1.3696908387177047e-10,
                4.741265439556087e-10,
                8.261273593223331e-10,
                1.0548735809803188e-09,
                1.108272828995283e-09,
                9.069757362927283e-10,
                5.692717240540163e-10,
                2.900608812463951e-10,
                1.2886147881003574e-10,
                4.683536560675779e-11
              ]
            ],
            "high_weight_sum_second_moment_ratio": 0.890842440251651,
            "interpretation": "Signed sector contributions and their cross moments; ratios are not probabilities or causal shares. High Pauli weight alone does not establish irreducible quantum correlations.",
            "mean_operator_HS_weight_moments": [
              0.0,
              1.804286708902529e-08,
              1.156597855930718e-07,
              6.378373376318044e-07,
              2.2654254005165437e-06,
              5.568457510174707e-06,
              1.0056593568103038e-05,
              1.3557209168136412e-05,
              1.3637113213955106e-05,
              1.0014733000756149e-05,
              5.119237122714691e-06,
              1.6341835404041228e-06,
              2.4601421724341267e-07
            ],
            "means": [
              -0.00023472300864295508,
              -1.3557947855775511e-05,
              -5.0047528627633045e-05,
              -0.00027776915096436154,
              -0.0006044680261779094,
              -0.0008284132239818784,
              -0.0009121700874491252,
              -0.0008427935635017737,
              -0.0005955262052790843,
              -0.0002722699749720363,
              -8.328920565030207e-05,
              -1.4095769326053766e-05,
              -1.3365069093459801e-06
            ],
            "omitted_low_second_moment_ratio": 0.00015044031097577855,
            "second_moment_closure_error": 4.743384504624082e-20,
            "second_moment_matrix": [
              [
                1.3333519825731577e-07,
                5.07756319237548e-09,
                2.9515784402964227e-08,
                1.5749275777945032e-07,
                3.1833171780712425e-07,
                4.2414507528668976e-07,
                4.525060562569301e-07,
                4.0105909376901117e-07,
                2.694686741749639e-07,
                1.1365341447950335e-07,
                3.0863439151527604e-08,
                4.365702964889333e-09,
                4.4567996832830394e-10
              ],
              [
                5.07756319237548e-09,
                5.071966217919077e-10,
                1.3176186423975973e-09,
                6.315153331322381e-09,
                1.5018096024245776e-08,
                2.112263304569884e-08,
                2.2714065712271244e-08,
                2.071907948318545e-08,
                1.4407505914133107e-08,
                6.39118038524461e-09,
                1.853457695815341e-09,
                2.941788074322147e-10,
                2.464606375499659e-11
              ],
              [
                2.9515784402964227e-08,
                1.3176186423975973e-09,
                8.007294713152931e-09,
                3.76923318056066e-08,
                7.625216749216451e-08,
                1.0229107276180675e-07,
                1.0803298684009077e-07,
                9.471097664227802e-08,
                6.325903381501996e-08,
                2.6527964611190298e-08,
                7.137679666727472e-09,
                9.746395675869167e-10,
                8.888954519577074e-11
              ],
              [
                1.5749275777945032e-07,
                6.315153331322381e-09,
                3.76923318056066e-08,
                2.018952677529059e-07,
                4.063903576741236e-07,
                5.441654695300362e-07,
                5.835567615914014e-07,
                5.159556760907055e-07,
                3.4587933022861803e-07,
                1.468060310703216e-07,
                4.01694706002333e-08,
                5.525458053756034e-09,
                5.082094733388079e-10
              ],
              [
                3.1833171780712425e-07,
                1.5018096024245776e-08,
                7.625216749216451e-08,
                4.063903576741236e-07,
                8.792629382729308e-07,
                1.2191262391479746e-06,
                1.3240627428589519e-06,
                1.1829414923688122e-06,
                7.966836475836148e-07,
                3.4263376948943396e-07,
                9.566160270999648e-08,
                1.3986517314727467e-08,
                1.2820022374211132e-09
              ],
              [
                4.2414507528668976e-07,
                2.112263304569884e-08,
                1.0229107276180675e-07,
                5.441654695300362e-07,
                1.2191262391479746e-06,
                1.7409606450335959e-06,
                1.9182816420933418e-06,
                1.7242179206964501e-06,
                1.1651659559231149e-06,
                5.076613565595771e-07,
                1.433125536773255e-07,
                2.1560949535599702e-08,
                1.9333073569676974e-09
              ],
              [
                4.525060562569301e-07,
                2.2714065712271244e-08,
                1.0803298684009077e-07,
                5.835567615914014e-07,
                1.3240627428589519e-06,
                1.9182816420933418e-06,
                2.150072588400054e-06,
                1.9548120164195556e-06,
                1.3313915769985208e-06,
                5.894438873179409e-07,
                1.696107295914588e-07,
                2.619271741723787e-08,
                2.273995205354807e-09
              ],
              [
                4.0105909376901117e-07,
                2.071907948318545e-08,
                9.471097664227802e-08,
                5.159556760907055e-07,
                1.1829414923688122e-06,
                1.7242179206964501e-06,
                1.9548120164195556e-06,
                1.8084760960401458e-06,
                1.2502008276559102e-06,
                5.639302924740569e-07,
                1.6612258387088485e-07,
                2.6626700563668846e-08,
                2.2346722497677248e-09
              ],
              [
                2.694686741749639e-07,
                1.4407505914133107e-08,
                6.325903381501996e-08,
                3.4587933022861803e-07,
                7.966836475836148e-07,
                1.1651659559231149e-06,
                1.3313915769985208e-06,
                1.2502008276559102e-06,
                8.83481106592911e-07,
                4.0862653135853633e-07,
                1.2350253633593152e-07,
                2.0540560139953527e-08,
                1.70290062434482e-09
              ],
              [
                1.1365341447950335e-07,
                6.39118038524461e-09,
                2.6527964611190298e-08,
                1.468060310703216e-07,
                3.4263376948943396e-07,
                5.076613565595771e-07,
                5.894438873179409e-07,
                5.639302924740569e-07,
                4.0862653135853633e-07,
                1.984438662965734e-07,
                6.306206544962127e-08,
                1.1146151019468845e-08,
                9.331624268116007e-10
              ],
              [
                3.0863439151527604e-08,
                1.853457695815341e-09,
                7.137679666727472e-09,
                4.01694706002333e-08,
                9.566160270999648e-08,
                1.433125536773255e-07,
                1.696107295914588e-07,
                1.6612258387088485e-07,
                1.2350253633593152e-07,
                6.306206544962127e-08,
                2.2203999723294064e-08,
                4.433886842268467e-09,
                4.013774800719621e-10
              ],
              [
                4.365702964889333e-09,
                2.941788074322147e-10,
                9.746395675869167e-10,
                5.525458053756034e-09,
                1.3986517314727467e-08,
                2.1560949535599702e-08,
                2.619271741723787e-08,
                2.6626700563668846e-08,
                2.0540560139953527e-08,
                1.1146151019468845e-08,
                4.433886842268467e-09,
                1.2794878915777738e-09,
                1.477005719068537e-10
              ],
              [
                4.4567996832830394e-10,
                2.464606375499659e-11,
                8.888954519577074e-11,
                5.082094733388079e-10,
                1.2820022374211132e-09,
                1.9333073569676974e-09,
                2.273995205354807e-09,
                2.2346722497677248e-09,
                1.70290062434482e-09,
                9.331624268116007e-10,
                4.013774800719621e-10,
                1.477005719068537e-10,
                4.862161632548735e-11
              ]
            ],
            "sectors": [
              "m",
              "u",
              "r_omitted_low",
              "r_w3",
              "r_w4",
              "r_w5",
              "r_w6",
              "r_w7",
              "r_w8",
              "r_w9",
              "r_w10",
              "r_w11",
              "r_w12"
            ],
            "selected_space_second_moment_ratio": 0.0027054120841951863,
            "total_response_second_moment": 5.322572561314461e-05,
            "within_depth_generator_covariance": [
              [
                7.285256159169053e-08,
                1.6281647129962366e-09,
                1.6705290702916693e-08,
                8.659784632411877e-08,
                1.6337804958045793e-07,
                2.1123168929571954e-07,
                2.1810089799660798e-07,
                1.8480755970584395e-07,
                1.1750649353401722e-07,
                4.407629388725804e-08,
                9.506783252737165e-09,
                6.088230151463309e-10,
                8.382681953243822e-11
              ],
              [
                1.6281647129962366e-09,
                3.0960643215956623e-10,
                5.885961983124077e-10,
                2.2889599361952277e-09,
                6.212066000151296e-09,
                9.041271349559382e-09,
                9.426689309385091e-09,
                8.4432927149032e-09,
                5.761373595898287e-09,
                2.431424208130796e-09,
                6.375543863916419e-10,
                8.072366110118097e-11,
                4.026644922360552e-12
              ],
              [
                1.6705290702916693e-08,
                5.885961983124077e-10,
                5.28359412258001e-09,
                2.2575379434507676e-08,
                4.326741268327563e-08,
                5.691730060773191e-08,
                5.8021930874050584e-08,
                4.8630126846947225e-08,
                3.0920463016772305e-08,
                1.1730160984441368e-08,
                2.600545092339079e-09,
                1.811254898343682e-10,
                1.2940314710286725e-11
              ],
              [
                8.659784632411877e-08,
                2.2889599361952277e-09,
                2.2575379434507676e-08,
                1.1780653245381783e-07,
                2.2313908858274435e-07,
                2.918423656039858e-07,
                3.051940557895767e-07,
                2.5973005069411807e-07,
                1.6627980121458907e-07,
                6.465816399728148e-08,
                1.5002229127193827e-08,
                1.1400678622823658e-09,
                9.043490682172318e-11
              ],
              [
                1.6337804958045793e-07,
                6.212066000151296e-09,
                4.326741268327563e-08,
                2.2313908858274435e-07,
                4.795966146247512e-07,
                6.6904602229814e-07,
                7.174993691173485e-07,
                6.243502108468455e-07,
                4.0497781166275184e-07,
                1.6343007293287706e-07,
                4.073587677149629e-08,
                4.388246300300243e-09,
                3.653413623855587e-10
              ],
              [
                2.1123168929571954e-07,
                9.041271349559382e-09,
                5.691730060773191e-08,
                2.918423656039858e-07,
                6.6904602229814e-07,
                9.834228176906203e-07,
                1.0825959565746388e-06,
                9.55055799155308e-07,
                6.262420211120253e-07,
                2.611475514806545e-07,
                6.777772210194238e-08,
                8.36526621177045e-09,
                6.753900443063593e-10
              ],
              [
                2.1810089799660798e-07,
                9.426689309385091e-09,
                5.8021930874050584e-08,
                3.051940557895767e-07,
                7.174993691173485e-07,
                1.0825959565746388e-06,
                1.2278280660120595e-06,
                1.1063605995791423e-06,
                7.372527920847046e-07,
                3.177226646005683e-07,
                8.637915121124411e-08,
                1.1669866016240058e-08,
                8.922760805952655e-10
              ],
              [
                1.8480755970584395e-07,
                8.4432927149032e-09,
                4.8630126846947225e-08,
                2.5973005069411807e-07,
                6.243502108468455e-07,
                9.55055799155308e-07,
                1.1063605995791423e-06,
                1.0274779923386371e-06,
                7.028678095760471e-07,
                3.135639856469263e-07,
                8.940504769776789e-08,
                1.3229406272569388e-08,
                9.572291245819733e-10
              ],
              [
                1.1750649353401722e-07,
                5.761373595898287e-09,
                3.0920463016772305e-08,
                1.6627980121458907e-07,
                4.0497781166275184e-07,
                6.262420211120253e-07,
                7.372527920847046e-07,
                7.028678095760471e-07,
                4.994176889189395e-07,
                2.3289498539703584e-07,
                6.962994647512661e-08,
                1.1133322143625795e-08,
                8.032843201047575e-10
              ],
              [
                4.407629388725804e-08,
                2.431424208130796e-09,
                1.1730160984441368e-08,
                6.465816399728148e-08,
                1.6343007293287706e-07,
                2.611475514806545e-07,
                3.177226646005683e-07,
                3.135639856469263e-07,
                2.3289498539703584e-07,
                1.1801611495844395e-07,
                3.839470534515834e-08,
                6.831457966868537e-09,
                5.195232679590563e-10
              ],
              [
                9.506783252737165e-09,
                6.375543863916419e-10,
                2.600545092339079e-09,
                1.5002229127193827e-08,
                4.073587677149629e-08,
                6.777772210194238e-08,
                8.637915121124411e-08,
                8.940504769776789e-08,
                6.962994647512661e-08,
                3.839470534515834e-08,
                1.4632140421968733e-08,
                3.10507564245676e-09,
                2.7341708528828714e-10
              ],
              [
                6.088230151463309e-10,
                8.072366110118097e-11,
                1.811254898343682e-10,
                1.1400678622823658e-09,
                4.388246300300243e-09,
                8.36526621177045e-09,
                1.1669866016240058e-08,
                1.3229406272569388e-08,
                1.1133322143625795e-08,
                6.831457966868537e-09,
                3.10507564245676e-09,
                1.0415072748554883e-09,
                1.2440758177132067e-10
              ],
              [
                8.382681953243822e-11,
                4.026644922360552e-12,
                1.2940314710286725e-11,
                9.043490682172318e-11,
                3.653413623855587e-10,
                6.753900443063593e-10,
                8.922760805952655e-10,
                9.572291245819733e-10,
                8.032843201047575e-10,
                5.195232679590563e-10,
                2.7341708528828714e-10,
                1.2440758177132067e-10,
                4.6290875651110305e-11
              ]
            ]
          }
        },
        "primary_family": {
          "critical_value": 2.6853646325710407,
          "effects": {
            "n10_AC_high_weight_alignment": {
              "ci95_simultaneous": [
                9.806665191547161,
                20.40169681682467
              ],
              "estimate": 15.104181004185916
            },
            "n10_AC_scalar_gain": {
              "ci95_simultaneous": [
                8.30336759414706,
                20.483045483662153
              ],
              "estimate": 14.393206538904607
            },
            "n10_CC_high_weight_alignment": {
              "ci95_simultaneous": [
                2.9055334189994113,
                12.961614204325922
              ],
              "estimate": 7.933573811662667
            },
            "n10_CC_scalar_gain": {
              "ci95_simultaneous": [
                -1.5256477852130663,
                9.484043740080928
              ],
              "estimate": 3.979197977433931
            },
            "n12_AC_high_weight_alignment": {
              "ci95_simultaneous": [
                4.552867746696069,
                13.8550626464226
              ],
              "estimate": 9.203965196559334
            },
            "n12_AC_scalar_gain": {
              "ci95_simultaneous": [
                3.7396337240506794,
                13.128493380697282
              ],
              "estimate": 8.434063552373981
            },
            "n12_CC_high_weight_alignment": {
              "ci95_simultaneous": [
                7.459096362621099,
                15.911378358040047
              ],
              "estimate": 11.685237360330573
            },
            "n12_CC_scalar_gain": {
              "ci95_simultaneous": [
                3.21361904160495,
                12.09641745235988
              ],
              "estimate": 7.655018246982415
            }
          },
          "method": "Centered max-standardized paired-instance bootstrap; fixed eight-effect family, 95% simultaneous symmetric intervals",
          "replicates": 4000,
          "scope": "Four scalar gains plus four high-weight residual-alignment terms, ExtraTrees only. Alignment is not an independent component-MSE gain or a causal share. All other intervals remain pointwise.",
          "units": "percent of scalar baseline MSE"
        },
        "primary_inspection": "Native n10/n12 XOR CC and AC scalar gain and high-weight signed alignment; other component targets are exploratory diagnostics.",
        "protocol_sha256": "67df06258fe998e06b68cdd4f8f55cd313cb2f8d83c8bc04541993533e48c1f9",
        "results": {
          "n10_xor_AC__extra_trees": {
            "cell": "n10_xor_AC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 5.451332064404404e-06,
                "MSE_M3": 4.911504732955197e-06,
                "absolute_reduction": {
                  "ci95": [
                    1.4144895211766722e-07,
                    1.0699211779230296e-06
                  ],
                  "estimate": 5.398273314492078e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.6255677093211354,
                    14.286578954127465
                  ],
                  "estimate": 9.90266828495225,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 5.006888705375167e-07,
                "MSE_M3": 4.0000270677851873e-07,
                "absolute_reduction": {
                  "ci95": [
                    6.514216942393186e-08,
                    1.3939978139873093e-07
                  ],
                  "estimate": 1.00686163758998e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    15.35370604060329,
                    24.770136583546247
                  ],
                  "estimate": 20.109527030410305,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 5.790922889697139e-06,
                "MSE_M3": 5.180010861637644e-06,
                "absolute_reduction": {
                  "ci95": [
                    1.8328575281422555e-07,
                    1.1779308394525368e-06
                  ],
                  "estimate": 6.10912028059496e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    4.2991329143790775,
                    14.945947237818459
                  ],
                  "estimate": 10.549476131799196,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 2.083628402708921e-08,
                "MSE_M3": 1.839272304278354e-08,
                "absolute_reduction": {
                  "ci95": [
                    1.3722370740096244e-09,
                    3.6211596502132586e-09
                  ],
                  "estimate": 2.4435609843056666e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    7.6928054560884735,
                    15.359952825900175
                  ],
                  "estimate": 11.727431729807474,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 1.840909475948973e-09,
                "MSE_M3": 1.8090254229087217e-09,
                "absolute_reduction": {
                  "ci95": [
                    1.0683361998567851e-11,
                    5.440999433650901e-11
                  ],
                  "estimate": 3.1884053040251686e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.5844958700262356,
                    2.8598018811085826
                  ],
                  "estimate": 1.731972889314165,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 4.170005779551811e-07,
                "MSE_M3": 3.3184828670541113e-07,
                "absolute_reduction": {
                  "ci95": [
                    5.790027165846243e-08,
                    1.15478586195507e-07
                  ],
                  "estimate": 8.515229124977002e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    16.212388895240323,
                    24.56275984677868
                  ],
                  "estimate": 20.42018542691855,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 5.785099394761902e-07,
                "MSE_M3": 5.422997321918435e-07,
                "absolute_reduction": {
                  "ci95": [
                    9.7159178132386e-09,
                    6.77572460127097e-08
                  ],
                  "estimate": 3.621020728434662e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.062237992339115,
                    9.744512963686944
                  ],
                  "estimate": 6.259219559327368,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 5.50361435237591e-07,
                "MSE_M3": 5.014828273685262e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.6550246884026865e-08,
                    9.764740864931634e-08
                  ],
                  "estimate": 4.887860786906477e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.761675786678638,
                    13.235094417286565
                  ],
                  "estimate": 8.881183298746919,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 4.298462649058678e-07,
                "MSE_M3": 4.1587458596204963e-07,
                "absolute_reduction": {
                  "ci95": [
                    -1.50119532100421e-09,
                    3.449211729434066e-08
                  ],
                  "estimate": 1.3971678943818198e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.3599465844609412,
                    6.604190614284155
                  ],
                  "estimate": 3.250389751991415,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 2.352804292666123e-07,
                "MSE_M3": 2.3586766016943085e-07,
                "absolute_reduction": {
                  "ci95": [
                    -7.059777582953957e-09,
                    7.589451913116846e-09
                  ],
                  "estimate": -5.872309028185498e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -3.2389946392063744,
                    3.0033955665400045
                  ],
                  "estimate": -0.24958765361360272,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 8.844659824438544e-08,
                "MSE_M3": 8.66923129597717e-08,
                "absolute_reduction": {
                  "ci95": [
                    -3.3289581250566424e-10,
                    3.9243469247726025e-09
                  ],
                  "estimate": 1.7542852846137318e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.3714519319643399,
                    4.441646713813284
                  ],
                  "estimate": 1.9834400863744845,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 1.640872691351762e-08,
                "MSE_M3": 1.6408877564756917e-08,
                "absolute_reduction": {
                  "ci95": [
                    -1.8885094667157402e-10,
                    1.9826900732964988e-10
                  ],
                  "estimate": -1.5065123929961127e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -1.1579114321878974,
                    1.1995951253660513
                  ],
                  "estimate": -0.0009181165613494595,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 5.288719373360032e-07,
                "MSE_M3": 4.288694438899439e-07,
                "absolute_reduction": {
                  "ci95": [
                    6.405209514437723e-08,
                    1.3884069043259268e-07
                  ],
                  "estimate": 1.0000249344605929e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    14.111687421209544,
                    23.550339272027582
                  ],
                  "estimate": 18.9086405207629,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 3.1611635161900266e-09,
                "MSE_M3": 3.1536649404657123e-09,
                "absolute_reduction": {
                  "ci95": [
                    -4.5660751679705484e-11,
                    6.074304465223494e-11
                  ],
                  "estimate": 7.498575724314627e-12,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -1.345656142266866,
                    2.0524166720156125
                  ],
                  "estimate": 0.23720935933590173,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "extra_trees",
            "maximum_loss_identity_error": 2.3310346708438345e-18,
            "model_selection": {
              "components_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.8939140851944123,
                  0.8878519570509246,
                  0.890445844614662
                ]
              },
              "components_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 12,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.8458448503743621,
                  0.8393528251187974,
                  0.8349953954516769
                ]
              },
              "scalar_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 12,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.7367615971872961,
                  0.7171834371374686,
                  0.7137248915743719
                ]
              },
              "scalar_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 1,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.6279146280979018,
                  0.6308175133526954,
                  0.6284741582033249
                ]
              }
            },
            "scalar": {
              "MSE_B": 8.308615985447399e-06,
              "MSE_M3": 7.112739726137509e-06,
              "absolute_reduction": {
                "ci95": [
                  6.350686167861013e-07,
                  1.8375019718881372e-06
                ],
                "estimate": 1.195876259309889e-06,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  9.67481873226953,
                  18.592946303746672
                ],
                "estimate": 14.393206538904613,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    7.558268418851036e-07,
                    1.8650076956140216e-06
                  ],
                  "estimate": 1.2549483973847005e-06,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    11.237001062438022,
                    18.9485052320441
                  ],
                  "estimate": 15.104181004185916,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    3.248818752762246e-07,
                    5.861717010213318e-07
                  ],
                  "estimate": 4.5010672872444625e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    4.06708940397998,
                    7.267621868150442
                  ],
                  "estimate": 5.417349044808563,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    8.15721419733944e-07,
                    1.9585746592553367e-06
                  ],
                  "estimate": 1.3332040079507674e-06,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    12.061887261586454,
                    20.069994368749875
                  ],
                  "estimate": 16.046041967589836,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -1.034516232605331e-06,
                    -8.026973656625874e-07
                  ],
                  "estimate": -9.151743758793314e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -15.786720688173538,
                    -7.932828871842047
                  ],
                  "estimate": -11.014763198615341,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    5.44592101473422e-08,
                    1.0414761839786571e-07
                  ],
                  "estimate": 7.825561056606718e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.6651890493941809,
                    1.328775503476311
                  ],
                  "estimate": 0.9418609634039226,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    -1.2368970041540574e-08,
                    -3.491210635889266e-09
                  ],
                  "estimate": -7.649517770330948e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.15400646054369024,
                    -0.04475644123550654
                  ],
                  "estimate": -0.0920672923592706,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    3.276592507241923e-07,
                    5.932250081234114e-07
                  ],
                  "estimate": 4.506185578693504e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    4.154937634894238,
                    7.127348531386635
                  ],
                  "estimate": 5.423509266267837,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    1.9118698526884694e-07,
                    5.474853473358445e-07
                  ],
                  "estimate": 3.538199977667922e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.843323529466855,
                    5.636312674798637
                  ],
                  "estimate": 4.258470946142059,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    2.1702863757963014e-07,
                    5.385898960429828e-07
                  ],
                  "estimate": 3.614992921396027e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    3.0751252363390464,
                    5.720768154401883
                  ],
                  "estimate": 4.350896620722048,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    -5.505338831389996e-08,
                    1.8727498747775244e-07
                  ],
                  "estimate": 5.549965764859657e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.853703429490999,
                    1.7787155234953407
                  ],
                  "estimate": 0.6679771666641546,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    1.720886167192729e-08,
                    1.5533643652514084e-07
                  ],
                  "estimate": 8.394043437049791e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.23298379097827335,
                    1.8506205293262439
                  ],
                  "estimate": 1.0102817908243706,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    -1.0118044459955565e-07,
                    -1.4742286852461418e-08
                  ],
                  "estimate": -5.81906783812426e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -1.4131545058995516,
                    -0.1540736737842746
                  ],
                  "estimate": -0.7003654818463628,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    -2.6851847159558866e-09,
                    3.231346477121835e-08
                  ],
                  "estimate": 1.541065374143399e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.02473151257581083,
                    0.46795786080042384
                  ],
                  "estimate": 0.18547798777107835,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    2.2733642334546362e-07,
                    4.2429846624454863e-07
                  ],
                  "estimate": 3.2595694777493205e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.221063238133762,
                    6.496231831701901
                  ],
                  "estimate": 3.9231196669318695,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    3.2350132646192603e-07,
                    5.906200075342641e-07
                  ],
                  "estimate": 4.5188967946351666e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    4.081599330913226,
                    7.3169090287746545
                  ],
                  "estimate": 5.438808102998197,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    -5.085742982993561e-09,
                    8.255819648289307e-09
                  ],
                  "estimate": 1.7829507390704112e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.06636755343996302,
                    0.09944138408084965
                  ],
                  "estimate": 0.02145905818963426,
                  "valid_replicates": 4000
                }
              }
            }
          },
          "n10_xor_AC__ridge": {
            "cell": "n10_xor_AC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 6.307822000413163e-06,
                "MSE_M3": 6.0912612816435766e-06,
                "absolute_reduction": {
                  "ci95": [
                    1.485363137787781e-07,
                    2.8632384847761347e-07
                  ],
                  "estimate": 2.165607187695865e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.2143090547216073,
                    5.002683912342869
                  ],
                  "estimate": 3.433209097457121,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 5.523075620289445e-07,
                "MSE_M3": 4.896345449097718e-07,
                "absolute_reduction": {
                  "ci95": [
                    4.6727777484916335e-08,
                    7.975688212520312e-08
                  ],
                  "estimate": 6.267301711917264e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    9.11274574561835,
                    13.957270853112211
                  ],
                  "estimate": 11.34748488485989,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 6.710449583652262e-06,
                "MSE_M3": 6.4575579028452844e-06,
                "absolute_reduction": {
                  "ci95": [
                    1.7639984304479555e-07,
                    3.308055996078319e-07
                  ],
                  "estimate": 2.5289168080697744e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.4784850923578943,
                    5.439771088348404
                  ],
                  "estimate": 3.7686250027578234,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 2.2588546276214035e-08,
                "MSE_M3": 2.123820575647818e-08,
                "absolute_reduction": {
                  "ci95": [
                    8.921688748282671e-10,
                    1.8347156011775726e-09
                  ],
                  "estimate": 1.350340519735853e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    4.291368482179195,
                    7.565156954149583
                  ],
                  "estimate": 5.977987707680751,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 1.865370364282584e-09,
                "MSE_M3": 1.8655876473739258e-09,
                "absolute_reduction": {
                  "ci95": [
                    -8.708445459468173e-12,
                    8.302344160408655e-12
                  ],
                  "estimate": -2.1728309134140195e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.46855203812503876,
                    0.4399837610155861
                  ],
                  "estimate": -0.01164825471133548,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 4.471329445393133e-07,
                "MSE_M3": 3.840588922401625e-07,
                "absolute_reduction": {
                  "ci95": [
                    4.9666797211374784e-08,
                    7.673410570156556e-08
                  ],
                  "estimate": 6.307405229915086e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    11.882424765361325,
                    16.8307730820772
                  ],
                  "estimate": 14.106330805961267,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 6.404018475003721e-07,
                "MSE_M3": 6.191803133016034e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.4012646837588857e-08,
                    2.8596489225211397e-08
                  ],
                  "estimate": 2.122153419876863e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.260569579076505,
                    4.536112957917091
                  ],
                  "estimate": 3.313784037569676,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 6.522004469063066e-07,
                "MSE_M3": 6.417965503392984e-07,
                "absolute_reduction": {
                  "ci95": [
                    6.178268428397919e-09,
                    1.4752370797301379e-08
                  ],
                  "estimate": 1.0403896567008158e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.9363098928755176,
                    2.373397158860082
                  ],
                  "estimate": 1.5951992391846297,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 4.897413463045015e-07,
                "MSE_M3": 4.897985699443838e-07,
                "absolute_reduction": {
                  "ci95": [
                    -3.22887014329394e-10,
                    2.1278640814132755e-10
                  ],
                  "estimate": -5.722363988230394e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.06824822989968989,
                    0.043553507383012634
                  ],
                  "estimate": -0.011684461668205687,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 2.672387729695541e-07,
                "MSE_M3": 2.6764119330394535e-07,
                "absolute_reduction": {
                  "ci95": [
                    -1.8278741097830807e-09,
                    1.0544362994326651e-09
                  ],
                  "estimate": -4.024203343912537e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.7079835387811698,
                    0.3829680808118865
                  ],
                  "estimate": -0.15058456148393576,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 9.777031103416359e-08,
                "MSE_M3": 9.603852532222515e-08,
                "absolute_reduction": {
                  "ci95": [
                    1.090256998075574e-09,
                    2.423788546712085e-09
                  ],
                  "estimate": 1.731785711938439e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.1375431941986422,
                    2.415928615360036
                  ],
                  "estimate": 1.7712797408748209,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 1.809501797717001e-08,
                "MSE_M3": 1.8069859159809505e-08,
                "absolute_reduction": {
                  "ci95": [
                    3.758123522539719e-12,
                    4.666410345732191e-11
                  ],
                  "estimate": 2.5158817360505702e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.022468997102612527,
                    0.25326676336690745
                  ],
                  "estimate": 0.13903726093142263,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 5.824289083931232e-07,
                "MSE_M3": 5.207968254158271e-07,
                "absolute_reduction": {
                  "ci95": [
                    4.549443612872259e-08,
                    7.87930089850195e-08
                  ],
                  "estimate": 6.163208297729613e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    8.39070575239607,
                    13.109326084941742
                  ],
                  "estimate": 10.581906579351347,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 3.3086203446770884e-09,
                "MSE_M3": 3.312062248732025e-09,
                "absolute_reduction": {
                  "ci95": [
                    -9.747744697606523e-12,
                    3.6392024348865175e-12
                  ],
                  "estimate": -3.4419040549360133e-12,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.3097954601932612,
                    0.10413330162664164
                  ],
                  "estimate": -0.10402837728037766,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "ridge",
            "maximum_loss_identity_error": 3.7269449679189215e-19,
            "model_selection": {
              "components_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  3.5063920440706906,
                  3.253927457584519,
                  1.149173162840472
                ]
              },
              "components_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  3.530357692055198,
                  3.275295465283579,
                  1.107941075001698
                ]
              },
              "scalar_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  2.1064042579436606,
                  2.244387250355728,
                  0.852486258355104
                ]
              },
              "scalar_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  2.0751865226022477,
                  1.9721251093714767,
                  0.8044838085752899
                ]
              }
            },
            "scalar": {
              "MSE_B": 9.721651043213539e-06,
              "MSE_M3": 9.155916817593984e-06,
              "absolute_reduction": {
                "ci95": [
                  4.155288327761463e-07,
                  7.142402032116641e-07
                ],
                "estimate": 5.657342256195532e-07,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  4.107174894092935,
                  8.067666463516645
                ],
                "estimate": 5.819322490642978,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    3.834221539121388e-07,
                    6.129371293587543e-07
                  ],
                  "estimate": 4.987500854505606e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    3.6927260066916094,
                    7.097848517347797
                  ],
                  "estimate": 5.1303022833629335,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    2.17382179030327e-07,
                    3.205347840024483e-07
                  ],
                  "estimate": 2.674468675649094e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.9855889325201734,
                    3.8176561858766584
                  ],
                  "estimate": 2.751043689760989,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    4.168990218487272e-07,
                    6.554951774637024e-07
                  ],
                  "estimate": 5.368844963811838e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    3.987896049356951,
                    7.607149644938281
                  ],
                  "estimate": 5.522564984020595,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -2.548887920293105e-07,
                    -2.1633019060167258e-07
                  ],
                  "estimate": -2.3552081619001784e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -3.387811021637159,
                    -1.7792215859887262
                  ],
                  "estimate": -2.422642153509815,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    2.9334589009723027e-08,
                    4.7374663498054004e-08
                  ],
                  "estimate": 3.813441093062316e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.27272782539575613,
                    0.5564986733420789
                  ],
                  "estimate": 0.39226270065766167,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    -2.9992390288380003e-09,
                    1.0612802094705986e-09
                  ],
                  "estimate": -9.62269284970748e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.031968872670753705,
                    0.011877554008643064
                  ],
                  "estimate": -0.009898208449299218,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    2.2866549714556073e-07,
                    3.1964414342182925e-07
                  ],
                  "estimate": 2.741386296327967e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.0852620223837883,
                    3.8587250782137072
                  ],
                  "estimate": 2.81987728642211,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    1.2213431860536808e-07,
                    2.1139068634138754e-07
                  ],
                  "estimate": 1.6635009536690988e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.206423831832736,
                    2.3931276915180435
                  ],
                  "estimate": 1.711130080965363,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    8.074728780622864e-08,
                    1.5822474507129837e-07
                  ],
                  "estimate": 1.1898295489947581e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.7950364750096319,
                    1.8148300199018184
                  ],
                  "estimate": 1.22389658269554,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    -5.826307903073062e-08,
                    1.5191184543203678e-08
                  ],
                  "estimate": -2.050477076064897e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.6642041225322461,
                    0.14862360667427832
                  ],
                  "estimate": -0.21091860497258727,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    -1.9151554926478323e-08,
                    3.203061166317311e-08
                  ],
                  "estimate": 6.178990186503263e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.20052085051983753,
                    0.3495875012641808
                  ],
                  "estimate": 0.0635590617173682,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    -7.081490519280146e-08,
                    -3.793965181081352e-08
                  ],
                  "estimate": -5.366551046208851e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.8361882293285926,
                    -0.35769564758209593
                  ],
                  "estimate": -0.5520205387288734,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    1.5588026837112693e-09,
                    1.5106597761699485e-08
                  ],
                  "estimate": 8.23196587258314e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.014869226830771761,
                    0.18334104884442315
                  ],
                  "estimate": 0.08467662371331139,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    -7.240239213970848e-23,
                    4.395447065552576e-22
                  ],
                  "estimate": 1.809596147872614e-22,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -7.551593852165081e-16,
                    4.911761324982317e-15
                  ],
                  "estimate": 1.8614082523933542e-15,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    2.1418908024755696e-07,
                    3.172878254288304e-07
                  ],
                  "estimate": 2.6437054542838606e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.9524288586317047,
                    3.7799995874863823
                  ],
                  "estimate": 2.719399660132186,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    -5.506030391863472e-09,
                    -8.315716213066632e-10
                  ],
                  "estimate": -3.07632213652336e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.060710756285864406,
                    -0.008911572584132015
                  ],
                  "estimate": -0.031644029628803326,
                  "valid_replicates": 4000
                }
              }
            }
          },
          "n10_xor_CC__extra_trees": {
            "cell": "n10_xor_CC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 2.864789861541587e-05,
                "MSE_M3": 2.9265848894376148e-05,
                "absolute_reduction": {
                  "ci95": [
                    -2.0037093272678213e-06,
                    6.360632131623731e-07
                  ],
                  "estimate": -6.179502789602797e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -6.8135255531745775,
                    2.2718638857321647
                  ],
                  "estimate": -2.157052729262841,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 3.1533919026407585e-07,
                "MSE_M3": 2.6517684612545044e-07,
                "absolute_reduction": {
                  "ci95": [
                    3.619415175576617e-08,
                    6.526354852351518e-08
                  ],
                  "estimate": 5.016234413862545e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    12.197454446267798,
                    19.916746481072593
                  ],
                  "estimate": 15.907424667583431,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 2.9503595489217295e-05,
                "MSE_M3": 3.003042063841248e-05,
                "absolute_reduction": {
                  "ci95": [
                    -1.953401833308304e-06,
                    7.621291406672226e-07
                  ],
                  "estimate": -5.268251491951859e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -6.4651517040158275,
                    2.660362054378985
                  ],
                  "estimate": -1.785630328980497,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 2.275379179475661e-08,
                "MSE_M3": 2.0571656331226123e-08,
                "absolute_reduction": {
                  "ci95": [
                    1.4479481601593688e-09,
                    2.9690177839827665e-09
                  ],
                  "estimate": 2.182135463530489e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    6.718926558339537,
                    12.951787845688106
                  ],
                  "estimate": 9.590205813667243,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 1.9563966875964327e-09,
                "MSE_M3": 1.924827185999763e-09,
                "absolute_reduction": {
                  "ci95": [
                    -2.224949690769482e-12,
                    6.946031798900941e-11
                  ],
                  "estimate": 3.156950159666944e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.11676277034941265,
                    3.4379035485338334
                  ],
                  "estimate": 1.6136554409859858,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 3.805378962161006e-07,
                "MSE_M3": 3.4725436129771565e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.727730089691401e-08,
                    4.9763082954544106e-08
                  ],
                  "estimate": 3.3283534918384944e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    4.83297857258144,
                    12.572552707947498
                  ],
                  "estimate": 8.74644424361978,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 1.175686176386623e-06,
                "MSE_M3": 1.1838635031531131e-06,
                "absolute_reduction": {
                  "ci95": [
                    -6.136955307326218e-08,
                    4.386791826664871e-08
                  ],
                  "estimate": -8.177326766490201e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -5.224867064759133,
                    3.8094202758149476
                  ],
                  "estimate": -0.6955365241788041,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 1.8403822562129119e-06,
                "MSE_M3": 1.8725234069541899e-06,
                "absolute_reduction": {
                  "ci95": [
                    -1.2004702058208447e-07,
                    4.897723433378835e-08
                  ],
                  "estimate": -3.214115074127783e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -6.399375530209629,
                    2.7551897279178688
                  ],
                  "estimate": -1.7464388516447125,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 1.618368024889657e-06,
                "MSE_M3": 1.666392458308621e-06,
                "absolute_reduction": {
                  "ci95": [
                    -1.224396104274432e-07,
                    1.8310769810685387e-08
                  ],
                  "estimate": -4.802443341896375e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -7.371660645779022,
                    1.1688750114293027
                  ],
                  "estimate": -2.967460594893929,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 8.60321136626347e-07,
                "MSE_M3": 8.98316916152724e-07,
                "absolute_reduction": {
                  "ci95": [
                    -7.582431695977181e-08,
                    -4.601833227857616e-09
                  ],
                  "estimate": -3.799577952637689e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -8.568422741297885,
                    -0.562474294837339
                  ],
                  "estimate": -4.416464725645715,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 2.3402045235990446e-07,
                "MSE_M3": 2.4149939388056265e-07,
                "absolute_reduction": {
                  "ci95": [
                    -1.5309194692367657e-08,
                    -6.08130676501688e-10
                  ],
                  "estimate": -7.478941520658219e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -6.44835480186913,
                    -0.2632634103924513
                  ],
                  "estimate": -3.195849527355076,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 2.923096568565633e-08,
                "MSE_M3": 2.9071413037445598e-08,
                "absolute_reduction": {
                  "ci95": [
                    -4.5656684031116073e-10,
                    7.753941470238773e-10
                  ],
                  "estimate": 1.5955264821073097e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -1.5633132724751357,
                    2.6451711944647522
                  ],
                  "estimate": 0.5458343385795962,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 3.317300802685148e-07,
                "MSE_M3": 2.8351564092209955e-07,
                "absolute_reduction": {
                  "ci95": [
                    3.346160202021253e-08,
                    6.413781821395231e-08
                  ],
                  "estimate": 4.821443934641526e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    10.865220042539073,
                    18.4780025180104
                  ],
                  "estimate": 14.534237988725257,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 3.073348362676687e-09,
                "MSE_M3": 3.092513627668082e-09,
                "absolute_reduction": {
                  "ci95": [
                    -7.085338010402354e-11,
                    3.0746575340603415e-11
                  ],
                  "estimate": -1.9165264991395057e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -2.300037068190126,
                    0.9949069827119014
                  ],
                  "estimate": -0.6235955944383524,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "extra_trees",
            "maximum_loss_identity_error": 3.848917712323541e-18,
            "model_selection": {
              "components_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 1,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.7446506542743331,
                  0.7506328949136833,
                  0.7759923116390126
                ]
              },
              "components_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.7310340571148797,
                  0.726093139491826,
                  0.7526110666653201
                ]
              },
              "scalar_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.4998310446176079,
                  0.49959219509204267,
                  0.5394510905215433
                ]
              },
              "scalar_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 1,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.47079471597942,
                  0.4778268288244708,
                  0.5239770101205087
                ]
              }
            },
            "scalar": {
              "MSE_B": 3.482219215184683e-05,
              "MSE_M3": 3.3436548186042386e-05,
              "absolute_reduction": {
                "ci95": [
                  -4.776331023399741e-08,
                  2.761667036697112e-06
                ],
                "estimate": 1.3856439658044463e-06,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  -0.13333758456323463,
                  7.876353031798838
                ],
                "estimate": 3.979197977433931,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    1.457948937487815e-06,
                    4.069598051755096e-06
                  ],
                  "estimate": 2.7626443172057724e-06,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    4.1969461223017115,
                    11.464113216857543
                  ],
                  "estimate": 7.933573811662667,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    4.500848431445004e-07,
                    7.600582174566962e-07
                  ],
                  "estimate": 5.967323589902587e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.3195538373751614,
                    2.1433860913913683
                  ],
                  "estimate": 1.713655350553829,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    1.5718772168787241e-06,
                    4.206303914465004e-06
                  ],
                  "estimate": 2.8930790342770876e-06,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    4.539685543292197,
                    11.877495108857913
                  ],
                  "estimate": 8.30814734943001,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -3.234359540990338e-06,
                    -2.372348514444132e-06
                  ],
                  "estimate": -2.775711510233707e-06,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -9.424754984546043,
                    -6.793114176249487
                  ],
                  "estimate": -7.971099286713041,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    9.686281408104926e-08,
                    1.664228848781146e-07
                  ],
                  "estimate": 1.304347170713154e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.28398370986989224,
                    0.47701118121321284
                  ],
                  "estimate": 0.3745735377673449,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    -2.1045257358756887e-08,
                    3.761048908511766e-09
                  ],
                  "estimate": -8.093640530725681e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.060997415533641394,
                    0.01019954023074008
                  ],
                  "estimate": -0.023242765692154815,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    4.2085828210344685e-07,
                    7.448781610982551e-07
                  ],
                  "estimate": 5.748942124609496e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.2429461246189544,
                    2.09682931408579
                  ],
                  "estimate": 1.650942048547795,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    5.37397707859579e-07,
                    1.0889167967082894e-06
                  ],
                  "estimate": 8.098619208510697e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.592222198367416,
                    3.071921441726756
                  ],
                  "estimate": 2.325706311996552,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    4.795290369401783e-07,
                    1.164410715104624e-06
                  ],
                  "estimate": 8.245652904607156e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.4087676669190496,
                    3.2935180890571147
                  ],
                  "estimate": 2.3679304475292318,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    2.299377388225989e-07,
                    8.278481298980988e-07
                  ],
                  "estimate": 5.344272297016725e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.6688715435699315,
                    2.3458186451720264
                  ],
                  "estimate": 1.5347317232965432,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    -1.2276681757758875e-07,
                    3.424177681427254e-07
                  ],
                  "estimate": 1.1804743228677631e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.3632421782201369,
                    0.9801839120304557
                  ],
                  "estimate": 0.3390005769080094,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    -1.7391033769728883e-07,
                    9.418870778579565e-08
                  ],
                  "estimate": -3.724498391824134e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.5065816970149948,
                    0.2722622117025705
                  ],
                  "estimate": -0.10695760840049816,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    -1.0346620554137597e-07,
                    -6.7916229149122726e-09
                  ],
                  "estimate": -5.381314410644435e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.3000785084666558,
                    -0.018466207152704715
                  ],
                  "estimate": -0.15453692252281226,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    3.448767740241584e-07,
                    1.0027579975140452e-06
                  ],
                  "estimate": 6.689349002732105e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.9917446660420071,
                    2.913174915284246
                  ],
                  "estimate": 1.92100169155414,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    4.5040737611223476e-07,
                    7.657210473482976e-07
                  ],
                  "estimate": 5.993415414878473e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.3197718050855007,
                    2.1596590525780055
                  ],
                  "estimate": 1.7211482231627988,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    -8.454481130583518e-09,
                    1.3979558968943355e-08
                  ],
                  "estimate": 2.6091824975887253e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.024949644160069243,
                    0.040131795970891046
                  ],
                  "estimate": 0.0074928726089702686,
                  "valid_replicates": 4000
                }
              }
            }
          },
          "n10_xor_CC__ridge": {
            "cell": "n10_xor_CC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 5.6742438748637234e-05,
                "MSE_M3": 5.570238535888029e-05,
                "absolute_reduction": {
                  "ci95": [
                    6.525275220348003e-07,
                    1.4916084337044536e-06
                  ],
                  "estimate": 1.0400533897569457e-06,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.1916307703376268,
                    2.49908782073477
                  ],
                  "estimate": 1.8329374145589123,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 7.033530362035211e-07,
                "MSE_M3": 6.78766702073151e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.5847778618308653e-08,
                    3.5698789511171575e-08
                  ],
                  "estimate": 2.4586334130370083e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.4738233418929023,
                    4.560901224283538
                  ],
                  "estimate": 3.4955893932127453,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 5.858060487029173e-05,
                "MSE_M3": 5.7464677435241e-05,
                "absolute_reduction": {
                  "ci95": [
                    7.131355691184144e-07,
                    1.591115816467132e-06
                  ],
                  "estimate": 1.11592743505073e-06,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.2521885196720006,
                    2.584488418066127
                  ],
                  "estimate": 1.9049435176055272,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 3.4074994959544834e-08,
                "MSE_M3": 3.2742707081973334e-08,
                "absolute_reduction": {
                  "ci95": [
                    9.56662735083836e-10,
                    1.7801945616955884e-09
                  ],
                  "estimate": 1.332287877571505e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.0379866290189903,
                    4.836546070256435
                  ],
                  "estimate": 3.9098696247886444,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 2.077206858188624e-09,
                "MSE_M3": 2.0782973659823422e-09,
                "absolute_reduction": {
                  "ci95": [
                    -2.4421040615092442e-12,
                    2.9701776100462164e-13
                  ],
                  "estimate": -1.0905077937185367e-12,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.11674749557216754,
                    0.014292600461198375
                  ],
                  "estimate": -0.05249875761865559,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 7.82917051557776e-07,
                "MSE_M3": 7.482581659102493e-07,
                "absolute_reduction": {
                  "ci95": [
                    2.4416444676282607e-08,
                    4.763046408980126e-08
                  ],
                  "estimate": 3.465888564752683e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.3282385559956023,
                    5.577626052202271
                  ],
                  "estimate": 4.426891147480538,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 2.6425205853032316e-06,
                "MSE_M3": 2.5740234563304036e-06,
                "absolute_reduction": {
                  "ci95": [
                    4.647501982536574e-08,
                    9.594729118817701e-08
                  ],
                  "estimate": 6.849712897282767e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.8364025049921204,
                    3.3930900229703305
                  ],
                  "estimate": 2.592113353961538,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 3.7086082146376226e-06,
                "MSE_M3": 3.6436815326816623e-06,
                "absolute_reduction": {
                  "ci95": [
                    3.9936102823805736e-08,
                    9.371567873287596e-08
                  ],
                  "estimate": 6.492668195595995e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.1295831150904598,
                    2.396860874440144
                  ],
                  "estimate": 1.7507021016590205,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 2.9864742220955584e-06,
                "MSE_M3": 2.9471114241372567e-06,
                "absolute_reduction": {
                  "ci95": [
                    2.2614174809890155e-08,
                    5.8352620411459725e-08
                  ],
                  "estimate": 3.936279795830172e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.7863246855472886,
                    1.8866361109641707
                  ],
                  "estimate": 1.3180357515586227,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 1.3651307167463088e-06,
                "MSE_M3": 1.3569494408366886e-06,
                "absolute_reduction": {
                  "ci95": [
                    2.966141253870938e-09,
                    1.3492122913827984e-08
                  ],
                  "estimate": 8.18127590962012e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.21882852746541895,
                    0.988244175535362
                  ],
                  "estimate": 0.5993034812900265,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 3.162529744876181e-07,
                "MSE_M3": 3.1540621957293826e-07,
                "absolute_reduction": {
                  "ci95": [
                    2.729047625905741e-10,
                    1.44130013329051e-09
                  ],
                  "estimate": 8.467549146798289e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.08881392377786265,
                    0.4583191952376827
                  ],
                  "estimate": 0.26774607133789374,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 3.29592426272945e-08,
                "MSE_M3": 3.297581228780124e-08,
                "absolute_reduction": {
                  "ci95": [
                    -6.123969157773344e-11,
                    2.8936173619898515e-11
                  ],
                  "estimate": -1.656966050674115e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.18771004576678452,
                    0.08535918013665839
                  ],
                  "estimate": -0.0502731834408699,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 7.435207016018801e-07,
                "MSE_M3": 7.191093634891984e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.5636584520417714e-08,
                    3.565796632744804e-08
                  ],
                  "estimate": 2.441133811268176e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.2941685165626025,
                    4.31672428984206
                  ],
                  "estimate": 3.2832089355533327,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 3.614081404050475e-09,
                "MSE_M3": 3.6139496621927504e-09,
                "absolute_reduction": {
                  "ci95": [
                    -1.1601521076652943e-11,
                    1.1796185301684838e-11
                  ],
                  "estimate": 1.3174185772509796e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.31633349474565675,
                    0.3373211675006346
                  ],
                  "estimate": 0.003645237696567889,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "ridge",
            "maximum_loss_identity_error": 5.861467994999758e-19,
            "model_selection": {
              "components_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  3.4993693806058586,
                  1.532420412295819,
                  0.9121915331154712
                ]
              },
              "components_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  2.955862307183998,
                  1.5323915403137005,
                  0.9032725807521824
                ]
              },
              "scalar_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  3.7517925967488237,
                  1.4755797347777617,
                  0.8652554788021285
                ]
              },
              "scalar_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  3.9478400939939386,
                  1.4444969822781464,
                  0.8549966880222287
                ]
              }
            },
            "scalar": {
              "MSE_B": 6.912520411436578e-05,
              "MSE_M3": 6.76547562683826e-05,
              "absolute_reduction": {
                "ci95": [
                  9.43127695917683e-07,
                  2.087846792911245e-06
                ],
                "estimate": 1.4704478459831807e-06,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  1.4237230359154858,
                  2.855145674230251
                ],
                "estimate": 2.1272238756074624,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    9.765147986390542e-07,
                    2.002009670960972e-06
                  ],
                  "estimate": 1.4524497779917353e-06,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.475159634695374,
                    2.7545451959819953
                  ],
                  "estimate": 2.101186964437308,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    1.4243113853087317e-07,
                    2.8182476207147384e-07
                  ],
                  "estimate": 2.0344820716405995e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.21212833420987431,
                    0.3817412179862298
                  ],
                  "estimate": 0.29431841796439456,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    1.0255176912039127e-06,
                    2.0678904718782643e-06
                  ],
                  "estimate": 1.5085515242928775e-06,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.544232039664637,
                    2.847488143717792
                  ],
                  "estimate": 2.1823465747703543,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -2.717683201004905e-07,
                    -2.1361138304149655e-07
                  ],
                  "estimate": -2.4212897619117174e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.4137569156815032,
                    -0.2944362368188479
                  ],
                  "estimate": -0.3502759656095567,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    4.1375439180081755e-08,
                    7.352219821079499e-08
                  ],
                  "estimate": 5.6101746301142103e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.06166853342441042,
                    0.10270261771370198
                  ],
                  "estimate": 0.08115961033304622,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    -5.217391782572303e-09,
                    2.4391171298014714e-10
                  ],
                  "estimate": -2.4683089552960646e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.007580575993030535,
                    0.0003456183400076471
                  ],
                  "estimate": -0.003570779988168012,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    1.865344584872248e-07,
                    3.3275642839509427e-07
                  ],
                  "estimate": 2.5098584897626426e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.2781984121500754,
                    0.4588169602181576
                  ],
                  "estimate": 0.36308876363101217,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    2.6898397780084063e-07,
                    5.02842619354505e-07
                  ],
                  "estimate": 3.730590842250975e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.39788946324251134,
                    0.6880963619132417
                  ],
                  "estimate": 0.5396860508475048,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    2.4332157364402194e-07,
                    5.10449445087577e-07
                  ],
                  "estimate": 3.6674754777944895e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.3705163877244141,
                    0.700611286640194
                  ],
                  "estimate": 0.5305554645056456,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    1.7398905222316334e-07,
                    4.048838638321144e-07
                  ],
                  "estimate": 2.8255048425544296e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.2645412099379247,
                    0.5564857268315343
                  ],
                  "estimate": 0.4087517539738051,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    6.064485270952857e-08,
                    2.0166666442688986e-07
                  ],
                  "estimate": 1.301161108457251e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.09108929591664174,
                    0.281401819719249
                  ],
                  "estimate": 0.18823251592928614,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    1.785063471792553e-08,
                    8.512352711328878e-08
                  ],
                  "estimate": 5.094328425238604e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.02715862729729086,
                    0.12036394471211986
                  ],
                  "estimate": 0.07369711945891944,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    -9.758186624726894e-09,
                    1.0277407402328824e-08
                  ],
                  "estimate": 5.157266126666301e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.014341482622077455,
                    0.014901561957778475
                  ],
                  "estimate": 0.0007460760793029622,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    -1.5068988167471833e-22,
                    1.774212462830207e-21
                  ],
                  "estimate": 6.890753530287976e-22,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -2.251661363320538e-16,
                    2.423905212885782e-15
                  ],
                  "estimate": 9.968510933996537e-16,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    1.4208994994788127e-07,
                    2.8243179676660333e-07
                  ],
                  "estimate": 2.040252978814738e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.21169551457266272,
                    0.3837256742930404
                  ],
                  "estimate": 0.2951532664466632,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    -2.128952270915762e-09,
                    3.2835868024508452e-09
                  ],
                  "estimate": 5.77090717413867e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.0031849055355302387,
                    0.0046328306534270695
                  ],
                  "estimate": 0.0008348484822686181,
                  "valid_replicates": 4000
                }
              }
            }
          },
          "n12_xor_AC__extra_trees": {
            "cell": "n12_xor_AC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 1.0347483928873613e-06,
                "MSE_M3": 9.69475263639114e-07,
                "absolute_reduction": {
                  "ci95": [
                    2.070690399206868e-08,
                    1.1433451262897713e-07
                  ],
                  "estimate": 6.527312924824743e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.2474512831057787,
                    10.48191936544416
                  ],
                  "estimate": 6.30811603061391,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 6.669578133631254e-08,
                "MSE_M3": 5.78004973478888e-08,
                "absolute_reduction": {
                  "ci95": [
                    6.691145156698673e-09,
                    1.1290966482361625e-08
                  ],
                  "estimate": 8.895283988423739e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    11.107435100665022,
                    16.22930444174601
                  ],
                  "estimate": 13.33710140311483,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 1.122863304347132e-06,
                "MSE_M3": 1.045861969518485e-06,
                "absolute_reduction": {
                  "ci95": [
                    2.9011739673025025e-08,
                    1.2974156296852518e-07
                  ],
                  "estimate": 7.700133482864693e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.9619441297521916,
                    10.917553226005229
                  ],
                  "estimate": 6.85758760933219,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 5.027163928323676e-09,
                "MSE_M3": 4.375269838512022e-09,
                "absolute_reduction": {
                  "ci95": [
                    4.75762417097088e-10,
                    8.435741322083818e-10
                  ],
                  "estimate": 6.51894089811654e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    10.49229017032543,
                    16.37746882214378
                  ],
                  "estimate": 12.967432514758478,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 2.1948811234017635e-09,
                "MSE_M3": 2.163670310685893e-09,
                "absolute_reduction": {
                  "ci95": [
                    -2.1429748383238097e-11,
                    8.672639808362454e-11
                  ],
                  "estimate": 3.1210812715870625e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -1.041015192752578,
                    3.7825716873324735
                  ],
                  "estimate": 1.4219819188885348,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "MSE_B": 4.246217928687573e-10,
                "MSE_M3": 4.278907570568877e-10,
                "absolute_reduction": {
                  "ci95": [
                    -1.1767906628922364e-11,
                    7.0938860359686685e-12
                  ],
                  "estimate": -3.268964188130369e-12,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -3.0191521767966263,
                    1.5082852772763171
                  ],
                  "estimate": -0.7698531359036357,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "MSE_B": 3.6234631626942286e-11,
                "MSE_M3": 3.6377073934938444e-11,
                "absolute_reduction": {
                  "ci95": [
                    -6.404109374846602e-13,
                    3.91898543130144e-13
                  ],
                  "estimate": -1.4244230799615963e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -1.7826797315988927,
                    1.0907417969594628
                  ],
                  "estimate": -0.39311095932391527,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 7.448462211415775e-08,
                "MSE_M3": 6.11549377646474e-08,
                "absolute_reduction": {
                  "ci95": [
                    1.0232315206566178e-08,
                    1.6769643198770885e-08
                  ],
                  "estimate": 1.3329684349510341e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    15.335723550921108,
                    21.456831193715782
                  ],
                  "estimate": 17.895887729793134,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 7.488273951805032e-08,
                "MSE_M3": 7.006085077471451e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.3291273691432322e-09,
                    7.700332980831851e-09
                  ],
                  "estimate": 4.821888743335805e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.558918308645854,
                    9.250429541409336
                  ],
                  "estimate": 6.439252589274594,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 6.965305275239078e-08,
                "MSE_M3": 6.265191991431285e-08,
                "absolute_reduction": {
                  "ci95": [
                    4.1887207636373825e-09,
                    1.0194492763539697e-08
                  ],
                  "estimate": 7.001132838077937e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    6.635815842596869,
                    13.839753357930476
                  ],
                  "estimate": 10.051437175289678,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 6.633554429806058e-08,
                "MSE_M3": 6.272045641328133e-08,
                "absolute_reduction": {
                  "ci95": [
                    1.792480143394588e-09,
                    5.504329204856551e-09
                  ],
                  "estimate": 3.6150878847792273e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.791653241895381,
                    8.265645225273914
                  ],
                  "estimate": 5.449699588708915,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 4.8365921632120276e-08,
                "MSE_M3": 4.870388654768779e-08,
                "absolute_reduction": {
                  "ci95": [
                    -2.4356178033303413e-09,
                    1.8774612054424595e-09
                  ],
                  "estimate": -3.379649155675147e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -5.0919274964444625,
                    3.7130694199355863
                  ],
                  "estimate": -0.6987666194766956,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 2.7554605707915294e-08,
                "MSE_M3": 2.683713389744207e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.1813512047269785e-10,
                    1.243954062091391e-09
                  ],
                  "estimate": 7.174718104732263e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.7646992948853065,
                    4.594142880079306
                  ],
                  "estimate": 2.6038180987911086,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 9.335542775406317e-09,
                "MSE_M3": 9.302275511031745e-09,
                "absolute_reduction": {
                  "ci95": [
                    -3.513005883019928e-10,
                    5.021461289801134e-10
                  ],
                  "estimate": 3.326726437457243e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -4.073940006599779,
                    4.865854622242082
                  ],
                  "estimate": 0.35635061800811596,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 6.91500320934866e-08,
                "MSE_M3": 6.013074700635846e-08,
                "absolute_reduction": {
                  "ci95": [
                    6.796742846882086e-09,
                    1.1405307470096842e-08
                  ],
                  "estimate": 9.019285087128133e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    10.829701051542209,
                    15.90278989408073
                  ],
                  "estimate": 13.043067102173739,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 2.2383888182072555e-10,
                "MSE_M3": 2.1966650938066805e-10,
                "absolute_reduction": {
                  "ci95": [
                    7.139646713925845e-13,
                    7.785164611947627e-12
                  ],
                  "estimate": 4.172372440057505e-12,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.31495533937168213,
                    3.437457705915043
                  ],
                  "estimate": 1.8640070063427112,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "extra_trees",
            "maximum_loss_identity_error": 2.236166980751353e-19,
            "model_selection": {
              "components_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.9765358169613414,
                  0.9706455004962805,
                  0.977117433220285
                ]
              },
              "components_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.9214298311016982,
                  0.9161648267285383,
                  0.9207079830278917
                ]
              },
              "scalar_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 12,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.7597572730718245,
                  0.7282703339393573,
                  0.7217966440710979
                ]
              },
              "scalar_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 12,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.6420078068108062,
                  0.6299821369913616,
                  0.6254560042113269
                ]
              }
            },
            "scalar": {
              "MSE_B": 1.5945829410011073e-06,
              "MSE_M3": 1.46009480236176e-06,
              "absolute_reduction": {
                "ci95": [
                  7.07039736303342e-08,
                  2.026556288339945e-07
                ],
                "estimate": 1.344881386393475e-07,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  4.930762452739853,
                  11.843036381435251
                ],
                "estimate": 8.434063552373981,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    8.884975169294643e-08,
                    2.0788494557438874e-07
                  ],
                  "estimate": 1.4676485892001417e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    6.07031095638572,
                    12.855941236145869
                  ],
                  "estimate": 9.203965196559334,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    3.1973275460062236e-08,
                    5.475047462233371e-08
                  ],
                  "estimate": 4.2899928170269515e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.104823365602729,
                    3.483780997839344
                  ],
                  "estimate": 2.690354140082308,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    9.783519765749163e-08,
                    2.216858517897942e-07
                  ],
                  "estimate": 1.5826662205880222e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    6.704334068227736,
                    13.717294307843389
                  ],
                  "estimate": 9.925267478368962,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -1.1657493972718972e-07,
                    -8.503824212501816e-08
                  ],
                  "estimate": -9.999231356834236e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -8.691783433030233,
                    -4.597059610107268
                  ],
                  "estimate": -6.270750238025588,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    8.476183160847952e-09,
                    1.4799788835172261e-08
                  ],
                  "estimate": 1.150176313878801e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.5613669005475388,
                    0.9345547776556646
                  ],
                  "estimate": 0.7213022818096247,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    -4.094615769798244e-09,
                    5.896079010000157e-10
                  ],
                  "estimate": -1.5767967414824925e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.2633813085108309,
                    0.039139204657690024
                  ],
                  "estimate": -0.09888458611582486,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "absolute": {
                  "ci95": [
                    -1.2494293254294084e-09,
                    1.0997963089868495e-09
                  ],
                  "estimate": -2.1069593524713687e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.08124195024995166,
                    0.07169668493274806
                  ],
                  "estimate": -0.013213231487028092,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "absolute": {
                  "ci95": [
                    -2.989231657886189e-10,
                    4.317500684566424e-11
                  ],
                  "estimate": -1.229820617719368e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.0201796082100972,
                    0.0026523428750025537
                  ],
                  "estimate": -0.007712490746622844,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    3.629053991298987e-08,
                    5.935606535658169e-08
                  ],
                  "estimate": 4.755016076278114e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.3104240097669098,
                    3.8708066703758557
                  ],
                  "estimate": 2.9819810271473437,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    2.55793057766818e-08,
                    5.344915873440654e-08
                  ],
                  "estimate": 3.9033534449309786e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.7143111629069334,
                    3.337426419004571
                  ],
                  "estimate": 2.4478836092905802,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    2.4611412576641568e-08,
                    5.3937853392517787e-08
                  ],
                  "estimate": 3.841783918933735e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.6412542006565844,
                    3.3814524741116347
                  ],
                  "estimate": 2.4092719294499636,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    -3.0211023203614778e-09,
                    2.148145533094369e-08
                  ],
                  "estimate": 9.00178602996992e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.22196072485932988,
                    1.2634926881545825
                  ],
                  "estimate": 0.5645229105686055,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    6.394736846363143e-09,
                    2.842867356002649e-08
                  ],
                  "estimate": 1.6953021863332273e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.4101887064156267,
                    1.8075035776498134
                  ],
                  "estimate": 1.063163378173911,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    -1.7712208198226115e-08,
                    -2.4491581303548973e-09
                  ],
                  "estimate": -1.0080728964084697e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -1.1885551604097089,
                    -0.15278615936644796
                  ],
                  "estimate": -0.6321859280493644,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    2.314649111279116e-09,
                    1.4636718797954446e-08
                  ],
                  "estimate": 7.79972032786999e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.1443758049003204,
                    0.9699629567226188
                  ],
                  "estimate": 0.48913857832777197,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    2.1365563652446302e-08,
                    4.574711544203596e-08
                  ],
                  "estimate": 3.322039178005541e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.2568947757258884,
                    3.274501554739479
                  ],
                  "estimate": 2.0833279301984167,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    3.1884361230578345e-08,
                    5.510392124203392e-08
                  ],
                  "estimate": 4.299343836883215e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.1045231847743824,
                    3.48992635285806
                  ],
                  "estimate": 2.6962183818321868,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    -3.904484391106366e-10,
                    5.866146143781281e-10
                  ],
                  "estimate": 9.351019856263519e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.02747145392239742,
                    0.034949328108500356
                  ],
                  "estimate": 0.00586424174987899,
                  "valid_replicates": 4000
                }
              }
            }
          },
          "n12_xor_AC__ridge": {
            "cell": "n12_xor_AC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 1.227806533950465e-06,
                "MSE_M3": 1.1607026380484134e-06,
                "absolute_reduction": {
                  "ci95": [
                    4.669191123585926e-08,
                    8.958125059108294e-08
                  ],
                  "estimate": 6.71038959020516e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.8205163107569913,
                    7.317007940962204
                  ],
                  "estimate": 5.465347678688836,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 7.17067794784813e-08,
                "MSE_M3": 6.512912590512551e-08,
                "absolute_reduction": {
                  "ci95": [
                    4.984758812004841e-09,
                    8.409061180079872e-09
                  ],
                  "estimate": 6.577653573355786e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    7.529337260720068,
                    11.246704577263298
                  ],
                  "estimate": 9.172987019072156,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 1.3306416476562354e-06,
                "MSE_M3": 1.2515587729941083e-06,
                "absolute_reduction": {
                  "ci95": [
                    5.600135060169098e-08,
                    1.0508146956459773e-07
                  ],
                  "estimate": 7.908287466212697e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    4.254046560336323,
                    7.844584355255105
                  ],
                  "estimate": 5.9432135467443015,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 5.3710509462836325e-09,
                "MSE_M3": 4.88703780366735e-09,
                "absolute_reduction": {
                  "ci95": [
                    3.5467886796053253e-10,
                    6.286019843761875e-10
                  ],
                  "estimate": 4.840131426162829e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    7.428662876272766,
                    11.090674875429457
                  ],
                  "estimate": 9.011516506861362,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 2.6328087859203087e-09,
                "MSE_M3": 2.6217270575617064e-09,
                "absolute_reduction": {
                  "ci95": [
                    -4.672476442299285e-12,
                    2.682648621466476e-11
                  ],
                  "estimate": 1.108172835860236e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.18167039707662727,
                    0.9989873193347462
                  ],
                  "estimate": 0.420908970596917,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "MSE_B": 4.462456578403289e-10,
                "MSE_M3": 4.4660441669602363e-10,
                "absolute_reduction": {
                  "ci95": [
                    -1.5553831210833886e-12,
                    8.75493862245659e-13
                  ],
                  "estimate": -3.587588556946654e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.3639402803421123,
                    0.18605145163104214
                  ],
                  "estimate": -0.0803949236012584,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "MSE_B": 4.0143411452773006e-11,
                "MSE_M3": 4.0144983140402345e-11,
                "absolute_reduction": {
                  "ci95": [
                    -5.83565270203706e-14,
                    5.439706636362414e-14
                  ],
                  "estimate": -1.5716876293382188e-15,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.14256177308733523,
                    0.1389330972144462
                  ],
                  "estimate": -0.003915182024794384,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 7.984511211827805e-08,
                "MSE_M3": 6.883259936971375e-08,
                "absolute_reduction": {
                  "ci95": [
                    8.674509403112349e-09,
                    1.384551103346334e-08
                  ],
                  "estimate": 1.1012512748564299e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    11.722073313772666,
                    16.435398243501176
                  ],
                  "estimate": 13.792344273060802,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 8.35236809705822e-08,
                "MSE_M3": 7.779418371294339e-08,
                "absolute_reduction": {
                  "ci95": [
                    4.031218302806441e-09,
                    7.669611565567524e-09
                  ],
                  "estimate": 5.729497257638801e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    5.405826961531888,
                    8.458523507657157
                  ],
                  "estimate": 6.859727913161278,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 7.892730873146804e-08,
                "MSE_M3": 7.576880640022994e-08,
                "absolute_reduction": {
                  "ci95": [
                    1.9871537507349414e-09,
                    4.500396145499083e-09
                  ],
                  "estimate": 3.1585023312381132e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.674819542012777,
                    5.450901865808868
                  ],
                  "estimate": 4.001786431087102,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 7.272961854788847e-08,
                "MSE_M3": 7.276723382368068e-08,
                "absolute_reduction": {
                  "ci95": [
                    -2.0743377190376501e-10,
                    1.328218604160742e-10
                  ],
                  "estimate": -3.761527579219726e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.298634431685547,
                    0.17654327768968947
                  ],
                  "estimate": -0.05171933600535752,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 5.8110775465146754e-08,
                "MSE_M3": 5.751869867005342e-08,
                "absolute_reduction": {
                  "ci95": [
                    -1.8803421891778273e-10,
                    1.3450661630677352e-09
                  ],
                  "estimate": 5.920767950933457e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.3172789168283834,
                    2.364650505184343
                  ],
                  "estimate": 1.0188760868428903,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 3.0554183519521106e-08,
                "MSE_M3": 3.014381228780381e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.1371959724641724e-10,
                    6.394278489836409e-10
                  ],
                  "estimate": 4.103712317172949e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.7536321785821668,
                    1.9441983721986724
                  ],
                  "estimate": 1.3430934309048324,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 1.0623114317574994e-08,
                "MSE_M3": 1.0543190053152583e-08,
                "absolute_reduction": {
                  "ci95": [
                    1.7627607971912327e-11,
                    1.468220024419948e-10
                  ],
                  "estimate": 7.992426442241061e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.16530929565207594,
                    1.3362019329156112
                  ],
                  "estimate": 0.7523618972092115,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 7.46761643769819e-08,
                "MSE_M3": 6.799102855413602e-08,
                "absolute_reduction": {
                  "ci95": [
                    5.0489642373621125e-09,
                    8.56205694698475e-09
                  ],
                  "estimate": 6.685135822845881e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    7.3498874050724,
                    10.972291904771701
                  ],
                  "estimate": 8.952168176578844,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 2.40686471188015e-10,
                "MSE_M3": 2.4050147380686305e-10,
                "absolute_reduction": {
                  "ci95": [
                    -6.058328328970293e-13,
                    1.0037714192828116e-12
                  ],
                  "estimate": 1.8499738115197543e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.2558415952371088,
                    0.4233092059920421
                  ],
                  "estimate": 0.07686239290427861,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "ridge",
            "maximum_loss_identity_error": 2.253107639696439e-19,
            "model_selection": {
              "components_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  2.469443139928727,
                  1.8960679998474883,
                  1.0297973167092713
                ]
              },
              "components_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  2.4313683996674955,
                  1.8478429392027522,
                  0.9966715207068262
                ]
              },
              "scalar_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  2.106265611882196,
                  1.7636092329224764,
                  0.8352218363921515
                ]
              },
              "scalar_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  2.0607177519056648,
                  1.6433423540094199,
                  0.7850832722784762
                ]
              }
            },
            "scalar": {
              "MSE_B": 1.8281543908640986e-06,
              "MSE_M3": 1.6959936015182308e-06,
              "absolute_reduction": {
                "ci95": [
                  9.60799302208345e-08,
                  1.7238348809770227e-07
                ],
                "estimate": 1.3216078934586766e-07,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  5.447651420226567,
                  9.250488392834713
                ],
                "estimate": 7.229191911050811,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    9.121927016084277e-08,
                    1.5076442164961408e-07
                  ],
                  "estimate": 1.1938582118460638e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    5.0047444595389665,
                    8.326082158054286
                  ],
                  "estimate": 6.530401468345202,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    3.260815114805886e-08,
                    5.032280392123538e-08
                  ],
                  "estimate": 4.0903657498792814e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.7636936659228366,
                    2.8582799259464697
                  ],
                  "estimate": 2.2374290543075643,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    1.0027493291235317e-07,
                    1.635444349498603e-07
                  ],
                  "estimate": 1.3029045632759806e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    5.48510164983949,
                    9.041369543075698
                  ],
                  "estimate": 7.126884741174116,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -4.2718128504403276e-08,
                    -3.585547445984762e-08
                  ],
                  "estimate": -3.921284277257363e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -2.84860598936375,
                    -1.6493226170260686
                  ],
                  "estimate": -2.144941530569484,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    8.51787781271614e-09,
                    1.357917455468404e-08
                  ],
                  "estimate": 1.0904635142991687e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.46351265393163815,
                    0.7649302519705158
                  ],
                  "estimate": 0.5964832728289149,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    -2.182477285167903e-09,
                    -3.614602921141874e-10
                  ],
                  "estimate": -1.2786159641398835e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.12720142030714052,
                    -0.01966218640865504
                  ],
                  "estimate": -0.06994026163925525,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "absolute": {
                  "ci95": [
                    -4.063161867970854e-10,
                    4.2145855844999894e-10
                  ],
                  "estimate": -2.763743782990861e-12,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.02284533766055858,
                    0.02290768652718067
                  ],
                  "estimate": -0.0001511767166275571,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "absolute": {
                  "ci95": [
                    -1.6727000936773806e-10,
                    5.572498474657235e-11
                  ],
                  "estimate": -5.834374865795153e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.010023218001280768,
                    0.0029470843366000447
                  ],
                  "estimate": -0.0031914016097062056,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    4.3510727179496566e-08,
                    6.445121509338373e-08
                  ],
                  "estimate": 5.3075631130289155e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.2697248044621716,
                    3.7331092961663397
                  ],
                  "estimate": 2.903235711137194,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    2.9082393270048544e-08,
                    4.880336981003873e-08
                  ],
                  "estimate": 3.815835422532692e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.5877260564460403,
                    2.6967686095021417
                  ],
                  "estimate": 2.0872610330952917,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    1.8108456651148292e-08,
                    3.297053281233359e-08
                  ],
                  "estimate": 2.496598321969146e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.0039559022731568,
                    1.823266487290984
                  ],
                  "estimate": 1.3656386651179386,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    -7.004965340990026e-09,
                    5.713905700716036e-09
                  ],
                  "estimate": -8.407561578341386e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.4131954677936433,
                    0.2869208868919218
                  ],
                  "estimate": -0.04598934105542067,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    5.272235528505253e-09,
                    1.604824105740475e-08
                  ],
                  "estimate": 1.0646764587573223e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.27775941820765937,
                    0.9336044162292818
                  ],
                  "estimate": 0.5823777598204332,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    -1.335914043286444e-08,
                    -5.400633690788017e-09
                  ],
                  "estimate": -9.224885869580287e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.7856067252600978,
                    -0.2822338963717995
                  ],
                  "estimate": -0.5046010290859535,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    1.7544994756773781e-09,
                    6.247891830088979e-09
                  ],
                  "estimate": 3.944453505720868e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.09180811640076753,
                    0.3728923695423698
                  ],
                  "estimate": 0.21576150928130727,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    -2.1402148894598163e-22,
                    6.082398306551187e-23
                  ],
                  "estimate": -7.869748373280764e-23,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -1.2838565891620868e-14,
                    3.287853497758583e-15
                  ],
                  "estimate": -4.3047504152868814e-15,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    3.274702527774466e-08,
                    5.0662224745328794e-08
                  ],
                  "estimate": 4.108317579084311e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.7683619684472323,
                    2.867248920817628
                  ],
                  "estimate": 2.2472487004461734,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    -8.755689115366936e-11,
                    4.377311446921697e-10
                  ],
                  "estimate": 1.7951829205029484e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.00513352817424149,
                    0.023334987667198114
                  ],
                  "estimate": 0.009819646138608864,
                  "valid_replicates": 4000
                }
              }
            }
          },
          "n12_xor_CC__extra_trees": {
            "cell": "n12_xor_CC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 1.643514408008641e-05,
                "MSE_M3": 1.5242738643958761e-05,
                "absolute_reduction": {
                  "ci95": [
                    5.579349422328077e-07,
                    1.9142244781871145e-06
                  ],
                  "estimate": 1.19240543612765e-06,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.6882799984604393,
                    10.601860661049084
                  ],
                  "estimate": 7.255217418948119,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 4.865175158725226e-08,
                "MSE_M3": 3.9169236400153605e-08,
                "absolute_reduction": {
                  "ci95": [
                    5.72675952644292e-09,
                    1.3947431863651367e-08
                  ],
                  "estimate": 9.482515187098653e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    15.409813038659898,
                    22.894095756633995
                  ],
                  "estimate": 19.490593612221076,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 1.6773053537818957e-05,
                "MSE_M3": 1.5534837374963776e-05,
                "absolute_reduction": {
                  "ci95": [
                    5.857678879594689e-07,
                    1.9828632082449184e-06
                  ],
                  "estimate": 1.2382161628551831e-06,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.780242273827214,
                    10.733259579947262
                  ],
                  "estimate": 7.382174987180012,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 3.5411872920568205e-09,
                "MSE_M3": 2.929117139844302e-09,
                "absolute_reduction": {
                  "ci95": [
                    3.508490651556742e-10,
                    9.112701992384297e-10
                  ],
                  "estimate": 6.120701522125182e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    12.065734312677533,
                    21.60034813275279
                  ],
                  "estimate": 17.284320250031474,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 1.1595657920100878e-08,
                "MSE_M3": 1.1495988752108228e-08,
                "absolute_reduction": {
                  "ci95": [
                    -1.3485475434980907e-10,
                    3.460096128145226e-10
                  ],
                  "estimate": 9.96691679926492e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -1.2060295049826206,
                    2.9370293394947735
                  ],
                  "estimate": 0.8595387056035377,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "MSE_B": 9.498165322214113e-10,
                "MSE_M3": 9.493189716290246e-10,
                "absolute_reduction": {
                  "ci95": [
                    -1.283333769487744e-11,
                    1.3803619565672194e-11
                  ],
                  "estimate": 4.975605923866253e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -1.3412936885060311,
                    1.476625954929599
                  ],
                  "estimate": 0.052384915981925566,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "MSE_B": 4.5959816873684454e-11,
                "MSE_M3": 4.585551054480115e-11,
                "absolute_reduction": {
                  "ci95": [
                    -3.970979598018906e-13,
                    6.214331775362243e-13
                  ],
                  "estimate": 1.0430632888330301e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.8948481410946227,
                    1.3117968399099036
                  ],
                  "estimate": 0.22695114118922097,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 7.758549217930966e-08,
                "MSE_M3": 6.469856377264672e-08,
                "absolute_reduction": {
                  "ci95": [
                    7.64717018885582e-09,
                    1.9197817950434966e-08
                  ],
                  "estimate": 1.288692840666296e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    12.771355230445117,
                    19.662127874706012
                  ],
                  "estimate": 16.60997184483882,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 3.0141918108347817e-07,
                "MSE_M3": 2.699280521310552e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.6736118132914686e-08,
                    4.791991894911441e-08
                  ],
                  "estimate": 3.149112895242298e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    6.491451621435611,
                    13.77567251358699
                  ],
                  "estimate": 10.447619437895526,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 6.26443366622381e-07,
                "MSE_M3": 5.763155012907366e-07,
                "absolute_reduction": {
                  "ci95": [
                    2.4992948481600147e-08,
                    7.881000100450573e-08
                  ],
                  "estimate": 5.012786533164431e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    4.440241196695137,
                    11.296092459199752
                  ],
                  "estimate": 8.001978790504346,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 7.848487256393032e-07,
                "MSE_M3": 7.28453398294442e-07,
                "absolute_reduction": {
                  "ci95": [
                    2.73009167193063e-08,
                    8.958458454615968e-08
                  ],
                  "estimate": 5.639532734486124e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.76657720459357,
                    10.549406472503327
                  ],
                  "estimate": 7.185502823989946,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 6.654166168535699e-07,
                "MSE_M3": 6.255215139344774e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.6221491216821715e-08,
                    6.57813108025559e-08
                  ],
                  "estimate": 3.989510291909253e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.6059741617013943,
                    9.296940585886496
                  ],
                  "estimate": 5.995507462337954,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 3.318814207436874e-07,
                "MSE_M3": 3.1726861171134766e-07,
                "absolute_reduction": {
                  "ci95": [
                    3.608960594394483e-09,
                    2.6256917776284555e-08
                  ],
                  "estimate": 1.4612809032339743e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.1576515311718087,
                    7.558263800556789
                  ],
                  "estimate": 4.403021115070265,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 8.462221954835894e-08,
                "MSE_M3": 8.291260266332927e-08,
                "absolute_reduction": {
                  "ci95": [
                    -5.110913724493576e-10,
                    4.029972195308711e-09
                  ],
                  "estimate": 1.7096168850296762e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.6044503182183746,
                    4.6068162730966895
                  ],
                  "estimate": 2.0202931265028847,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 5.066501277889162e-08,
                "MSE_M3": 4.122142960821204e-08,
                "absolute_reduction": {
                  "ci95": [
                    5.556229360010008e-09,
                    1.4029214840042953e-08
                  ],
                  "estimate": 9.443583170679585e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    14.354448671292014,
                    22.064768633617145
                  ],
                  "estimate": 18.63925942719594,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 2.793987578528394e-10,
                "MSE_M3": 2.850098138467494e-10,
                "absolute_reduction": {
                  "ci95": [
                    -1.0755694620631038e-11,
                    -7.205096322183925e-13
                  ],
                  "estimate": -5.6110559939099985e-12,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -3.869511108985483,
                    -0.25999194896698813
                  ],
                  "estimate": -2.008260894583278,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "extra_trees",
            "maximum_loss_identity_error": 4.580754178751256e-18,
            "model_selection": {
              "components_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.7684734395000886,
                  0.7650317185541485,
                  0.7894392320214005
                ]
              },
              "components_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 1,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.7179454200414287,
                  0.7279077644305979,
                  0.7588594480757906
                ]
              },
              "scalar_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.6898027530973097,
                  0.687046530154488,
                  0.7164460605726907
                ]
              },
              "scalar_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 1,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.6316958926891985,
                  0.6434806782697693,
                  0.67587221016357
                ]
              }
            },
            "scalar": {
              "MSE_B": 1.911502751508231e-05,
              "MSE_M3": 1.7651768670887054e-05,
              "absolute_reduction": {
                "ci95": [
                  7.660228174760401e-07,
                  2.182109066207142e-06
                ],
                "estimate": 1.46325884419526e-06,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  4.307392868252757,
                  10.866462826131192
                ],
                "estimate": 7.655018246982415,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    1.6054147277522174e-06,
                    2.903671268600124e-06
                  ],
                  "estimate": 2.2336363366298666e-06,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    8.780005761561014,
                    14.974454799828251
                  ],
                  "estimate": 11.685237360330571,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    1.2742814965949404e-07,
                    2.1754067367146783e-07
                  ],
                  "estimate": 1.6867014374248603e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.6804256199881039,
                    1.135837292755084
                  ],
                  "estimate": 0.882395505888759,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    1.640123562793109e-06,
                    2.95445536107309e-06
                  ],
                  "estimate": 2.2780591321501343e-06,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    8.983445722303482,
                    15.25128494753282
                  ],
                  "estimate": 11.917634595883682,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -1.2558845383087504e-06,
                    -1.0014409503739961e-06
                  ],
                  "estimate": -1.1264953052296395e-06,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -7.528474777373945,
                    -4.63610316654766
                  ],
                  "estimate": -5.893244487044562,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    3.411467472453545e-08,
                    5.6145230395832596e-08
                  ],
                  "estimate": 4.442279552026741e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.1802209548427503,
                    0.3014499102334975
                  ],
                  "estimate": 0.23239723555310887,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    6.898427834357909e-09,
                    3.6571383237113424e-08
                  ],
                  "estimate": 2.1748563286840238e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.0385662308666155,
                    0.1920016578741164
                  ],
                  "estimate": 0.11377730568098837,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "absolute": {
                  "ci95": [
                    -2.8100320827193817e-09,
                    5.716336913659216e-09
                  ],
                  "estimate": 1.4481945789133271e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.01511066679456614,
                    0.029188745937966647
                  ],
                  "estimate": 0.007576209753141394,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "absolute": {
                  "ci95": [
                    -1.2429623850799302e-09,
                    5.859767250904299e-10
                  ],
                  "estimate": -3.41727414052001e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.006773662804939548,
                    0.0031810264976357317
                  ],
                  "estimate": -0.0017877422032605925,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    1.5707012431421652e-07,
                    2.709877695841074e-07
                  ],
                  "estimate": 2.0863013643697974e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.8373191182606657,
                    1.417554571433929
                  ],
                  "estimate": 1.0914456506660246,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    2.552741687458877e-07,
                    4.4565537379984853e-07
                  ],
                  "estimate": 3.4702447420837876e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.3969377634788247,
                    2.314131520976378
                  ],
                  "estimate": 1.815453699632744,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    3.321886662916949e-07,
                    5.855470207357691e-07
                  ],
                  "estimate": 4.5537775799830547e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.823339377318382,
                    3.031625354421884
                  ],
                  "estimate": 2.3823023934388754,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    3.4207272638179203e-07,
                    6.214962504549279e-07
                  ],
                  "estimate": 4.7641909972470274e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.8549158863504247,
                    3.20605334008806
                  ],
                  "estimate": 2.4923798793843965,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    2.6423766513389737e-07,
                    5.235105861403208e-07
                  ],
                  "estimate": 3.9174120473405195e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.4437344463998922,
                    2.693591600295165
                  ],
                  "estimate": 2.0493886520694606,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    1.5236799592456459e-07,
                    3.3103760564400563e-07
                  ],
                  "estimate": 2.40289561790755e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.834256993908757,
                    1.706807973866864
                  ],
                  "estimate": 1.2570714931022704,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    4.931869425579618e-08,
                    1.3441470163097872e-07
                  ],
                  "estimate": 9.129907128499168e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.27165567328347767,
                    0.697932524725404
                  ],
                  "estimate": 0.47762981880593197,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    7.929520335573575e-08,
                    2.0806071458252612e-07
                  ],
                  "estimate": 1.4354259781876055e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.4183260598355236,
                    1.1357070770001862
                  ],
                  "estimate": 0.7509410996426831,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    1.2620593345717008e-07,
                    2.1735827509951396e-07
                  ],
                  "estimate": 1.6815241945601704e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.6775619092484314,
                    1.1381180186172342
                  ],
                  "estimate": 0.8796870385006766,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    -2.8982470966613997e-09,
                    1.7575127973635561e-09
                  ],
                  "estimate": -5.177242864689722e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.01565289870477264,
                    0.009163326152419635
                  ],
                  "estimate": -0.002708467388082349,
                  "valid_replicates": 4000
                }
              }
            }
          },
          "n12_xor_CC__ridge": {
            "cell": "n12_xor_CC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 2.4569421581227225e-05,
                "MSE_M3": 2.3979267198989468e-05,
                "absolute_reduction": {
                  "ci95": [
                    4.0029668432123417e-07,
                    8.008386879751275e-07
                  ],
                  "estimate": 5.901543822377598e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.7297654995033132,
                    3.139178153606433
                  ],
                  "estimate": 2.401987284424634,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 7.41400951460891e-08,
                "MSE_M3": 7.172030716679517e-08,
                "absolute_reduction": {
                  "ci95": [
                    1.5657837686036174e-09,
                    3.3495937160592254e-09
                  ],
                  "estimate": 2.419787979293928e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.308991196826873,
                    4.367415339026028
                  ],
                  "estimate": 3.263804793514043,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 2.5122147553398263e-05,
                "MSE_M3": 2.450865264084058e-05,
                "absolute_reduction": {
                  "ci95": [
                    4.1814027863727933e-07,
                    8.311120968054157e-07
                  ],
                  "estimate": 6.134949125576822e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.766673379431588,
                    3.1879543089392457
                  ],
                  "estimate": 2.4420480424839117,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 5.201247595973225e-09,
                "MSE_M3": 4.974925530975204e-09,
                "absolute_reduction": {
                  "ci95": [
                    1.4877955436902333e-10,
                    3.1202376356013927e-10
                  ],
                  "estimate": 2.2632206499802112e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.273102474795447,
                    5.437373509883218
                  ],
                  "estimate": 4.351303429070332,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 1.4130617469760343e-08,
                "MSE_M3": 1.4055790007799677e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.0154152680234842e-11,
                    1.304265818624684e-10
                  ],
                  "estimate": 7.48274619606645e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.14609905012073274,
                    0.9109589936514908
                  ],
                  "estimate": 0.529541346093304,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "MSE_B": 1.097597357404762e-09,
                "MSE_M3": 1.0968665866398646e-09,
                "absolute_reduction": {
                  "ci95": [
                    -1.1256504408911822e-12,
                    2.524924944000074e-12
                  ],
                  "estimate": 7.307707648971443e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.1027786140253647,
                    0.23233670729765468
                  ],
                  "estimate": 0.06657912940179003,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "MSE_B": 5.05273698523616e-11,
                "MSE_M3": 5.0522565296662386e-11,
                "absolute_reduction": {
                  "ci95": [
                    -4.183682026539529e-14,
                    5.2171202433714676e-14
                  ],
                  "estimate": 4.804555699221419e-15,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.08307302373245375,
                    0.1033850100014158
                  ],
                  "estimate": 0.009508818118299223,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 1.1012400099207976e-07,
                "MSE_M3": 1.0530877361940539e-07,
                "absolute_reduction": {
                  "ci95": [
                    3.1927773468909943e-09,
                    6.6155588293531255e-09
                  ],
                  "estimate": 4.815227372674387e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.269473138493389,
                    5.642121478141733
                  ],
                  "estimate": 4.37255033352875,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 4.653865403799615e-07,
                "MSE_M3": 4.5141541557929737e-07,
                "absolute_reduction": {
                  "ci95": [
                    9.34980893755256e-09,
                    1.910763295040402e-08
                  ],
                  "estimate": 1.3971124800664135e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.194018865898682,
                    3.9182586937585286
                  ],
                  "estimate": 3.0020474569929565,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 9.593845872856034e-07,
                "MSE_M3": 9.342674985844808e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.711303924325083e-08,
                    3.420396118407743e-08
                  ],
                  "estimate": 2.5117088701122546e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.8983869723356777,
                    3.422145671611534
                  ],
                  "estimate": 2.6180417148650035,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 1.1762667633909543e-06,
                "MSE_M3": 1.1489808187529301e-06,
                "absolute_reduction": {
                  "ci95": [
                    1.81950874477588e-08,
                    3.754658665846117e-08
                  ],
                  "estimate": 2.7285944638024297e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.6201964088868315,
                    3.0806278245513457
                  ],
                  "estimate": 2.319707186094767,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 9.662057339578588e-07,
                "MSE_M3": 9.480723183473203e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.1743420213395837e-08,
                    2.530140204024422e-08
                  ],
                  "estimate": 1.8133415610538434e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.2551489149998811,
                    2.5325973493582414
                  ],
                  "estimate": 1.8767654727382652,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 4.65785695849008e-07,
                "MSE_M3": 4.5880013086740997e-07,
                "absolute_reduction": {
                  "ci95": [
                    4.373541481161108e-09,
                    9.842055422699758e-09
                  ],
                  "estimate": 6.985564981598074e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.9727655034702539,
                    2.0680849067935334
                  ],
                  "estimate": 1.4997379790431689,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 1.1015810936315136e-07,
                "MSE_M3": 1.0915776838838963e-07,
                "absolute_reduction": {
                  "ci95": [
                    5.056428819710287e-10,
                    1.5123933409328248e-09
                  ],
                  "estimate": 1.0003409747617358e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.4639440467489178,
                    1.3646326375581057
                  ],
                  "estimate": 0.9080956277707837,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 7.799841102451839e-08,
                "MSE_M3": 7.55840411071339e-08,
                "absolute_reduction": {
                  "ci95": [
                    1.5500615960826796e-09,
                    3.365803308234828e-09
                  ],
                  "estimate": 2.414369917384492e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.187608645464016,
                    4.157904498471172
                  ],
                  "estimate": 3.0954091059951816,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 3.227601534427722e-10,
                "MSE_M3": 3.225730523273028e-10,
                "absolute_reduction": {
                  "ci95": [
                    -6.313761213319403e-13,
                    1.0066349641896571e-12
                  ],
                  "estimate": 1.8710111546944213e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.2031646923754456,
                    0.3075176845841623
                  ],
                  "estimate": 0.057969087408621695,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "ridge",
            "maximum_loss_identity_error": 1.8566962203814263e-18,
            "model_selection": {
              "components_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  2.7928399095805534,
                  2.011247614841884,
                  0.9846922184704885
                ]
              },
              "components_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  2.796860376043913,
                  1.995453685116277,
                  0.9718565974593936
                ]
              },
              "scalar_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  2.830237668683718,
                  2.0536468198416062,
                  0.9190015648719189
                ]
              },
              "scalar_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  2.8368461585169875,
                  2.024712039275395,
                  0.8995484006410968
                ]
              }
            },
            "scalar": {
              "MSE_B": 2.7408638945205046e-05,
              "MSE_M3": 2.671592407772205e-05,
              "absolute_reduction": {
                "ci95": [
                  4.7539942841631873e-07,
                  9.357742464863956e-07
                ],
                "estimate": 6.927148674829914e-07,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  1.8358801925349573,
                  3.297090900631909
                ],
                "estimate": 2.527359599533041,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    5.753544996616806e-07,
                    1.0113553770901372e-06
                  ],
                  "estimate": 7.813965570339454e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.179418986284945,
                    3.6113496636814375
                  ],
                  "estimate": 2.850913387549459,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    3.500597022674663e-08,
                    6.547378769032493e-08
                  ],
                  "estimate": 4.9600143209998695e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.1330587838909893,
                    0.2413149694909186
                  ],
                  "estimate": 0.18096536391011092,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    5.863160778230136e-07,
                    1.0301580724042169e-06
                  ],
                  "estimate": 7.96307485809707e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.2200816184959,
                    3.6766763212251066
                  ],
                  "estimate": 2.9053156831379825,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -1.7405843569637334e-07,
                    -1.3389127405212e-07
                  ],
                  "estimate": -1.5329298168620207e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.7212634563224708,
                    -0.43399092897012337
                  ],
                  "estimate": -0.5592870991976769,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    1.0812148063581003e-08,
                    1.9527140537169656e-08
                  ],
                  "estimate": 1.491092877576165e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.04024444839658099,
                    0.07125751594378144
                  ],
                  "estimate": 0.05440229558852361,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    2.891052922547436e-09,
                    1.2172761841217963e-08
                  ],
                  "estimate": 7.519120013620754e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.010840094714019016,
                    0.045328593819445824
                  ],
                  "estimate": 0.027433394371215843,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "absolute": {
                  "ci95": [
                    -8.032096505879952e-10,
                    1.933688956682597e-09
                  ],
                  "estimate": 6.003274581997043e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.0029467477905995194,
                    0.007301947800205499
                  ],
                  "estimate": 0.002190285549749005,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "absolute": {
                  "ci95": [
                    -3.392488330717499e-10,
                    2.0363062253691697e-10
                  ],
                  "estimate": -6.728901249138944e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.0013020093769491444,
                    0.00073861232708043
                  ],
                  "estimate": -0.0002455029329472093,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    5.026921546885999e-08,
                    9.133884835334192e-08
                  ],
                  "estimate": 6.980811685799388e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.18864592736299918,
                    0.3375090223889911
                  ],
                  "estimate": 0.25469384670122897,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    8.836108125987534e-08,
                    1.5811418033864743e-07
                  ],
                  "estimate": 1.2175336356977528e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.3363595375183957,
                    0.5711944843852075
                  ],
                  "estimate": 0.4442152848712511,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    1.2139503813390968e-07,
                    2.1304412136922645e-07
                  ],
                  "estimate": 1.648273245385429e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.4637012503463888,
                    0.7618268184183734
                  ],
                  "estimate": 0.6013699726865799,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    1.2193602775222831e-07,
                    2.1858339987896843e-07
                  ],
                  "estimate": 1.6727038688870428e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.4598023336174288,
                    0.7752755827746889
                  ],
                  "estimate": 0.6102834483066044,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    9.640471353236852e-08,
                    1.7854342583012052e-07
                  ],
                  "estimate": 1.3501512164375656e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.36287105553590904,
                    0.6378026835888718
                  ],
                  "estimate": 0.4926006063769779,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    5.762168697802382e-08,
                    1.1105533561342589e-07
                  ],
                  "estimate": 8.314474488886788e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.21901406622456357,
                    0.39898388441746174
                  ],
                  "estimate": 0.3033523300996071,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    1.9634313363244725e-08,
                    4.426290541273574e-08
                  ],
                  "estimate": 3.1525340186975563e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.07320526346556902,
                    0.16239790572245738
                  ],
                  "estimate": 0.1150197215191917,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    -7.6491518764474595e-22,
                    6.795212715231432e-22
                  ],
                  "estimate": -5.1805264698707846e-23,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -2.827639233594432e-15,
                    2.491105383591918e-15
                  ],
                  "estimate": -1.8901071593622794e-16,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    3.494231722330165e-08,
                    6.592873818847573e-08
                  ],
                  "estimate": 4.9700363359487905e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.13337043146203592,
                    0.24224187622335835
                  ],
                  "estimate": 0.1813310155927412,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    -5.708904421510394e-10,
                    8.167239869047354e-10
                  ],
                  "estimate": 1.0022014948920805e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.002252594946689923,
                    0.002770014276505248
                  ],
                  "estimate": 0.0003656516826303076,
                  "valid_replicates": 4000
                }
              }
            }
          }
        },
        "scientific_scope": "Native manuscript calibration centres for n10/n12; new train/evaluation instances. High Pauli weight is not by itself an entanglement or irreducible-many-body-correlation witness.",
        "source_sha256": "a3533550e3d6c3d67731f1557a687d18aa0480c93268a4403b4fe21ab3f16ef4",
        "stage": "fresh_native_size_targeted_extension",
        "status": "complete",
        "training_physical_closure_max": 8.118505867571457e-16,
        "version": "xor-weight-native-n10n12-analysis-20261125-v1"
      }
    },
    {
      "batch_id": "xor_weight_n14n16_20261125",
      "sizes": [
        14,
        16
      ],
      "original_summary_sha256": "649cadc4e5d35fafabe32243e33d7393e2f29f394ad57e635c81da641f929c3a",
      "source_file": "xor_weight_n14n16_20261125/completed/SUMMARY.json",
      "summary": {
        "counts": {
          "cell_learner_bundles": 8,
          "evaluation_groups": 1024,
          "evaluation_instances_per_size": 512,
          "fitted_estimators": 32,
          "train_groups": 512,
          "train_instances_per_size": 256
        },
        "evaluation_physical_closure_max": 1.3877787807814457e-17,
        "inference": "95% pointwise percentile intervals from 4000 paired instance bootstrap replicates; predefined eight-effect ExtraTrees family separately uses simultaneous max-standardized bootstrap bounds. Four depth/generator repeats remain bundled. Models, calibration centres and finite continuation banks remain fixed.",
        "model_lock_sha256": "e175c971712ed3109e31914ad7445788b0942f21cb345d778d468d24d5532848",
        "pairing": "Bootstrap weights shared across paired preparations and learners within each size; independent between sizes.",
        "physical": {
          "n14_xor_AC": {
            "covariance_matrix": [
              [
                1.3157811810078455e-08,
                2.6896564559154476e-10,
                4.440347982015811e-09,
                1.6020488390175894e-08,
                1.4818322721482138e-08,
                1.3126269770468035e-08,
                9.140124385007898e-09,
                7.877129693391308e-09,
                3.147990175110249e-09,
                1.4362089355399592e-09,
                3.438694173371082e-10,
                1.5990190750533927e-10,
                -1.5652712488989588e-12,
                1.3572356320465387e-12,
                3.3203697966159353e-12
              ],
              [
                2.6896564559154476e-10,
                5.440960436114867e-11,
                1.1465032849125182e-10,
                3.046000037080205e-10,
                2.8154208530870383e-10,
                4.0613305127985196e-10,
                3.9649885301727e-10,
                3.214850309000086e-10,
                2.516515925919395e-10,
                3.6441316264941016e-11,
                7.848192775566762e-11,
                -6.316629553888085e-12,
                9.635224954547134e-12,
                -1.7593233604931253e-12,
                4.661684708878166e-13
              ],
              [
                4.440347982015811e-09,
                1.1465032849125182e-10,
                1.7125919370076052e-09,
                5.7082202131632415e-09,
                5.31525121134764e-09,
                4.692910780364417e-09,
                3.196884156124018e-09,
                2.878944744942892e-09,
                1.0945753512072564e-09,
                5.440109040310343e-10,
                6.215228516747889e-11,
                9.234851414204669e-11,
                -1.4272546413606329e-11,
                1.1661127692210587e-12,
                6.58593104773852e-13
              ],
              [
                1.6020488390175894e-08,
                3.046000037080205e-10,
                5.7082202131632415e-09,
                2.2346947449909505e-08,
                2.1839412345399922e-08,
                1.8744479617453666e-08,
                1.1567136732576663e-08,
                9.960212598635092e-09,
                4.131073606752936e-09,
                1.5515991490049872e-09,
                6.77814500743843e-10,
                1.3144727784258224e-10,
                4.0824193206250414e-11,
                -1.1489386268086918e-11,
                5.96955867906215e-12
              ],
              [
                1.4818322721482138e-08,
                2.8154208530870383e-10,
                5.31525121134764e-09,
                2.1839412345399922e-08,
                3.5899246448395276e-08,
                3.4149804069272606e-08,
                2.854432013897836e-08,
                1.4026540524541305e-08,
                1.2032580824742322e-08,
                8.517843013842661e-10,
                4.117817575468727e-09,
                -6.066649228224889e-10,
                4.434154259226452e-10,
                -1.2647783503774018e-10,
                1.8129715593374406e-11
              ],
              [
                1.3126269770468035e-08,
                4.0613305127985196e-10,
                4.692910780364417e-09,
                1.8744479617453666e-08,
                3.4149804069272606e-08,
                4.467186474725939e-08,
                3.6143217190112794e-08,
                2.532543462651625e-08,
                1.2811265787354735e-08,
                4.98601510308424e-09,
                2.764992232766068e-09,
                2.757193052038988e-10,
                1.4368702165384014e-10,
                -1.1066223873154624e-10,
                1.128290076839104e-11
              ],
              [
                9.140124385007898e-09,
                3.9649885301727e-10,
                3.196884156124018e-09,
                1.1567136732576663e-08,
                2.854432013897836e-08,
                3.6143217190112794e-08,
                4.1648950787290974e-08,
                2.3070433350883865e-08,
                1.9674524859490505e-08,
                2.7776440985719256e-09,
                5.435270688345473e-09,
                -3.4605298855972495e-10,
                5.256688139390819e-10,
                -1.3354286568381776e-10,
                1.9184646514748458e-11
              ],
              [
                7.877129693391308e-09,
                3.214850309000086e-10,
                2.878944744942892e-09,
                9.960212598635092e-09,
                1.4026540524541305e-08,
                2.532543462651625e-08,
                2.3070433350883865e-08,
                3.241884596173598e-08,
                1.2451095907705964e-08,
                1.1451472424038498e-08,
                -1.0114895599420178e-09,
                2.1797796079127936e-09,
                -5.598987518947349e-10,
                5.86321093292401e-11,
                -1.4130001695617466e-11
              ],
              [
                3.147990175110249e-09,
                2.516515925919395e-10,
                1.0945753512072564e-09,
                4.131073606752936e-09,
                1.2032580824742322e-08,
                1.2811265787354735e-08,
                1.9674524859490505e-08,
                1.2451095907705964e-08,
                2.0598583083323982e-08,
                2.209880863561717e-09,
                6.9326651674906645e-09,
                -1.0682146304749507e-09,
                8.912812244894982e-10,
                -1.4802942451578421e-10,
                2.448661623695677e-11
              ],
              [
                1.4362089355399592e-09,
                3.6441316264941016e-11,
                5.440109040310343e-10,
                1.5515991490049872e-09,
                8.517843013842661e-10,
                4.98601510308424e-09,
                2.7776440985719256e-09,
                1.1451472424038498e-08,
                2.209880863561717e-09,
                9.486242384617646e-09,
                -2.1374045133436478e-09,
                2.1641561241659357e-09,
                -7.266537994219535e-10,
                1.439657510817989e-10,
                -2.524747809242499e-11
              ],
              [
                3.438694173371082e-10,
                7.848192775566762e-11,
                6.215228516747889e-11,
                6.77814500743843e-10,
                4.117817575468727e-09,
                2.764992232766068e-09,
                5.435270688345473e-09,
                -1.0114895599420178e-09,
                6.9326651674906645e-09,
                -2.1374045133436478e-09,
                5.6537079941872026e-09,
                -1.274810771900989e-09,
                9.407778977459176e-10,
                -1.5230563506113548e-10,
                2.5820680818068474e-11
              ],
              [
                1.5990190750533927e-10,
                -6.316629553888085e-12,
                9.234851414204669e-11,
                1.3144727784258224e-10,
                -6.066649228224889e-10,
                2.757193052038988e-10,
                -3.4605298855972495e-10,
                2.1797796079127936e-09,
                -1.0682146304749507e-09,
                2.1641561241659357e-09,
                -1.274810771900989e-09,
                1.1868460265941432e-09,
                -2.9133118619556743e-10,
                8.822602194917491e-11,
                -1.1961684034713818e-11
              ],
              [
                -1.5652712488989588e-12,
                9.635224954547134e-12,
                -1.4272546413606329e-11,
                4.0824193206250414e-11,
                4.434154259226452e-10,
                1.4368702165384014e-10,
                5.256688139390819e-10,
                -5.598987518947349e-10,
                8.912812244894982e-10,
                -7.266537994219535e-10,
                9.407778977459176e-10,
                -2.9133118619556743e-10,
                2.890262488207063e-10,
                -3.0033487323702355e-11,
                7.618948697575211e-12
              ],
              [
                1.3572356320465387e-12,
                -1.7593233604931253e-12,
                1.1661127692210587e-12,
                -1.1489386268086918e-11,
                -1.2647783503774018e-10,
                -1.1066223873154624e-10,
                -1.3354286568381776e-10,
                5.86321093292401e-11,
                -1.4802942451578421e-10,
                1.439657510817989e-10,
                -1.5230563506113548e-10,
                8.822602194917491e-11,
                -3.0033487323702355e-11,
                2.5520170898870376e-11,
                -5.141434935974539e-13
              ],
              [
                3.3203697966159353e-12,
                4.661684708878166e-13,
                6.58593104773852e-13,
                5.96955867906215e-12,
                1.8129715593374406e-11,
                1.128290076839104e-11,
                1.9184646514748458e-11,
                -1.4130001695617466e-11,
                2.448661623695677e-11,
                -2.524747809242499e-11,
                2.5820680818068474e-11,
                -1.1961684034713818e-11,
                7.618948697575211e-12,
                -5.141434935974539e-13,
                1.6823703177205073e-12
              ]
            ],
            "high_weight_sum_second_moment_ratio": 0.7608613328050212,
            "interpretation": "Signed sector contributions and their cross moments; ratios are not probabilities or causal shares. High Pauli weight alone does not establish irreducible quantum correlations.",
            "mean_operator_HS_weight_moments": [
              0.0,
              2.894705027561188e-09,
              1.8015376255778533e-08,
              1.0791184448178857e-07,
              4.2552097063509756e-07,
              1.1965390357006438e-06,
              2.5644404859179137e-06,
              4.275516432961146e-06,
              5.606900313583103e-06,
              5.774349643623778e-06,
              4.613430595884389e-06,
              2.7734558919821465e-06,
              1.1879611545824156e-06,
              3.2403052539766436e-07,
              4.240302157194175e-08
            ],
            "means": [
              -9.517269364972071e-05,
              -5.446406509644397e-06,
              -3.18890332986003e-05,
              -0.00010855089353349745,
              -0.00010782751434547788,
              -9.642479743350222e-05,
              -0.00010081901206651402,
              -5.8626559858857595e-05,
              -6.921511476179196e-05,
              -8.57310334920467e-06,
              -3.0538750287899346e-05,
              1.3779489074514214e-06,
              -4.244803067547303e-06,
              4.461797205607223e-07,
              -9.557539130310624e-08
            ],
            "omitted_low_second_moment_ratio": 0.0017172110864865399,
            "second_moment_closure_error": 0.0,
            "second_moment_matrix": [
              [
                2.2215653426622024e-08,
                7.873148238257751e-10,
                7.475313178929236e-09,
                2.6351569325842883e-08,
                2.5080557711295142e-08,
                2.2303277476843117e-08,
                1.8735341334481702e-08,
                1.3456777314575365e-08,
                9.735379088264526e-09,
                2.252134274221209e-09,
                3.250324542932669e-09,
                2.8758798271497793e-11,
                4.024240707021748e-10,
                -4.110689022559708e-11,
                1.241653723355866e-11
              ],
              [
                7.873148238257751e-10,
                8.407294822944555e-11,
                2.8833096703501546e-10,
                8.95812296876577e-10,
                8.688145613586884e-10,
                9.313016957128211e-10,
                9.45600176632248e-10,
                6.407891081533472e-10,
                6.286252441963469e-10,
                8.31339221539035e-11,
                2.448083761200873e-10,
                -1.3821499453388888e-11,
                3.275414801379527e-11,
                -4.189399495026363e-12,
                9.867109042428659e-13
              ],
              [
                7.475313178929236e-09,
                2.8833096703501546e-10,
                2.729502381726844e-09,
                9.169803271645756e-09,
                8.753766406815882e-09,
                7.76780435653216e-09,
                6.411904989045062e-09,
                4.7484890644643855e-09,
                3.301778450612479e-09,
                8.173988822061639e-10,
                1.0360035099959405e-09,
                4.840705554855835e-11,
                1.210901199534103e-10,
                -1.3062127196899995e-11,
                3.706399940565368e-12
              ],
              [
                2.6351569325842883e-08,
                8.95812296876577e-10,
                9.169803271645756e-09,
                3.413024393683022e-08,
                3.354418537509754e-08,
                2.921147753764683e-08,
                2.2511130577561185e-08,
                1.6324178056109158e-08,
                1.1644436160169017e-08,
                2.4822171779161728e-09,
                3.992823131891669e-09,
                -1.8130307304776173e-11,
                5.01601359062241e-10,
                -5.992259361147956e-11,
                1.6344352804828025e-11
              ],
              [
                2.5080557711295142e-08,
                8.688145613586884e-10,
                8.753766406815882e-09,
                3.354418537509754e-08,
                4.75260192983195e-08,
                4.454705029779334e-08,
                3.9415383608877245e-08,
                2.0348096748748275e-08,
                1.9495874604643336e-08,
                1.7762007257558937e-09,
                7.410735110230159e-09,
                -7.552457284080427e-10,
                9.011219895823295e-10,
                -1.7458828525716265e-10,
                2.8435372470184774e-11
              ],
              [
                2.2303277476843117e-08,
                9.313016957128211e-10,
                7.76780435653216e-09,
                2.921147753764683e-08,
                4.454705029779334e-08,
                5.396960630735136e-08,
                4.586467000607222e-08,
                3.09784887851297e-08,
                1.9485319207597126e-08,
                5.81267485690778e-09,
                5.709685043149071e-09,
                1.4285086092917967e-10,
                5.529912975871979e-10,
                -1.5368502790555051e-10,
                2.049873851442079e-11
              ],
              [
                1.8735341334481702e-08,
                9.45600176632248e-10,
                6.411904989045062e-09,
                2.2511130577561185e-08,
                3.9415383608877245e-08,
                4.586467000607222e-08,
                5.181342398135886e-08,
                2.8981105196712212e-08,
                2.6652724349844743e-08,
                3.641975908582861e-09,
                8.514157322117445e-09,
                -4.849764360871096e-10,
                9.53625665626108e-10,
                -1.7852626431486306e-10,
                2.8820463043798114e-11
              ],
              [
                1.3456777314575365e-08,
                6.407891081533472e-10,
                4.7484890644643855e-09,
                1.6324178056109158e-08,
                2.0348096748748275e-08,
                3.09784887851297e-08,
                2.8981105196712212e-08,
                3.585591948262017e-08,
                1.650893997642585e-08,
                1.1954083980716816e-08,
                7.788923118262152e-10,
                2.0989952038076464e-09,
                -3.110405507661109e-10,
                3.247412723397856e-11,
                -8.526745296352165e-12
              ],
              [
                9.735379088264526e-09,
                6.286252441963469e-10,
                3.301778450612479e-09,
                1.1644436160169017e-08,
                1.9495874604643336e-08,
                1.9485319207597126e-08,
                2.6652724349844743e-08,
                1.650893997642585e-08,
                2.5389315194812014e-08,
                2.803269195741621e-09,
                9.046408273349318e-09,
                -1.1635895222400858e-09,
                1.1850857559509906e-09,
                -1.7891180507877883e-10,
                3.1101877914404435e-11
              ],
              [
                2.252134274221209e-09,
                8.31339221539035e-11,
                8.173988822061639e-10,
                2.4822171779161728e-09,
                1.7762007257558937e-09,
                5.81267485690778e-09,
                3.641975908582861e-09,
                1.1954083980716816e-08,
                2.803269195741621e-09,
                9.55974048565379e-09,
                -1.8755926509699315e-09,
                2.152342825772431e-09,
                -6.902626640268494e-10,
                1.4014060622511257e-10,
                -2.442810038514278e-11
              ],
              [
                3.250324542932669e-09,
                2.448083761200873e-10,
                1.0360035099959405e-09,
                3.992823131891669e-09,
                7.410735110230159e-09,
                5.709685043149071e-09,
                8.514157322117445e-09,
                7.788923118262152e-10,
                9.046408273349318e-09,
                -1.8755926509699315e-09,
                6.586323263333876e-09,
                -1.3168916094951319e-09,
                1.0704088786470539e-09,
                -1.6593140613086407e-10,
                2.8739433826742315e-11
              ],
              [
                2.8758798271497793e-11,
                -1.3821499453388888e-11,
                4.840705554855835e-11,
                -1.8130307304776173e-11,
                -7.552457284080427e-10,
                1.4285086092917967e-10,
                -4.849764360871096e-10,
                2.0989952038076464e-09,
                -1.1635895222400858e-09,
                2.152342825772431e-09,
                -1.3168916094951319e-09,
                1.1887447697856905e-09,
                -2.971803079448407e-10,
                8.884083480764858e-11,
                -1.2093382040739176e-11
              ],
              [
                4.024240707021748e-10,
                3.275414801379527e-11,
                1.210901199534103e-10,
                5.01601359062241e-10,
                9.011219895823295e-10,
                5.529912975871979e-10,
                9.53625665626108e-10,
                -3.110405507661109e-10,
                1.1850857559509906e-09,
                -6.902626640268494e-10,
                1.0704088786470539e-09,
                -2.971803079448407e-10,
                3.0704460190296547e-10,
                -3.1927432370215906e-11,
                8.024647411760671e-12
              ],
              [
                -4.110689022559708e-11,
                -4.189399495026363e-12,
                -1.3062127196899995e-11,
                -5.992259361147956e-11,
                -1.7458828525716265e-10,
                -1.5368502790555051e-10,
                -1.7852626431486306e-10,
                3.247412723397856e-11,
                -1.7891180507877883e-10,
                1.4014060622511257e-10,
                -1.6593140613086407e-10,
                8.884083480764858e-11,
                -3.1927432370215906e-11,
                2.5719247241910018e-11,
                -5.567872949815562e-13
              ],
              [
                1.241653723355866e-11,
                9.867109042428659e-13,
                3.706399940565368e-12,
                1.6344352804828025e-11,
                2.8435372470184774e-11,
                2.049873851442079e-11,
                2.8820463043798114e-11,
                -8.526745296352165e-12,
                3.1101877914404435e-11,
                -2.442810038514278e-11,
                2.8739433826742315e-11,
                -1.2093382040739176e-11,
                8.024647411760671e-12,
                -5.567872949815562e-13,
                1.6915049731432492e-12
              ]
            ],
            "sectors": [
              "m",
              "u",
              "r_omitted_low",
              "r_w3",
              "r_w4",
              "r_w5",
              "r_w6",
              "r_w7",
              "r_w8",
              "r_w9",
              "r_w10",
              "r_w11",
              "r_w12",
              "r_w13",
              "r_w14"
            ],
            "selected_space_second_moment_ratio": 0.015020067071211557,
            "total_response_second_moment": 1.5894972978024964e-06,
            "within_depth_generator_covariance": [
              [
                1.1133570854584457e-08,
                1.9068005376054029e-10,
                3.710959642387591e-09,
                1.3694908519765488e-08,
                1.2310565718425935e-08,
                1.0972205389796886e-08,
                7.049713964264263e-09,
                6.880526343678665e-09,
                1.8625397530659985e-09,
                1.4045009158515027e-09,
                -2.490877913711104e-10,
                2.3871662878301286e-10,
                -7.124938705422913e-11,
                1.3566288048774286e-11,
                1.634619636095071e-12
              ],
              [
                1.9068005376054029e-10,
                5.075761573258418e-11,
                8.753001016703634e-11,
                2.2055776883095666e-10,
                1.989211077364135e-10,
                3.3205050802805416e-10,
                3.2289780082216667e-10,
                2.832053498077542e-10,
                2.0599445573678722e-10,
                3.3595647159453086e-11,
                5.898777651909587e-11,
                -4.415955301145673e-12,
                7.563559049524662e-12,
                -1.5485808701478102e-12,
                4.0384839332766434e-13
              ],
              [
                3.710959642387591e-09,
                8.753001016703634e-11,
                1.4478329731357902e-09,
                4.860195553928421e-09,
                4.386761961134008e-09,
                3.900740737036659e-09,
                2.4312913204909134e-09,
                2.5195813992733927e-09,
                6.248055311962665e-10,
                5.353101505371199e-10,
                -1.5729285270512905e-10,
                1.2263623644348547e-10,
                -4.042267637919959e-11,
                6.003646581450636e-12,
                5.123142825759171e-14
              ],
              [
                1.3694908519765488e-08,
                2.2055776883095666e-10,
                4.860195553928421e-09,
                1.96183673739456e-08,
                1.8821893090145048e-08,
                1.618227286935825e-08,
                9.095820279979809e-09,
                8.811782399798578e-09,
                2.613557840414676e-09,
                1.5309514335280433e-09,
                -3.6901162644734505e-11,
                2.333834140306029e-10,
                -4.534501225454571e-11,
                5.092451432966013e-12,
                3.9805257777813255e-12
              ],
              [
                1.2310565718425935e-08,
                1.989211077364135e-10,
                4.386761961134008e-09,
                1.8821893090145048e-08,
                3.2461479520366544e-08,
                3.1268762049392e-08,
                2.578703310990081e-08,
                1.2785146032423872e-08,
                1.0345085836529643e-08,
                8.500976958014541e-10,
                3.3034211457090495e-09,
                -4.822410137093279e-10,
                3.4258961566283657e-10,
                -1.052777912676841e-10,
                1.595752272230695e-11
              ],
              [
                1.0972205389796886e-08,
                3.3205050802805416e-10,
                3.900740737036659e-09,
                1.618227286935825e-08,
                3.1268762049392e-08,
                4.224327140859515e-08,
                3.38113102027426e-08,
                2.4260711960819676e-08,
                1.1382675446142976e-08,
                4.9763534557750594e-09,
                2.0828897123047123e-09,
                3.7671742933945435e-10,
                6.025327358982748e-11,
                -9.378026426862106e-11,
                9.438438950015174e-12
              ],
              [
                7.049713964264263e-09,
                3.2289780082216667e-10,
                2.4312913204909134e-09,
                9.095820279979809e-09,
                2.578703310990081e-08,
                3.38113102027426e-08,
                3.9404638175574774e-08,
                2.2037040387317766e-08,
                1.8297169758453222e-08,
                2.7642593826219494e-09,
                4.781846598727422e-09,
                -2.506997174909341e-10,
                4.462108125218776e-10,
                -1.178002115460029e-10,
                1.7380709289475753e-11
              ],
              [
                6.880526343678665e-09,
                2.832053498077542e-10,
                2.5195813992733927e-09,
                8.811782399798578e-09,
                1.2785146032423872e-08,
                2.4260711960819676e-08,
                2.2037040387317766e-08,
                3.192719438696332e-08,
                1.1814377699869753e-08,
                1.1436976960697183e-08,
                -1.3057787072038715e-09,
                2.2195585870492923e-09,
                -5.946696411246742e-10,
                6.48300176015746e-11,
                -1.498367076437441e-11
              ],
              [
                1.8625397530659985e-09,
                2.0599445573678722e-10,
                6.248055311962665e-10,
                2.613557840414676e-09,
                1.0345085836529643e-08,
                1.1382675446142976e-08,
                1.8297169758453222e-08,
                1.1814377699869753e-08,
                1.975072908957311e-08,
                2.2013207416645546e-09,
                6.531576108227167e-09,
                -1.0095122394361927e-09,
                8.424925996769377e-10,
                -1.383908604020452e-10,
                2.3342680650195652e-11
              ],
              [
                1.4045009158515027e-09,
                3.3595647159453086e-11,
                5.353101505371199e-10,
                1.5309514335280433e-09,
                8.500976958014541e-10,
                4.9763534557750594e-09,
                2.7642593826219494e-09,
                1.1436976960697183e-08,
                2.2013207416645546e-09,
                9.481331869698654e-09,
                -2.13732829445599e-09,
                2.1621718566995293e-09,
                -7.260298664039812e-10,
                1.4344103735600928e-10,
                -2.5255329485682163e-11
              ],
              [
                -2.490877913711104e-10,
                5.898777651909587e-11,
                -1.5729285270512905e-10,
                -3.6901162644734505e-11,
                3.3034211457090495e-09,
                2.0828897123047123e-09,
                4.781846598727422e-09,
                -1.3057787072038715e-09,
                6.531576108227167e-09,
                -2.13732829445599e-09,
                5.460146473417681e-09,
                -1.244897090341997e-09,
                9.167263486778803e-10,
                -1.4721037403253888e-10,
                2.5287798702096983e-11
              ],
              [
                2.3871662878301286e-10,
                -4.415955301145673e-12,
                1.2263623644348547e-10,
                2.333834140306029e-10,
                -4.822410137093279e-10,
                3.7671742933945435e-10,
                -2.506997174909341e-10,
                2.2195585870492923e-09,
                -1.0095122394361927e-09,
                2.1621718566995293e-09,
                -1.244897090341997e-09,
                1.181392745109163e-09,
                -2.8736021848835755e-10,
                8.722715380738965e-11,
                -1.1878153212618162e-11
              ],
              [
                -7.124938705422913e-11,
                7.563559049524662e-12,
                -4.042267637919959e-11,
                -4.534501225454571e-11,
                3.4258961566283657e-10,
                6.025327358982748e-11,
                4.462108125218776e-10,
                -5.946696411246742e-10,
                8.424925996769377e-10,
                -7.260298664039812e-10,
                9.167263486778803e-10,
                -2.8736021848835755e-10,
                2.859594248595865e-10,
                -2.933467842419196e-11,
                7.552913464668949e-12
              ],
              [
                1.3566288048774286e-11,
                -1.5485808701478102e-12,
                6.003646581450636e-12,
                5.092451432966013e-12,
                -1.052777912676841e-10,
                -9.378026426862106e-11,
                -1.178002115460029e-10,
                6.48300176015746e-11,
                -1.383908604020452e-10,
                1.4344103735600928e-10,
                -1.4721037403253888e-10,
                8.722715380738965e-11,
                -2.933467842419196e-11,
                2.5330347579180793e-11,
                -5.00804139505089e-13
              ],
              [
                1.634619636095071e-12,
                4.0384839332766434e-13,
                5.123142825759171e-14,
                3.9805257777813255e-12,
                1.595752272230695e-11,
                9.438438950015174e-12,
                1.7380709289475753e-11,
                -1.498367076437441e-11,
                2.3342680650195652e-11,
                -2.5255329485682163e-11,
                2.5287798702096983e-11,
                -1.1878153212618162e-11,
                7.552913464668949e-12,
                -5.00804139505089e-13,
                1.6803768255954137e-12
              ]
            ]
          },
          "n14_xor_CC": {
            "covariance_matrix": [
              [
                1.1153413526234872e-08,
                3.2730225478041e-10,
                3.4850790120063874e-09,
                1.5311753873302287e-08,
                3.079938728329559e-08,
                4.529368099768699e-08,
                5.34541399534377e-08,
                5.5215128712019154e-08,
                4.603138930900349e-08,
                2.7795714987949154e-08,
                1.2446151984488279e-08,
                3.7985794261672645e-09,
                7.116540391519413e-10,
                6.644843212178138e-11,
                1.1630296698742727e-12
              ],
              [
                3.2730225478041e-10,
                6.689198385799727e-11,
                1.5488137638525728e-10,
                4.725575373552774e-10,
                1.3638228103485775e-09,
                2.2331450987589635e-09,
                2.647745172960668e-09,
                2.8345471476198153e-09,
                2.478870762103159e-09,
                1.6080649071029787e-09,
                7.806804645171033e-10,
                2.8060744495627024e-10,
                7.116416710254925e-11,
                1.1145759000916839e-11,
                9.606054085587621e-13
              ],
              [
                3.4850790120063874e-09,
                1.5488137638525728e-10,
                1.4245248462123938e-09,
                5.360916326633474e-09,
                1.0815458528462086e-08,
                1.6007746009658616e-08,
                1.8738029853976184e-08,
                1.9148016512000115e-08,
                1.598991761600581e-08,
                9.738696448545603e-09,
                4.355480307264308e-09,
                1.313464772001099e-09,
                2.468588738546755e-10,
                2.397187912469746e-11,
                1.0871247105721536e-12
              ],
              [
                1.5311753873302287e-08,
                4.725575373552774e-10,
                5.360916326633474e-09,
                2.4231432424472257e-08,
                4.871188946409134e-08,
                7.235231783521163e-08,
                8.733415156306547e-08,
                9.052851490918926e-08,
                7.562904351814368e-08,
                4.6407441037976906e-08,
                2.1068506900408076e-08,
                6.367579816312135e-09,
                1.166556629846463e-09,
                9.33372202455232e-11,
                1.990875315398067e-12
              ],
              [
                3.079938728329559e-08,
                1.3638228103485775e-09,
                1.0815458528462086e-08,
                4.871188946409134e-08,
                1.1048175651710964e-07,
                1.7398653217810718e-07,
                2.1697982128863205e-07,
                2.3147025209089961e-07,
                1.96612723775322e-07,
                1.2329975089369598e-07,
                5.780664474711579e-08,
                1.8682854701785834e-08,
                3.834672618822771e-09,
                4.1126267434848557e-10,
                1.7814059648377463e-11
              ],
              [
                4.529368099768699e-08,
                2.2331450987589635e-09,
                1.6007746009658616e-08,
                7.235231783521163e-08,
                1.7398653217810718e-07,
                2.8670431562319414e-07,
                3.679834474905496e-07,
                3.994949744329143e-07,
                3.437709453195371e-07,
                2.1967468701814108e-07,
                1.0518867641002011e-07,
                3.529172239988546e-08,
                7.649145092771091e-09,
                9.128493744383817e-10,
                4.734002478513437e-11
              ],
              [
                5.34541399534377e-08,
                2.647745172960668e-09,
                1.8738029853976184e-08,
                8.733415156306547e-08,
                2.1697982128863205e-07,
                3.679834474905496e-07,
                4.865233913112587e-07,
                5.385145288026165e-07,
                4.6963106750216826e-07,
                3.0559184272163177e-07,
                1.4943228463896614e-07,
                5.14888094572838e-08,
                1.1556780350554572e-08,
                1.461090921756998e-09,
                8.05587671944837e-11
              ],
              [
                5.5215128712019154e-08,
                2.8345471476198153e-09,
                1.9148016512000115e-08,
                9.052851490918926e-08,
                2.3147025209089961e-07,
                3.994949744329143e-07,
                5.385145288026165e-07,
                6.084402901957109e-07,
                5.394767510110523e-07,
                3.5754707684504634e-07,
                1.7846085812665926e-07,
                6.317569898894823e-08,
                1.4661715991066252e-08,
                1.9667298785859515e-09,
                1.163267215308517e-10
              ],
              [
                4.603138930900349e-08,
                2.478870762103159e-09,
                1.598991761600581e-08,
                7.562904351814368e-08,
                1.96612723775322e-07,
                3.437709453195371e-07,
                4.6963106750216826e-07,
                5.394767510110523e-07,
                4.878151530833835e-07,
                3.304162601362817e-07,
                1.6846587233691956e-07,
                6.110854372705768e-08,
                1.4636343929748338e-08,
                2.0604538027730136e-09,
                1.3051568780219286e-10
              ],
              [
                2.7795714987949154e-08,
                1.6080649071029787e-09,
                9.738696448545603e-09,
                4.6407441037976906e-08,
                1.2329975089369598e-07,
                2.1967468701814108e-07,
                3.0559184272163177e-07,
                3.5754707684504634e-07,
                3.304162601362817e-07,
                2.3040402155968107e-07,
                1.208720238383442e-07,
                4.5203928296737945e-08,
                1.1220006854879161e-08,
                1.6668745320231713e-09,
                1.1341187400302757e-10
              ],
              [
                1.2446151984488279e-08,
                7.806804645171033e-10,
                4.355480307264308e-09,
                2.1068506900408076e-08,
                5.780664474711579e-08,
                1.0518867641002011e-07,
                1.4943228463896614e-07,
                1.7846085812665926e-07,
                1.6846587233691956e-07,
                1.208720238383442e-07,
                6.574593979332998e-08,
                2.5575351186946367e-08,
                6.62867462254531e-09,
                1.0405411262354856e-09,
                7.593668721642097e-11
              ],
              [
                3.7985794261672645e-09,
                2.8060744495627024e-10,
                1.313464772001099e-09,
                6.367579816312135e-09,
                1.8682854701785834e-08,
                3.529172239988546e-08,
                5.14888094572838e-08,
                6.317569898894823e-08,
                6.110854372705768e-08,
                4.5203928296737945e-08,
                2.5575351186946367e-08,
                1.061382602174036e-08,
                2.9539547147054304e-09,
                5.015978591452805e-10,
                4.022907804442705e-11
              ],
              [
                7.116540391519413e-10,
                7.116416710254925e-11,
                2.468588738546755e-10,
                1.166556629846463e-09,
                3.834672618822771e-09,
                7.649145092771091e-09,
                1.1556780350554572e-08,
                1.4661715991066252e-08,
                1.4636343929748338e-08,
                1.1220006854879161e-08,
                6.62867462254531e-09,
                2.9539547147054304e-09,
                9.396630620871889e-10,
                1.8230370656595518e-10,
                1.6424395482549446e-11
              ],
              [
                6.644843212178138e-11,
                1.1145759000916839e-11,
                2.397187912469746e-11,
                9.33372202455232e-11,
                4.1126267434848557e-10,
                9.128493744383817e-10,
                1.461090921756998e-09,
                1.9667298785859515e-09,
                2.0604538027730136e-09,
                1.6668745320231713e-09,
                1.0405411262354856e-09,
                5.015978591452805e-10,
                1.8230370656595518e-10,
                4.9381999538472586e-11,
                5.612439825045516e-12
              ],
              [
                1.1630296698742727e-12,
                9.606054085587621e-13,
                1.0871247105721536e-12,
                1.990875315398067e-12,
                1.7814059648377463e-11,
                4.734002478513437e-11,
                8.05587671944837e-11,
                1.163267215308517e-10,
                1.3051568780219286e-10,
                1.1341187400302757e-10,
                7.593668721642097e-11,
                4.022907804442705e-11,
                1.6424395482549446e-11,
                5.612439825045516e-12,
                1.7424737143792524e-12
              ]
            ],
            "high_weight_sum_second_moment_ratio": 0.9349888526329361,
            "interpretation": "Signed sector contributions and their cross moments; ratios are not probabilities or causal shares. High Pauli weight alone does not establish irreducible quantum correlations.",
            "mean_operator_HS_weight_moments": [
              0.0,
              2.894705027561188e-09,
              1.8015376255778533e-08,
              1.0791184448178857e-07,
              4.2552097063509756e-07,
              1.1965390357006438e-06,
              2.5644404859179137e-06,
              4.275516432961146e-06,
              5.606900313583103e-06,
              5.774349643623778e-06,
              4.613430595884389e-06,
              2.7734558919821465e-06,
              1.1879611545824156e-06,
              3.2403052539766436e-07,
              4.240302157194175e-08
            ],
            "means": [
              -0.00012542895131163357,
              -6.959752724810082e-06,
              -3.9197859933531776e-05,
              -0.00016886719486224394,
              -0.0003863439764018873,
              -0.0005992145330542145,
              -0.0007465488574512681,
              -0.0008213150507280469,
              -0.0007342071151787281,
              -0.00048622736420390807,
              -0.00024603808376366643,
              -8.767650529153086e-05,
              -2.1172340312347387e-05,
              -2.8613834067542354e-06,
              -1.4170246349058004e-07
            ],
            "omitted_low_second_moment_ratio": 8.223686517763322e-05,
            "second_moment_closure_error": 6.776263578034403e-21,
            "second_moment_matrix": [
              [
                2.6885835353371068e-08,
                1.2002567404416232e-09,
                8.40162547712958e-09,
                3.649258903581082e-08,
                7.925810708895091e-08,
                1.2045253148936738e-07,
                1.4709298024644862e-07,
                1.582318142212994e-07,
                1.381222178114112e-07,
                8.878270337906523e-08,
                4.330645081368892e-08,
                1.4795751539552876e-08,
                3.367278481342703e-09,
                4.253487521314754e-10,
                1.8936621063772807e-11
              ],
              [
                1.2002567404416232e-09,
                1.1533014184849857e-10,
                4.276887888643786e-10,
                1.647831456928813e-09,
                4.052681352825574e-09,
                6.40353007792883e-09,
                7.843540617810983e-09,
                8.550696809851873e-09,
                7.588770732543258e-09,
                4.992087129998353e-09,
                2.493044688398333e-09,
                8.908142415608269e-10,
                2.1851842028201532e-10,
                3.106027996280099e-11,
                1.946819514949628e-12
              ],
              [
                8.40162547712958e-09,
                4.276887888643786e-10,
                2.960997069581166e-09,
                1.1980148978212116e-08,
                2.5959315601626964e-08,
                3.9495673346454346e-08,
                4.800114740188914e-08,
                5.1341808831739644e-08,
                4.476926527898398e-08,
                2.879776856646073e-08,
                1.3999646652947061e-08,
                4.750196145880075e-09,
                1.0767693038831363e-09,
                1.3613198511878192e-10,
                6.641558026712311e-12
              ],
              [
                3.649258903581082e-08,
                1.647831456928813e-09,
                1.1980148978212116e-08,
                5.274756192511528e-08,
                1.1395271301100307e-07,
                1.735399951527661e-07,
                2.1340176294847417e-07,
                2.292216836237761e-07,
                1.9961253950627577e-07,
                1.285152920963535e-07,
                6.261626793486024e-08,
                2.1173265320217605e-08,
                4.741870347061369e-09,
                5.765310095694822e-10,
                2.5919772830121854e-11
              ],
              [
                7.925810708895091e-08,
                4.052681352825574e-09,
                2.5959315601626964e-08,
                1.1395271301100307e-07,
                2.597434246191317e-07,
                4.0548945759607265e-07,
                5.054044754546408e-07,
                5.487803746678914e-07,
                4.802692201560304e-07,
                3.111507642156427e-07,
                1.528619763746714e-07,
                5.2556144393136946e-08,
                1.2014478764829046e-08,
                1.5167409177242978e-09,
                7.255995285927148e-11
              ],
              [
                1.2045253148936738e-07,
                6.40353007792883e-09,
                3.9495673346454346e-08,
                1.735399951527661e-07,
                4.0548945759607265e-07,
                6.457623722465744e-07,
                8.153263725103686e-07,
                8.916388890453199e-07,
                7.837185190064404e-07,
                5.110291900177676e-07,
                2.5261827188601925e-07,
                8.782875857797544e-08,
                2.033591910669927e-08,
                2.6274318964056997e-09,
                1.322502002782742e-10
              ],
              [
                1.4709298024644862e-07,
                7.843540617810983e-09,
                4.800114740188914e-08,
                2.1340176294847417e-07,
                5.054044754546408e-07,
                8.153263725103686e-07,
                1.0438585878730524e-06,
                1.1516663415311702e-06,
                1.0177525504714391e-06,
                6.685843259296015e-07,
                3.3311173496223084e-07,
                1.1694360430799619e-07,
                2.736296682030695e-08,
                3.597253434799391e-09,
                1.8634657941140637e-10
              ],
              [
                1.582318142212994e-07,
                8.550696809851873e-09,
                5.1341808831739644e-08,
                2.292216836237761e-07,
                5.487803746678914e-07,
                8.916388890453199e-07,
                1.1516663415311702e-06,
                1.2829987027481262e-06,
                1.142492105058963e-06,
                7.568929291415447e-07,
                3.8053563937404684e-07,
                1.3518573238011984e-07,
                3.205087774873334e-08,
                4.3168271364567036e-09,
                2.327090875209069e-10
              ],
              [
                1.381222178114112e-07,
                7.588770732543258e-09,
                4.476926527898398e-08,
                1.9961253950627577e-07,
                4.802692201560304e-07,
                7.837185190064404e-07,
                1.0177525504714391e-06,
                1.142492105058963e-06,
                1.0268752410624532e-06,
                6.874078505293906e-07,
                3.491087840411433e-07,
                1.2548125774610494e-07,
                3.018122683205922e-08,
                4.161301859266324e-09,
                2.345546447353308e-10
              ],
              [
                8.878270337906523e-08,
                4.992087129998353e-09,
                2.879776856646073e-08,
                1.285152920963535e-07,
                3.111507642156427e-07,
                5.110291900177676e-07,
                6.685843259296015e-07,
                7.568929291415447e-07,
                6.874078505293906e-07,
                4.6682107126036153e-07,
                2.405024728005323e-07,
                8.783464436724904e-08,
                2.1514578078980005e-08,
                3.0581574438660857e-09,
                1.8231148932725303e-10
              ],
              [
                4.330645081368892e-08,
                2.493044688398333e-09,
                1.3999646652947061e-08,
                6.261626793486024e-08,
                1.528619763746714e-07,
                2.5261827188601925e-07,
                3.3311173496223084e-07,
                3.8053563937404684e-07,
                3.491087840411433e-07,
                2.405024728005323e-07,
                1.2628067845542702e-07,
                4.7147110539969575e-08,
                1.1837876661787494e-08,
                1.744550416546451e-09,
                1.1080088979823425e-10
              ],
              [
                1.4795751539552876e-08,
                8.908142415608269e-10,
                4.750196145880075e-09,
                2.1173265320217605e-08,
                5.2556144393136946e-08,
                8.782875857797544e-08,
                1.1694360430799619e-07,
                1.3518573238011984e-07,
                1.2548125774610494e-07,
                8.783464436724904e-08,
                4.7147110539969575e-08,
                1.8300995601876186e-08,
                4.810271522135047e-09,
                7.52473956548667e-10,
                5.2653054834481864e-11
              ],
              [
                3.367278481342703e-09,
                2.1851842028201532e-10,
                1.0767693038831363e-09,
                4.741870347061369e-09,
                1.2014478764829046e-08,
                2.033591910669927e-08,
                2.736296682030695e-08,
                3.205087774873334e-08,
                3.018122683205922e-08,
                2.1514578078980005e-08,
                1.1837876661787494e-08,
                4.810271522135047e-09,
                1.38793105638904e-09,
                2.428858898178599e-10,
                1.9424568262669988e-11
              ],
              [
                4.253487521314754e-10,
                3.106027996280099e-11,
                1.3613198511878192e-10,
                5.765310095694822e-10,
                1.5167409177242978e-09,
                2.6274318964056997e-09,
                3.597253434799391e-09,
                4.3168271364567036e-09,
                4.161301859266324e-09,
                3.0581574438660857e-09,
                1.744550416546451e-09,
                7.52473956548667e-10,
                2.428858898178599e-10,
                5.756951453892107e-11,
                6.01790490277366e-12
              ],
              [
                1.8936621063772807e-11,
                1.946819514949628e-12,
                6.641558026712311e-12,
                2.5919772830121854e-11,
                7.255995285927148e-11,
                1.322502002782742e-10,
                1.8634657941140637e-10,
                2.327090875209069e-10,
                2.345546447353308e-10,
                1.8231148932725303e-10,
                1.1080088979823425e-10,
                5.2653054834481864e-11,
                1.9424568262669988e-11,
                6.01790490277366e-12,
                1.7625533025385513e-12
              ]
            ],
            "sectors": [
              "m",
              "u",
              "r_omitted_low",
              "r_w3",
              "r_w4",
              "r_w5",
              "r_w6",
              "r_w7",
              "r_w8",
              "r_w9",
              "r_w10",
              "r_w11",
              "r_w12",
              "r_w13",
              "r_w14"
            ],
            "selected_space_second_moment_ratio": 0.0008165836889179471,
            "total_response_second_moment": 3.600571426434307e-05,
            "within_depth_generator_covariance": [
              [
                9.544006056210846e-09,
                2.389733986616878e-10,
                3.031568268978778e-09,
                1.3505871248241123e-08,
                2.6407155967265124e-08,
                3.852944964075589e-08,
                4.533343039715183e-08,
                4.639520335308076e-08,
                3.844961922620283e-08,
                2.30070234223871e-08,
                1.0082180456221092e-08,
                2.9013329892465607e-09,
                4.618018938283678e-10,
                2.0687047105731383e-11,
                -2.3808979924379477e-12
              ],
              [
                2.389733986616878e-10,
                6.198154752287938e-11,
                1.297820700872009e-10,
                3.7106460922860395e-10,
                1.1171086414925318e-09,
                1.8509282416423416e-09,
                2.1839165790337626e-09,
                2.330822506808236e-09,
                2.0470174264737685e-09,
                1.334124667848405e-09,
                6.449084030310244e-10,
                2.2888750359322618e-10,
                5.6964576545195687e-11,
                8.595780774609871e-12,
                7.68593733613528e-13
              ],
              [
                3.031568268978778e-09,
                1.297820700872009e-10,
                1.296031415446912e-09,
                4.844176795068238e-09,
                9.559022332142222e-09,
                1.4065223402931987e-08,
                1.63895216830387e-08,
                1.659743289938138e-08,
                1.380125857010447e-08,
                8.35244933812815e-09,
                3.669370190207913e-09,
                1.0524303520547892e-09,
                1.7484878248140912e-10,
                1.0951174624202068e-11,
                9.698290139969023e-14
              ],
              [
                1.3505871248241123e-08,
                3.7106460922860395e-10,
                4.844176795068238e-09,
                2.2105604648520617e-08,
                4.355543366032282e-08,
                6.432388327696412e-08,
                7.7493035705107e-08,
                7.984148334822007e-08,
                6.648578936374756e-08,
                4.058136080172998e-08,
                1.8169592576996027e-08,
                5.259602944215682e-09,
                8.654627178108948e-10,
                4.0241523556483704e-11,
                -1.9103775068300008e-12
              ],
              [
                2.6407155967265124e-08,
                1.1171086414925318e-09,
                9.559022332142222e-09,
                4.355543366032282e-08,
                9.796536772696818e-08,
                1.5450454741368064e-07,
                1.9312250943475405e-07,
                2.0556227127966463e-07,
                1.7444552638818154e-07,
                1.091831510462935e-07,
                5.078579845624466e-08,
                1.6000336061036207e-08,
                3.1055901950301875e-09,
                2.824863752611079e-10,
                8.33883822511347e-12
              ],
              [
                3.852944964075589e-08,
                1.8509282416423416e-09,
                1.4065223402931987e-08,
                6.432388327696412e-08,
                1.5450454741368064e-07,
                2.563015880920557e-07,
                3.3058110972401897e-07,
                3.5887906173409606e-07,
                3.090583653206155e-07,
                1.9752841948745222e-07,
                9.41559867730839e-08,
                3.1070063194517215e-08,
                6.508424890541647e-09,
                7.130996934530804e-10,
                3.283516669119513e-11
              ],
              [
                4.533343039715183e-08,
                2.1839165790337626e-09,
                1.63895216830387e-08,
                7.7493035705107e-08,
                1.9312250943475405e-07,
                3.3058110972401897e-07,
                4.401215867801048e-07,
                4.881286953934581e-07,
                4.266514516506226e-07,
                2.780763108130975e-07,
                1.3568258518500847e-07,
                4.6213309104093084e-08,
                1.014523343241066e-08,
                1.2177893676536785e-09,
                6.331208778605579e-11
              ],
              [
                4.639520335308076e-08,
                2.330822506808236e-09,
                1.659743289938138e-08,
                7.984148334822007e-08,
                2.0556227127966463e-07,
                3.5887906173409606e-07,
                4.881286953934581e-07,
                5.537283362349795e-07,
                4.928062313147947e-07,
                3.2766922997055214e-07,
                1.6353097294835703e-07,
                5.744748310438786e-08,
                1.3128918584170174e-08,
                1.7025006347592883e-09,
                9.759317498047846e-11
              ],
              [
                3.844961922620283e-08,
                2.0470174264737685e-09,
                1.380125857010447e-08,
                6.648578936374756e-08,
                1.7444552638818154e-07,
                3.090583653206155e-07,
                4.266514516506226e-07,
                4.928062313147947e-07,
                4.4798514078804047e-07,
                3.049365933257075e-07,
                1.5574236150641996e-07,
                5.6229837391211854e-08,
                1.3327604186447418e-08,
                1.834013519137398e-09,
                1.1436508155149902e-10
              ],
              [
                2.30070234223871e-08,
                1.334124667848405e-09,
                8.35244933812815e-09,
                4.058136080172998e-08,
                1.091831510462935e-07,
                1.9752841948745222e-07,
                2.780763108130975e-07,
                3.2766922997055214e-07,
                3.049365933257075e-07,
                2.1408038475030775e-07,
                1.1271018690072775e-07,
                4.207091251215718e-08,
                1.0382662492053217e-08,
                1.5229284164682488e-09,
                1.0324436704000674e-10
              ],
              [
                1.0082180456221092e-08,
                6.449084030310244e-10,
                3.669370190207913e-09,
                1.8169592576996027e-08,
                5.078579845624466e-08,
                9.41559867730839e-08,
                1.3568258518500847e-07,
                1.6353097294835703e-07,
                1.5574236150641996e-07,
                1.1271018690072775e-07,
                6.1660422442189e-08,
                2.400555992346173e-08,
                6.210543257153164e-09,
                9.690760160715722e-10,
                7.093388659616347e-11
              ],
              [
                2.9013329892465607e-09,
                2.2888750359322618e-10,
                1.0524303520547892e-09,
                5.259602944215682e-09,
                1.6000336061036207e-08,
                3.1070063194517215e-08,
                4.6213309104093084e-08,
                5.744748310438786e-08,
                5.6229837391211854e-08,
                4.207091251215718e-08,
                2.400555992346173e-08,
                1.0010152777368013e-08,
                2.793654764845325e-09,
                4.743401506752907e-10,
                3.833650563807329e-11
              ],
              [
                4.618018938283678e-10,
                5.6964576545195687e-11,
                1.7484878248140912e-10,
                8.654627178108948e-10,
                3.1055901950301875e-09,
                6.508424890541647e-09,
                1.014523343241066e-08,
                1.3128918584170174e-08,
                1.3327604186447418e-08,
                1.0382662492053217e-08,
                6.210543257153164e-09,
                2.793654764845325e-09,
                8.965356589192691e-10,
                1.7482959359291192e-10,
                1.5888793805156222e-11
              ],
              [
                2.0687047105731383e-11,
                8.595780774609871e-12,
                1.0951174624202068e-11,
                4.0241523556483704e-11,
                2.824863752611079e-10,
                7.130996934530804e-10,
                1.2177893676536785e-09,
                1.7025006347592883e-09,
                1.834013519137398e-09,
                1.5229284164682488e-09,
                9.690760160715722e-10,
                4.743401506752907e-10,
                1.7482959359291192e-10,
                4.8048144944885357e-11,
                5.512591530878489e-12
              ],
              [
                -2.3808979924379477e-12,
                7.68593733613528e-13,
                9.698290139969023e-14,
                -1.9103775068300008e-12,
                8.33883822511347e-12,
                3.283516669119513e-11,
                6.331208778605579e-11,
                9.759317498047846e-11,
                1.1436508155149902e-10,
                1.0324436704000674e-10,
                7.093388659616347e-11,
                3.833650563807329e-11,
                1.5888793805156222e-11,
                5.512591530878489e-12,
                1.734530432752908e-12
              ]
            ]
          },
          "n16_xor_AC": {
            "covariance_matrix": [
              [
                1.0886311760035082e-08,
                2.464915991405394e-10,
                4.8662656416619365e-09,
                1.6087732709326e-08,
                1.8896459159373315e-08,
                1.8820802765248184e-08,
                1.505632946594557e-08,
                1.2044668727015174e-08,
                7.676810134837634e-09,
                3.131037811883484e-09,
                1.892791878415508e-09,
                5.44441172146213e-10,
                3.946352686474437e-10,
                3.4284934560461426e-12,
                2.787827186600592e-11,
                -6.314915528832982e-12,
                -4.3181907544351264e-13
              ],
              [
                2.464915991405394e-10,
                2.8946420969767728e-11,
                1.251258417711444e-10,
                3.4733030381235666e-10,
                4.097817609716812e-10,
                4.893369154894411e-10,
                4.737843949090089e-10,
                3.938506783120357e-10,
                3.099725223001387e-10,
                1.0451167550265097e-10,
                1.2682132700867217e-10,
                9.90372147729157e-12,
                3.720711039766454e-11,
                -8.942106463535227e-12,
                3.2206495836405713e-12,
                -1.2174134970174811e-12,
                9.8029652478042e-14
              ],
              [
                4.8662656416619365e-09,
                1.251258417711444e-10,
                2.304920518850016e-09,
                7.475990623442915e-09,
                8.959216935304643e-09,
                8.986359225117069e-09,
                7.1037178862709414e-09,
                5.593427471095565e-09,
                3.3791700387379947e-09,
                1.4593500201085375e-09,
                7.350872077958731e-10,
                2.961907266828063e-10,
                1.1483051767832438e-10,
                1.3388112456579404e-11,
                5.360406577275407e-12,
                -1.3475917227482212e-12,
                -3.026621348730722e-13
              ],
              [
                1.6087732709326e-08,
                3.4733030381235666e-10,
                7.475990623442915e-09,
                2.592788571308334e-08,
                3.204536576139129e-08,
                3.1315945313410634e-08,
                2.3858264689798283e-08,
                1.7906386204507005e-08,
                1.1216761494638593e-08,
                4.362793580608097e-09,
                2.8167658899816747e-09,
                7.142989043858637e-10,
                6.246617376601453e-10,
                -3.6787504106124245e-11,
                5.309559843107221e-11,
                -1.200528471053708e-11,
                -5.05153051190772e-13
              ],
              [
                1.8896459159373315e-08,
                4.097817609716812e-10,
                8.959216935304643e-09,
                3.204536576139129e-08,
                4.949670436505621e-08,
                5.2561483780370516e-08,
                4.5453974555236426e-08,
                2.9688958389077962e-08,
                2.2556712811385945e-08,
                6.8291457874296485e-09,
                8.225670069727546e-09,
                3.663646486354781e-10,
                2.0362904185232125e-09,
                -4.935948205419332e-10,
                1.8908065574207418e-10,
                -4.344831247494735e-11,
                1.9437251061534736e-12
              ],
              [
                1.8820802765248184e-08,
                4.893369154894411e-10,
                8.986359225117069e-09,
                3.1315945313410634e-08,
                5.2561483780370516e-08,
                6.423433249609946e-08,
                5.911513770246898e-08,
                4.4260541243637656e-08,
                3.058557530397854e-08,
                1.3817792322656209e-08,
                9.363551866751387e-09,
                1.9621029238202342e-09,
                1.7333587682640558e-09,
                -4.5438444579302383e-10,
                1.401970702207805e-10,
                -4.1089217369022756e-11,
                3.668033885874638e-12
              ],
              [
                1.505632946594557e-08,
                4.737843949090089e-10,
                7.1037178862709414e-09,
                2.3858264689798283e-08,
                4.5453974555236426e-08,
                5.911513770246898e-08,
                6.36263090720807e-08,
                4.76681160746677e-08,
                3.966733684731038e-08,
                1.4940801094832863e-08,
                1.4063636515036748e-08,
                1.1014014572447088e-09,
                2.8320570450194944e-09,
                -7.787604798132332e-10,
                2.2903673112698546e-10,
                -5.315558898747783e-11,
                5.3132105688580814e-12
              ],
              [
                1.2044668727015174e-08,
                3.938506783120357e-10,
                5.593427471095565e-09,
                1.7906386204507005e-08,
                2.9688958389077962e-08,
                4.4260541243637656e-08,
                4.76681160746677e-08,
                5.011092743759169e-08,
                3.472638418788384e-08,
                2.3721304028129976e-08,
                7.13157665283053e-09,
                4.683839508741325e-09,
                1.3372430421344577e-12,
                1.5195242110879265e-10,
                -8.420831852219016e-11,
                7.336326330194968e-12,
                2.9346552914107403e-12
              ],
              [
                7.676810134837634e-09,
                3.099725223001387e-10,
                3.3791700387379947e-09,
                1.1216761494638593e-08,
                2.2556712811385945e-08,
                3.058557530397854e-08,
                3.966733684731038e-08,
                3.472638418788384e-08,
                3.902009226533319e-08,
                1.4761795466370982e-08,
                1.6623771836118564e-08,
                -2.2392915528115407e-10,
                3.6577515907464382e-09,
                -9.534928948875127e-10,
                3.0226075312510545e-10,
                -5.510063792693391e-11,
                4.884703942341892e-12
              ],
              [
                3.131037811883484e-09,
                1.0451167550265097e-10,
                1.4593500201085375e-09,
                4.362793580608097e-09,
                6.8291457874296485e-09,
                1.3817792322656209e-08,
                1.4940801094832863e-08,
                2.3721304028129976e-08,
                1.4761795466370982e-08,
                1.895635236538841e-08,
                7.93681935839247e-10,
                5.7886842446404735e-09,
                -1.9317579481743517e-09,
                9.147517606208801e-10,
                -3.1085399804111895e-10,
                5.881457497122703e-11,
                -1.981428454892575e-12
              ],
              [
                1.892791878415508e-09,
                1.2682132700867217e-10,
                7.350872077958731e-10,
                2.8167658899816747e-09,
                8.225670069727546e-09,
                9.363551866751387e-09,
                1.4063636515036748e-08,
                7.13157665283053e-09,
                1.6623771836118564e-08,
                7.93681935839247e-10,
                1.3205323664778738e-08,
                -2.7903639053705205e-09,
                4.279486047186024e-09,
                -1.279464216777346e-09,
                4.571589076436099e-10,
                -8.789411752763728e-11,
                5.056771750563249e-12
              ],
              [
                5.44441172146213e-10,
                9.90372147729157e-12,
                2.961907266828063e-10,
                7.142989043858637e-10,
                3.663646486354781e-10,
                1.9621029238202342e-09,
                1.1014014572447088e-09,
                4.683839508741325e-09,
                -2.2392915528115407e-10,
                5.7886842446404735e-09,
                -2.7903639053705205e-09,
                3.7198436073224474e-09,
                -1.7144691651156377e-09,
                8.962453428747924e-10,
                -2.592089491883801e-10,
                5.642652916122296e-11,
                -3.4431225133419574e-12
              ],
              [
                3.946352686474437e-10,
                3.720711039766454e-11,
                1.1483051767832438e-10,
                6.246617376601453e-10,
                2.0362904185232125e-09,
                1.7333587682640558e-09,
                2.8320570450194944e-09,
                1.3372430421344577e-12,
                3.6577515907464382e-09,
                -1.9317579481743517e-09,
                4.279486047186024e-09,
                -1.7144691651156377e-09,
                2.0464972348228126e-09,
                -6.219780834366493e-10,
                2.6718175084423857e-10,
                -5.20835390497862e-11,
                3.678687133382483e-12
              ],
              [
                3.4284934560461426e-12,
                -8.942106463535227e-12,
                1.3388112456579404e-11,
                -3.6787504106124245e-11,
                -4.935948205419332e-10,
                -4.5438444579302383e-10,
                -7.787604798132332e-10,
                1.5195242110879265e-10,
                -9.534928948875127e-10,
                9.147517606208801e-10,
                -1.279464216777346e-09,
                8.962453428747924e-10,
                -6.219780834366493e-10,
                3.4186084448166235e-10,
                -9.307668848776787e-11,
                2.506740854516161e-11,
                -1.7160234914048812e-12
              ],
              [
                2.787827186600592e-11,
                3.2206495836405713e-12,
                5.360406577275407e-12,
                5.309559843107221e-11,
                1.8908065574207418e-10,
                1.401970702207805e-10,
                2.2903673112698546e-10,
                -8.420831852219016e-11,
                3.0226075312510545e-10,
                -3.1085399804111895e-10,
                4.571589076436099e-10,
                -2.592089491883801e-10,
                2.6718175084423857e-10,
                -9.307668848776787e-11,
                4.804205469981308e-11,
                -8.489216965266964e-12,
                8.026419666702339e-13
              ],
              [
                -6.314915528832982e-12,
                -1.2174134970174811e-12,
                -1.3475917227482212e-12,
                -1.200528471053708e-11,
                -4.344831247494735e-11,
                -4.1089217369022756e-11,
                -5.315558898747783e-11,
                7.336326330194968e-12,
                -5.510063792693391e-11,
                5.881457497122703e-11,
                -8.789411752763728e-11,
                5.642652916122296e-11,
                -5.20835390497862e-11,
                2.506740854516161e-11,
                -8.489216965266964e-12,
                3.271499580991121e-12,
                -1.4689944094537632e-13
              ],
              [
                -4.3181907544351264e-13,
                9.8029652478042e-14,
                -3.026621348730722e-13,
                -5.05153051190772e-13,
                1.9437251061534736e-12,
                3.668033885874638e-12,
                5.3132105688580814e-12,
                2.9346552914107403e-12,
                4.884703942341892e-12,
                -1.981428454892575e-12,
                5.056771750563249e-12,
                -3.4431225133419574e-12,
                3.678687133382483e-12,
                -1.7160234914048812e-12,
                8.026419666702339e-13,
                -1.4689944094537632e-13,
                8.440609640306582e-14
              ]
            ],
            "high_weight_sum_second_moment_ratio": 0.8281275657827286,
            "interpretation": "Signed sector contributions and their cross moments; ratios are not probabilities or causal shares. High Pauli weight alone does not establish irreducible quantum correlations.",
            "mean_operator_HS_weight_moments": [
              0.0,
              1.583144376402685e-09,
              5.553800515011388e-09,
              3.063887616790853e-08,
              1.2402545334730103e-07,
              3.67864021176208e-07,
              8.677489971133904e-07,
              1.6512599431819438e-06,
              2.559298703009473e-06,
              3.2467455313508752e-06,
              3.3668566857964848e-06,
              2.8199619572249733e-06,
              1.8716865281694246e-06,
              9.510933898647007e-07,
              3.4884544181860555e-07,
              8.238132572540437e-08,
              9.416746050240065e-09
            ],
            "means": [
              -6.33623810171312e-05,
              -3.255608823244421e-06,
              -2.703323415515495e-05,
              -8.627892597262989e-05,
              -9.750914617751905e-05,
              -0.00010267902756874038,
              -0.00010333689007422995,
              -7.660830862504038e-05,
              -8.141954002014435e-05,
              -1.7186784109519397e-05,
              -4.4872775111947825e-05,
              1.6220131301127372e-06,
              -1.5171239616962293e-05,
              2.5485315752143295e-06,
              -1.623003297191708e-06,
              1.889430319063584e-07,
              -3.53298798951272e-08
            ],
            "omitted_low_second_moment_ratio": 0.001208302445558019,
            "second_moment_closure_error": 0.0,
            "second_moment_matrix": [
              [
                1.490110308819519e-08,
                4.5277472584168666e-10,
                6.57915572432619e-09,
                2.1554570890552625e-08,
                2.507487083212842e-08,
                2.5326790432527225e-08,
                2.160400086795435e-08,
                1.6898753567192974e-08,
                1.2835746051833576e-08,
                4.220033375090028e-09,
                4.736037752354784e-09,
                4.416665581812203e-10,
                1.3559211337596036e-09,
                -1.5805253524687354e-10,
                1.3071562517472708e-10,
                -1.8286795907015656e-11,
                1.806766235761014e-12
              ],
              [
                4.5277472584168666e-10,
                3.954540977975469e-11,
                2.1313547740749956e-10,
                6.282207364689033e-10,
                7.272333976142426e-10,
                8.236196636043892e-10,
                8.102088860013123e-10,
                6.432573638055494e-10,
                5.750426951742233e-10,
                1.6046512149279943e-10,
                2.729095295865924e-10,
                4.623081219478227e-12,
                8.659873195420239e-11,
                -1.723912834612e-11,
                8.504513438132688e-12,
                -1.832538098782375e-12,
                2.1304992118878372e-13
              ],
              [
                6.57915572432619e-09,
                2.1313547740749956e-10,
                3.0357162677374547e-09,
                9.808389031916303e-09,
                1.159520451619075e-08,
                1.1762105420206438e-08,
                9.897248232513112e-09,
                7.66439781638666e-09,
                5.580203528907567e-09,
                1.923964379315272e-09,
                1.948143444588769e-09,
                2.523424659337328e-10,
                5.249581906676298e-10,
                -5.5506938367995427e-11,
                4.923543474484741e-11,
                -6.455332946257735e-12,
                6.524187810054013e-13
              ],
              [
                2.1554570890552625e-08,
                6.282207364689033e-10,
                9.808389031916303e-09,
                3.337193878007389e-08,
                4.0458350166095805e-08,
                4.0174981531955595e-08,
                3.277406057875459e-08,
                2.451606879325526e-08,
                1.8241551960762213e-08,
                5.845650854500895e-09,
                6.688340732051894e-09,
                5.74353353606233e-10,
                1.933619997485066e-09,
                -2.5667207122295114e-10,
                1.9312657976281e-10,
                -2.830708657343007e-11,
                2.543071040902809e-12
              ],
              [
                2.507487083212842e-08,
                7.272333976142426e-10,
                1.159520451619075e-08,
                4.0458350166095805e-08,
                5.900473795332495e-08,
                6.257362808893633e-08,
                5.553026647501476e-08,
                3.7158969153209515e-08,
                3.049586264091656e-08,
                8.505014431486233e-09,
                1.2601176057509407e-08,
                2.0820353322946024e-10,
                3.5156250400277557e-09,
                -7.420999584475296e-10,
                3.4733832149453584e-10,
                -6.187198619232814e-11,
                5.388711529281617e-12
              ],
              [
                2.5326790432527225e-08,
                8.236196636043892e-10,
                1.1762105420206438e-08,
                4.0174981531955595e-08,
                6.257362808893633e-08,
                7.477731519856164e-08,
                6.972566908726876e-08,
                5.212660787694273e-08,
                3.894565449834109e-08,
                1.5582514602055526e-08,
                1.3971044779556965e-08,
                1.795556192916529e-09,
                3.2911268991460934e-09,
                -7.160651896642605e-10,
                3.068454705172844e-10,
                -6.048970415105709e-11,
                7.295671597626677e-12
              ],
              [
                2.160400086795435e-08,
                8.102088860013123e-10,
                9.897248232513112e-09,
                3.277406057875459e-08,
                5.553026647501476e-08,
                6.972566908726876e-08,
                7.430482192229422e-08,
                5.558458044182621e-08,
                4.8080978904266406e-08,
                1.6716829915087798e-08,
                1.870064954410576e-08,
                9.337876647192902e-10,
                4.399805765607336e-09,
                -1.0421178070518608e-09,
                3.9675284443899815e-10,
                -7.268037430587704e-11,
                8.96409048391658e-12
              ],
              [
                1.6898753567192974e-08,
                6.432573638055494e-10,
                7.66439781638666e-09,
                2.451606879325526e-08,
                3.7158969153209515e-08,
                5.212660787694273e-08,
                5.558458044182621e-08,
                5.5979760387981184e-08,
                4.096379743785584e-08,
                2.5037954489463968e-08,
                1.0569204057468657e-08,
                4.559579826275782e-09,
                1.1635802498428215e-09,
                -4.328627234588642e-11,
                4.012721896853043e-11,
                -7.1382797706382076e-12,
                5.64121763410225e-12
              ],
              [
                1.2835746051833576e-08,
                5.750426951742233e-10,
                5.580203528907567e-09,
                1.8241551960762213e-08,
                3.049586264091656e-08,
                3.894565449834109e-08,
                4.8080978904266406e-08,
                4.096379743785584e-08,
                4.564923376242505e-08,
                1.616113552299358e-08,
                2.027729254516074e-08,
                -3.559927182415674e-10,
                4.892986941894896e-09,
                -1.1609931634682773e-09,
                4.3440493503363206e-10,
                -7.048429267476114e-11,
                7.761246512370087e-12
              ],
              [
                4.220033375090028e-09,
                1.6046512149279943e-10,
                1.923964379315272e-09,
                5.845650854500895e-09,
                8.505014431486233e-09,
                1.5582514602055526e-08,
                1.6716829915087798e-08,
                2.5037954489463968e-08,
                1.616113552299358e-08,
                1.925173791341565e-08,
                1.5649006340833109e-09,
                5.76080705515042e-09,
                -1.671013128203834e-09,
                8.70950698641378e-10,
                -2.829597907632469e-10,
                5.556725187285439e-11,
                -1.3742214365197734e-12
              ],
              [
                4.736037752354784e-09,
                2.729095295865924e-10,
                1.948143444588769e-09,
                6.688340732051894e-09,
                1.2601176057509407e-08,
                1.3971044779556965e-08,
                1.870064954410576e-08,
                1.0569204057468657e-08,
                2.027729254516074e-08,
                1.5649006340833109e-09,
                1.5218889611026182e-08,
                -2.8631481357866943e-09,
                4.960261670687445e-09,
                -1.3938239010176363e-09,
                5.299875696044433e-10,
                -9.63725157073409e-11,
                6.642121505829413e-12
              ],
              [
                4.416665581812203e-10,
                4.623081219478227e-12,
                2.523424659337328e-10,
                5.74353353606233e-10,
                2.0820353322946024e-10,
                1.795556192916529e-09,
                9.337876647192902e-10,
                4.559579826275782e-09,
                -3.559927182415674e-10,
                5.76080705515042e-09,
                -2.8631481357866943e-09,
                3.7224745339166998e-09,
                -1.7390771149744375e-09,
                9.003790945522964e-10,
                -2.6184148184664155e-10,
                5.6732997239818386e-11,
                -3.5004280424171597e-12
              ],
              [
                1.3559211337596036e-09,
                8.659873195420239e-11,
                5.249581906676298e-10,
                1.933619997485066e-09,
                3.5156250400277557e-09,
                3.2911268991460934e-09,
                4.399805765607336e-09,
                1.1635802498428215e-09,
                4.892986941894896e-09,
                -1.671013128203834e-09,
                4.960261670687445e-09,
                -1.7390771149744375e-09,
                2.2766637463380986e-09,
                -6.606424666356197e-10,
                2.918047227650538e-10,
                -5.495003906079293e-11,
                4.21468520690996e-12
              ],
              [
                -1.5805253524687354e-10,
                -1.723912834612e-11,
                -5.5506938367995427e-11,
                -2.5667207122295114e-10,
                -7.420999584475296e-10,
                -7.160651896642605e-10,
                -1.0421178070518608e-09,
                -4.328627234588642e-11,
                -1.1609931634682773e-09,
                8.70950698641378e-10,
                -1.3938239010176363e-09,
                9.003790945522964e-10,
                -6.606424666356197e-10,
                3.48355857671527e-10,
                -9.721296363733795e-11,
                2.5548935827891688e-11,
                -1.8060628058661434e-12
              ],
              [
                1.3071562517472708e-10,
                8.504513438132688e-12,
                4.923543474484741e-11,
                1.9312657976281e-10,
                3.4733832149453584e-10,
                3.068454705172844e-10,
                3.9675284443899815e-10,
                4.012721896853043e-11,
                4.3440493503363206e-10,
                -2.829597907632469e-10,
                5.299875696044433e-10,
                -2.6184148184664155e-10,
                2.918047227650538e-10,
                -9.721296363733795e-11,
                5.0676194402508244e-11,
                -8.795872129032391e-12,
                8.599824782294116e-13
              ],
              [
                -1.8286795907015656e-11,
                -1.832538098782375e-12,
                -6.455332946257735e-12,
                -2.830708657343007e-11,
                -6.187198619232814e-11,
                -6.048970415105709e-11,
                -7.268037430587704e-11,
                -7.1382797706382076e-12,
                -7.048429267476114e-11,
                5.556725187285439e-11,
                -9.63725157073409e-11,
                5.6732997239818386e-11,
                -5.495003906079293e-11,
                2.5548935827891688e-11,
                -8.795872129032391e-12,
                3.3071990502970876e-12,
                -1.535747755696493e-13
              ],
              [
                1.806766235761014e-12,
                2.1304992118878372e-13,
                6.524187810054013e-13,
                2.543071040902809e-12,
                5.388711529281617e-12,
                7.295671597626677e-12,
                8.96409048391658e-12,
                5.64121763410225e-12,
                7.761246512370087e-12,
                -1.3742214365197734e-12,
                6.642121505829413e-12,
                -3.5004280424171597e-12,
                4.21468520690996e-12,
                -1.8060628058661434e-12,
                8.599824782294116e-13,
                -1.535747755696493e-13,
                8.565429681646994e-14
              ]
            ],
            "sectors": [
              "m",
              "u",
              "r_omitted_low",
              "r_w3",
              "r_w4",
              "r_w5",
              "r_w6",
              "r_w7",
              "r_w8",
              "r_w9",
              "r_w10",
              "r_w11",
              "r_w12",
              "r_w13",
              "r_w14",
              "r_w15",
              "r_w16"
            ],
            "selected_space_second_moment_ratio": 0.006307242853640942,
            "total_response_second_moment": 2.512381133463234e-06,
            "within_depth_generator_covariance": [
              [
                9.987291132306108e-09,
                2.0085045981218545e-10,
                4.4618746515549054e-09,
                1.4717640987200245e-08,
                1.704238270087138e-08,
                1.6793465295760496e-08,
                1.3082011211438324e-08,
                1.0518865275624921e-08,
                6.19384559720934e-09,
                2.7329436725949676e-09,
                1.1116729012002315e-09,
                5.3335040024064e-10,
                1.6036834196121257e-10,
                5.1943876745035037e-11,
                1.1852141390967881e-11,
                -1.1970846506199826e-12,
                -3.7194750333781697e-13
              ],
              [
                2.0085045981218545e-10,
                2.662123102951003e-11,
                1.0468527405615476e-10,
                2.784727388976807e-10,
                3.1733195327079666e-10,
                3.8826738194605205e-10,
                3.751997914405509e-10,
                3.174810271055619e-10,
                2.3580298999037424e-10,
                8.448383081959052e-11,
                8.776413071765896e-11,
                9.174804806612437e-12,
                2.5534271443674198e-11,
                -6.597496216595737e-12,
                2.426502900855671e-12,
                -9.665165062189642e-13,
                1.0145120126901133e-13
              ],
              [
                4.4618746515549054e-09,
                1.0468527405615476e-10,
                2.121203310283585e-09,
                6.846736356020428e-09,
                8.09231113309824e-09,
                8.038516357007011e-09,
                6.182897313294401e-09,
                4.8854176837068435e-09,
                2.6903427541883782e-09,
                1.2758310675889147e-09,
                3.722399077247609e-10,
                2.929600375670177e-10,
                5.541777260420825e-12,
                3.7014077148036906e-11,
                -2.1665733557714896e-12,
                1.0634984984381091e-12,
                -2.861757914484989e-13
              ],
              [
                1.4717640987200245e-08,
                2.784727388976807e-10,
                6.846736356020428e-09,
                2.3746321493250727e-08,
                2.8983871440381404e-08,
                2.7968507007065948e-08,
                2.0615108143137988e-08,
                1.5425902396425356e-08,
                8.800598390578815e-09,
                3.7249319711357324e-09,
                1.543798163474618e-09,
                7.11245854135836e-10,
                2.392599928136072e-10,
                5.050593380731367e-11,
                2.6338282682627065e-11,
                -3.369293531856183e-12,
                -4.863031242989052e-13
              ],
              [
                1.704238270087138e-08,
                3.1733195327079666e-10,
                8.09231113309824e-09,
                2.8983871440381404e-08,
                4.507569955494913e-08,
                4.772832372771405e-08,
                4.0788440895590754e-08,
                2.614901009166717e-08,
                1.9103209657416773e-08,
                5.928071232124934e-09,
                6.4060647110171734e-09,
                3.765779682557751e-10,
                1.4818385180109966e-09,
                -3.604107180410422e-10,
                1.5020501538254233e-10,
                -3.086307817480138e-11,
                1.880022726524939e-12
              ],
              [
                1.6793465295760496e-08,
                3.8826738194605205e-10,
                8.038516357007011e-09,
                2.7968507007065948e-08,
                4.772832372771405e-08,
                5.895044460642958e-08,
                5.401472888164896e-08,
                4.039051824318755e-08,
                2.6809947212247762e-08,
                1.2832924838022999e-08,
                7.374168296253663e-09,
                1.973697434710146e-09,
                1.1270789161043116e-09,
                -3.086416037439533e-10,
                9.767764118693379e-11,
                -2.7310003893498596e-11,
                3.5996333727346585e-12
              ],
              [
                1.3082011211438324e-08,
                3.751997914405509e-10,
                6.182897313294401e-09,
                2.0615108143137988e-08,
                4.0788440895590754e-08,
                5.401472888164896e-08,
                5.87000178838921e-08,
                4.3926289857925184e-08,
                3.6017818344408546e-08,
                1.398668550795808e-08,
                1.2140839129857661e-08,
                1.1094941705020091e-09,
                2.246807125126811e-09,
                -6.394340383661024e-10,
                1.8807026748486353e-10,
                -3.9917282760025015e-11,
                5.2577185898331776e-12
              ],
              [
                1.0518865275624921e-08,
                3.174810271055619e-10,
                4.8854176837068435e-09,
                1.5425902396425356e-08,
                2.614901009166717e-08,
                4.039051824318755e-08,
                4.3926289857925184e-08,
                4.726241363852463e-08,
                3.1949396704278935e-08,
                2.299279041682792e-08,
                5.6685295292214645e-09,
                4.686530465065579e-09,
                -4.431356699584644e-10,
                2.56009945288113e-10,
                -1.1523084562472608e-10,
                1.7347232362251977e-11,
                2.912506250935178e-12
              ],
              [
                6.19384559720934e-09,
                2.3580298999037424e-10,
                2.6903427541883782e-09,
                8.800598390578815e-09,
                1.9103209657416773e-08,
                2.6809947212247762e-08,
                3.6017818344408546e-08,
                3.1949396704278935e-08,
                3.6312466306743874e-08,
                1.4052245860524003e-08,
                1.5197207967521104e-08,
                -2.2017480479194006e-10,
                3.2240962816681793e-09,
                -8.514922601297422e-10,
                2.719650396453086e-10,
                -4.5308167839428325e-11,
                4.859951101886815e-12
              ],
              [
                2.7329436725949676e-09,
                8.448383081959052e-11,
                1.2758310675889147e-09,
                3.7249319711357324e-09,
                5.928071232124934e-09,
                1.2832924838022999e-08,
                1.398668550795808e-08,
                2.299279041682792e-08,
                1.4052245860524003e-08,
                1.8768807293121464e-08,
                4.199743183451362e-10,
                5.78729557692052e-09,
                -2.044802915254682e-09,
                9.403586270432859e-10,
                -3.186924682596992e-10,
                6.131270128828182e-11,
                -1.9818074436750064e-12
              ],
              [
                1.1116729012002315e-09,
                8.776413071765896e-11,
                3.722399077247609e-10,
                1.543798163474618e-09,
                6.4060647110171734e-09,
                7.374168296253663e-09,
                1.2140839129857661e-08,
                5.6685295292214645e-09,
                1.5197207967521104e-08,
                4.199743183451362e-10,
                1.2453690102259072e-08,
                -2.78817437429605e-09,
                4.0509521844266365e-09,
                -1.2256440426292847e-09,
                4.411882250244657e-10,
                -8.272626551312482e-11,
                5.043919358602481e-12
              ],
              [
                5.3335040024064e-10,
                9.174804806612437e-12,
                2.929600375670177e-10,
                7.11245854135836e-10,
                3.765779682557751e-10,
                1.973697434710146e-09,
                1.1094941705020091e-09,
                4.686530465065579e-09,
                -2.2017480479194006e-10,
                5.78729557692052e-09,
                -2.78817437429605e-09,
                3.716303016082305e-09,
                -1.7129764745995676e-09,
                8.944623814927727e-10,
                -2.5901712835466056e-10,
                5.6307822600798204e-11,
                -3.4351076814584778e-12
              ],
              [
                1.6036834196121257e-10,
                2.5534271443674198e-11,
                5.541777260420825e-12,
                2.392599928136072e-10,
                1.4818385180109966e-09,
                1.1270789161043116e-09,
                2.246807125126811e-09,
                -4.431356699584644e-10,
                3.2240962816681793e-09,
                -2.044802915254682e-09,
                4.0509521844266365e-09,
                -1.7129764745995676e-09,
                1.9768178146190884e-09,
                -6.05229973709725e-10,
                2.6229181235501084e-10,
                -5.048839856132154e-11,
                3.672790261289611e-12
              ],
              [
                5.1943876745035037e-11,
                -6.597496216595737e-12,
                3.7014077148036906e-11,
                5.050593380731367e-11,
                -3.604107180410422e-10,
                -3.086416037439533e-10,
                -6.394340383661024e-10,
                2.56009945288113e-10,
                -8.514922601297422e-10,
                9.403586270432859e-10,
                -1.2256440426292847e-09,
                8.944623814927727e-10,
                -6.05229973709725e-10,
                3.3721518554271253e-10,
                -9.18655210401745e-11,
                2.4654477585378284e-11,
                -1.709947718616397e-12
              ],
              [
                1.1852141390967881e-11,
                2.426502900855671e-12,
                -2.1665733557714896e-12,
                2.6338282682627065e-11,
                1.5020501538254233e-10,
                9.767764118693379e-11,
                1.8807026748486353e-10,
                -1.1523084562472608e-10,
                2.719650396453086e-10,
                -3.186924682596992e-10,
                4.411882250244657e-10,
                -2.5901712835466056e-10,
                2.6229181235501084e-10,
                -9.18655210401745e-11,
                4.769672411802168e-11,
                -8.375231046261847e-12,
                8.020156387145735e-13
              ],
              [
                -1.1970846506199826e-12,
                -9.665165062189642e-13,
                1.0634984984381091e-12,
                -3.369293531856183e-12,
                -3.086307817480138e-11,
                -2.7310003893498596e-11,
                -3.9917282760025015e-11,
                1.7347232362251977e-11,
                -4.5308167839428325e-11,
                6.131270128828182e-11,
                -8.272626551312482e-11,
                5.6307822600798204e-11,
                -5.048839856132154e-11,
                2.4654477585378284e-11,
                -8.375231046261847e-12,
                3.232399802960102e-12,
                -1.4674045523805355e-13
              ],
              [
                -3.7194750333781697e-13,
                1.0145120126901133e-13,
                -2.861757914484989e-13,
                -4.863031242989052e-13,
                1.880022726524939e-12,
                3.5996333727346585e-12,
                5.2577185898331776e-12,
                2.912506250935178e-12,
                4.859951101886815e-12,
                -1.9818074436750064e-12,
                5.043919358602481e-12,
                -3.4351076814584778e-12,
                3.672790261289611e-12,
                -1.709947718616397e-12,
                8.020156387145735e-13,
                -1.4674045523805355e-13,
                8.433736534223453e-14
              ]
            ]
          },
          "n16_xor_CC": {
            "covariance_matrix": [
              [
                1.1854350795700481e-08,
                3.179793863690291e-10,
                5.144320041590524e-09,
                1.8246322873297113e-08,
                3.749612768233919e-08,
                5.752420598817939e-08,
                7.050617423006182e-08,
                7.670576111508079e-08,
                6.928498650065504e-08,
                4.67813410540294e-08,
                2.376795636406773e-08,
                8.016067356157681e-09,
                1.474412479396898e-09,
                -4.125598956524356e-11,
                -5.24935612062058e-11,
                -5.069541750806297e-12,
                3.146903154874908e-13
              ],
              [
                3.179793863690291e-10,
                3.541826714059096e-11,
                1.6247837727508225e-10,
                4.788071685475927e-10,
                1.2262783472166577e-09,
                2.0632542191522508e-09,
                2.643650962843783e-09,
                3.0759367337568105e-09,
                2.9689486876609193e-09,
                2.1791675139223043e-09,
                1.2574981088421224e-09,
                5.380785975833416e-10,
                1.5628144387263487e-10,
                2.5563712615920443e-11,
                6.537832114966644e-13,
                -6.077020099935884e-13,
                -1.540814255959652e-14
              ],
              [
                5.144320041590524e-09,
                1.6247837727508225e-10,
                2.4324089392798836e-09,
                8.221066133903778e-09,
                1.664975023848932e-08,
                2.5428687717839222e-08,
                3.099562640172578e-08,
                3.351053207780813e-08,
                3.018364972750878e-08,
                2.0288513540341952e-08,
                1.0204179898877345e-08,
                3.3795836132920173e-09,
                5.828665343345788e-10,
                -4.777329419352217e-11,
                -3.3590320940696696e-11,
                -4.2750954265142975e-12,
                2.1898682687258403e-13
              ],
              [
                1.8246322873297113e-08,
                4.788071685475927e-10,
                8.221066133903778e-09,
                2.9696133134714445e-08,
                6.039288053610927e-08,
                9.274485899710078e-08,
                1.1472927462259821e-07,
                1.2479199770127307e-07,
                1.1252379055604382e-07,
                7.616124772196701e-08,
                3.876113507317734e-08,
                1.2981143870344156e-08,
                2.327822134881438e-09,
                -1.1157754182032136e-10,
                -9.144065421322715e-11,
                -8.163181223196565e-12,
                9.688343563190432e-13
              ],
              [
                3.749612768233919e-08,
                1.2262783472166577e-09,
                1.664975023848932e-08,
                6.039288053610927e-08,
                1.328121497105987e-07,
                2.1334632031224332e-07,
                2.7232757322791845e-07,
                3.039392381592504e-07,
                2.786410952717022e-07,
                1.9305312087822426e-07,
                1.0206067783118313e-07,
                3.7003083114576996e-08,
                7.999835055789555e-09,
                4.206171393814231e-10,
                -1.209836077450943e-10,
                -1.9201854926326742e-11,
                1.2444633457642046e-12
              ],
              [
                5.752420598817939e-08,
                2.0632542191522508e-09,
                2.5428687717839222e-08,
                9.274485899710078e-08,
                2.1334632031224332e-07,
                3.538937206789093e-07,
                4.624264956877821e-07,
                5.246762955111491e-07,
                4.869062625570126e-07,
                3.4342926835706726e-07,
                1.8621632875076252e-07,
                7.079577615057582e-08,
                1.6884046210168272e-08,
                1.6550558028724194e-09,
                -5.199355932497282e-11,
                -2.451177565810778e-11,
                2.149298264686713e-12
              ],
              [
                7.050617423006182e-08,
                2.643650962843783e-09,
                3.099562640172578e-08,
                1.1472927462259821e-07,
                2.7232757322791845e-07,
                4.624264956877821e-07,
                6.180679491091153e-07,
                7.137295108807954e-07,
                6.71872114777156e-07,
                4.833181188441234e-07,
                2.6904069905407223e-07,
                1.0683776762464186e-07,
                2.770670485430605e-08,
                3.6824130619901654e-09,
                1.847593539062257e-10,
                -1.4272262657702844e-11,
                3.4813005647347638e-12
              ],
              [
                7.670576111508079e-08,
                3.0759367337568105e-09,
                3.351053207780813e-08,
                1.2479199770127307e-07,
                3.039392381592504e-07,
                5.246762955111491e-07,
                7.137295108807954e-07,
                8.404018156055581e-07,
                8.058575881564222e-07,
                5.93324087200869e-07,
                3.4017606304218137e-07,
                1.4161886771422934e-07,
                3.987931754077526e-08,
                6.580823599907072e-09,
                6.114055645074193e-10,
                1.1549368039834991e-11,
                3.676096251585665e-12
              ],
              [
                6.928498650065504e-08,
                2.9689486876609193e-09,
                3.018364972750878e-08,
                1.1252379055604382e-07,
                2.786410952717022e-07,
                4.869062625570126e-07,
                6.71872114777156e-07,
                8.058575881564222e-07,
                7.889177475664855e-07,
                5.961233780441496e-07,
                3.5293083740782454e-07,
                1.5401410016226315e-07,
                4.677054582205002e-08,
                8.987021961799244e-09,
                1.0697664428653267e-09,
                4.935647371781212e-11,
                3.1052277384587294e-12
              ],
              [
                4.67813410540294e-08,
                2.1791675139223043e-09,
                2.0288513540341952e-08,
                7.616124772196701e-08,
                1.9305312087822426e-07,
                3.4342926835706726e-07,
                4.833181188441234e-07,
                5.93324087200869e-07,
                5.961233780441496e-07,
                4.6590886026339343e-07,
                2.8727945294658186e-07,
                1.3247601981179507e-07,
                4.353082096668352e-08,
                9.535539483239301e-09,
                1.3335892405047715e-09,
                8.248900775150142e-11,
                2.1551433741831607e-12
              ],
              [
                2.376795636406773e-08,
                1.2574981088421224e-09,
                1.0204179898877345e-08,
                3.876113507317734e-08,
                1.0206067783118313e-07,
                1.8621632875076252e-07,
                2.6904069905407223e-07,
                3.4017606304218137e-07,
                3.5293083740782454e-07,
                2.8727945294658186e-07,
                1.8601262425577129e-07,
                9.128359044167167e-08,
                3.251619919510594e-08,
                7.969155661664986e-09,
                1.255648965343402e-09,
                9.234245694514782e-11,
                1.246705516302171e-12
              ],
              [
                8.016067356157681e-09,
                5.380785975833416e-10,
                3.3795836132920173e-09,
                1.2981143870344156e-08,
                3.7003083114576996e-08,
                7.079577615057582e-08,
                1.0683776762464186e-07,
                1.4161886771422934e-07,
                1.5401410016226315e-07,
                1.3247601981179507e-07,
                9.128359044167167e-08,
                4.8397588527887717e-08,
                1.8889354462664796e-08,
                5.174991457881409e-09,
                9.083699360954847e-10,
                7.839076204885114e-11,
                9.934043388615965e-13
              ],
              [
                1.474412479396898e-09,
                1.5628144387263487e-10,
                5.828665343345788e-10,
                2.327822134881438e-09,
                7.999835055789555e-09,
                1.6884046210168272e-08,
                2.770670485430605e-08,
                3.987931754077526e-08,
                4.677054582205002e-08,
                4.353082096668352e-08,
                3.251619919510594e-08,
                1.8889354462664796e-08,
                8.17687202820815e-09,
                2.513482068014344e-09,
                4.956870919306047e-10,
                5.175731168703536e-11,
                1.324595806102068e-12
              ],
              [
                -4.125598956524356e-11,
                2.5563712615920443e-11,
                -4.777329419352217e-11,
                -1.1157754182032136e-10,
                4.206171393814231e-10,
                1.6550558028724194e-09,
                3.6824130619901654e-09,
                6.580823599907072e-09,
                8.987021961799244e-09,
                9.535539483239301e-09,
                7.969155661664986e-09,
                5.174991457881409e-09,
                2.513482068014344e-09,
                8.872432159441594e-10,
                2.0327956469117814e-10,
                2.6630057701965556e-11,
                1.241761138070359e-12
              ],
              [
                -5.24935612062058e-11,
                6.537832114966644e-13,
                -3.3590320940696696e-11,
                -9.144065421322715e-11,
                -1.209836077450943e-10,
                -5.199355932497282e-11,
                1.847593539062257e-10,
                6.114055645074193e-10,
                1.0697664428653267e-09,
                1.3335892405047715e-09,
                1.255648965343402e-09,
                9.083699360954847e-10,
                4.956870919306047e-10,
                2.0327956469117814e-10,
                5.857198797618284e-11,
                1.018641307520109e-11,
                7.454196610154104e-13
              ],
              [
                -5.069541750806297e-12,
                -6.077020099935884e-13,
                -4.2750954265142975e-12,
                -8.163181223196565e-12,
                -1.9201854926326742e-11,
                -2.451177565810778e-11,
                -1.4272262657702844e-11,
                1.1549368039834991e-11,
                4.935647371781212e-11,
                8.248900775150142e-11,
                9.234245694514782e-11,
                7.839076204885114e-11,
                5.175731168703536e-11,
                2.6630057701965556e-11,
                1.018641307520109e-11,
                2.7907623539698662e-12,
                3.01696083262393e-13
              ],
              [
                3.146903154874908e-13,
                -1.540814255959652e-14,
                2.1898682687258403e-13,
                9.688343563190432e-13,
                1.2444633457642046e-12,
                2.149298264686713e-12,
                3.4813005647347638e-12,
                3.676096251585665e-12,
                3.1052277384587294e-12,
                2.1551433741831607e-12,
                1.246705516302171e-12,
                9.934043388615965e-13,
                1.324595806102068e-12,
                1.241761138070359e-12,
                7.454196610154104e-13,
                3.01696083262393e-13,
                8.857207458543945e-14
              ]
            ],
            "high_weight_sum_second_moment_ratio": 0.9502002386508497,
            "interpretation": "Signed sector contributions and their cross moments; ratios are not probabilities or causal shares. High Pauli weight alone does not establish irreducible quantum correlations.",
            "mean_operator_HS_weight_moments": [
              0.0,
              1.583144376402685e-09,
              5.553800515011388e-09,
              3.063887616790853e-08,
              1.2402545334730103e-07,
              3.67864021176208e-07,
              8.677489971133904e-07,
              1.6512599431819438e-06,
              2.559298703009473e-06,
              3.2467455313508752e-06,
              3.3668566857964848e-06,
              2.8199619572249733e-06,
              1.8716865281694246e-06,
              9.510933898647007e-07,
              3.4884544181860555e-07,
              8.238132572540437e-08,
              9.416746050240065e-09
            ],
            "means": [
              -8.187179383014149e-05,
              -4.223060942483427e-06,
              -3.462569539778899e-05,
              -0.00012796698044326136,
              -0.0003024686855805264,
              -0.0005060255997870569,
              -0.0006812983422572332,
              -0.0008218776710852962,
              -0.0008282026410032146,
              -0.0006540273991402909,
              -0.00041479790357687267,
              -0.00020136884479593568,
              -7.385128352782511e-05,
              -1.9403416325000384e-05,
              -3.624896026375857e-06,
              -3.8459259126675477e-07,
              -1.6427062703453175e-08
            ],
            "omitted_low_second_moment_ratio": 7.628280670075157e-05,
            "second_moment_closure_error": 6.776263578034403e-21,
            "second_moment_matrix": [
              [
                1.8557341420665673e-08,
                6.637289611841549e-10,
                7.979187836423582e-09,
                2.8723209113213553e-08,
                6.225978154826197e-08,
                9.895342956671898e-08,
                1.2628529164416318e-07,
                1.4399436035577294e-07,
                1.3709142237444903e-07,
                1.003277374357069e-07,
                5.7728204806888335e-08,
                2.4502495901104257e-08,
                7.520749538478319e-09,
                1.5473365113955917e-09,
                2.442831789209371e-10,
                2.6417743589985263e-11,
                1.659603406379415e-12
              ],
              [
                6.637289611841549e-10,
                5.3252510864519925e-11,
                3.0870479911581285e-10,
                1.0192195255850698e-09,
                2.5036220396160807e-09,
                4.2002311655097155e-09,
                5.520815382209005e-09,
                6.546776226016358e-09,
                6.4664989133432215e-09,
                4.941165078545681e-09,
                3.0092149344616175e-09,
                1.3884715010740623e-09,
                4.681599148912625e-10,
                1.0750552224877497e-10,
                1.5961940041047895e-11,
                1.0164559409535327e-12,
                5.396434434308267e-14
              ],
              [
                7.979187836423582e-09,
                3.0870479911581285e-10,
                3.6313477210603463e-09,
                1.265201181970697e-08,
                2.7122938812770237e-08,
                4.29501759995493e-08,
                5.458605527574324e-08,
                6.196861797105172e-08,
                5.886074210253048e-08,
                4.293466704478177e-08,
                2.4566845759771558e-08,
                1.0352119895800714e-08,
                3.1400185825047996e-09,
                6.240834891524281e-10,
                9.19242247172492e-11,
                9.041690490934682e-12,
                7.877852963227336e-13
              ],
              [
                2.8723209113213553e-08,
                1.0192195255850698e-09,
                1.265201181970697e-08,
                4.607168121848047e-08,
                9.909888490849152e-08,
                1.5749942702884064e-07,
                2.019129662622559e-07,
                2.2996520156379825e-07,
                2.1850638172035977e-07,
                1.5985515911710963e-07,
                9.184157028810476e-08,
                3.8749706894227736e-08,
                1.1778347889796376e-08,
                2.3714190555734654e-09,
                3.7242634470286745e-10,
                4.105197138205936e-11,
                3.0709559680320645e-12
              ],
              [
                6.225978154826197e-08,
                2.5036220396160807e-09,
                2.7122938812770237e-08,
                9.909888490849152e-08,
                2.2429945546741035e-07,
                3.6640321834993205e-07,
                4.783989872986555e-07,
                5.525314970404043e-07,
                5.291464594902662e-07,
                3.908759286298386e-07,
                2.2752405450763797e-07,
                9.791085291687267e-08,
                3.033753571288563e-08,
                6.289542970976041e-09,
                9.754339287188851e-10,
                9.712536063813724e-11,
                6.213135409626578e-12
              ],
              [
                9.895342956671898e-08,
                4.2002311655097155e-09,
                4.29501759995493e-08,
                1.5749942702884064e-07,
                3.6640321834993205e-07,
                6.09955628318759e-07,
                8.071808979624252e-07,
                9.405674369736745e-07,
                9.059980007158891e-07,
                6.743838752842013e-07,
                3.9611468669866287e-07,
                1.726935666168656e-07,
                5.4254686252379896e-08,
                1.1473681186648711e-08,
                1.7822966265875849e-09,
                1.7010192101130955e-10,
                1.0461812521941179e-11
              ],
              [
                1.2628529164416318e-07,
                5.520815382209005e-09,
                5.458605527574324e-08,
                2.019129662622559e-07,
                4.783989872986555e-07,
                8.071808979624252e-07,
                1.0822353802715687e-06,
                1.2736734057294423e-06,
                1.2361252011457093e-06,
                9.289059016692122e-07,
                5.516418231327706e-07,
                2.440300277663665e-07,
                7.80214618953822e-08,
                1.6901928438339873e-08,
                2.6543950075309235e-09,
                2.477500322167501e-10,
                1.4673031152753025e-11
              ],
              [
                1.4399436035577294e-07,
                6.546776226016358e-09,
                6.196861797105172e-08,
                2.2996520156379825e-07,
                5.525314970404043e-07,
                9.405674369736745e-07,
                1.2736734057294423e-06,
                1.515884721834146e-06,
                1.4865388459308365e-06,
                1.130854602832263e-06,
                6.81089198005004e-07,
                3.071194249042488e-07,
                1.0057603845328394e-07,
                2.252805822019681e-08,
                3.590626668591545e-09,
                3.2763743126681356e-10,
                1.717713228907186e-11
              ],
              [
                1.3709142237444903e-07,
                6.4664989133432215e-09,
                5.886074210253048e-08,
                2.1850638172035977e-07,
                5.291464594902662e-07,
                9.059980007158891e-07,
                1.2361252011457093e-06,
                1.4865388459308365e-06,
                1.4748373621311885e-06,
                1.1377905973006027e-06,
                6.964675566327877e-07,
                3.207883092380234e-07,
                1.0793437388127208e-07,
                2.5056982606649515e-08,
                4.071914905271873e-09,
                3.6787707351520824e-10,
                1.6710164453384066e-11
              ],
              [
                1.003277374357069e-07,
                4.941165078545681e-09,
                4.293466704478177e-08,
                1.5985515911710963e-07,
                3.908759286298386e-07,
                6.743838752842013e-07,
                9.289059016692122e-07,
                1.130854602832263e-06,
                1.1377905973006027e-06,
                8.93660699089606e-07,
                5.585686469918087e-07,
                2.6417676164156544e-07,
                9.183158385555907e-08,
                2.222590539671558e-08,
                3.7043705607893426e-09,
                3.3402309994632136e-10,
                1.2898892469637094e-11
              ],
              [
                5.7728204806888335e-08,
                3.0092149344616175e-09,
                2.4566845759771558e-08,
                9.184157028810476e-08,
                2.2752405450763797e-07,
                3.9611468669866287e-07,
                5.516418231327706e-07,
                6.81089198005004e-07,
                6.964675566327877e-07,
                5.585686469918087e-07,
                3.5806992506753946e-07,
                1.748109651087222e-07,
                6.314955677890898e-08,
                1.601765207550441e-08,
                2.7592482377682423e-09,
                2.518706575337943e-10,
                8.060616687620363e-12
              ],
              [
                2.4502495901104257e-08,
                1.3884715010740623e-09,
                1.0352119895800714e-08,
                3.8749706894227736e-08,
                9.791085291687267e-08,
                1.726935666168656e-07,
                2.440300277663665e-07,
                3.071194249042488e-07,
                3.207883092380234e-07,
                2.6417676164156544e-07,
                1.748109651087222e-07,
                8.894700018233719e-08,
                3.376070211336e-08,
                9.082234988341336e-09,
                1.638311061432166e-09,
                1.5583572786931267e-10,
                4.301302978846351e-12
              ],
              [
                7.520749538478319e-09,
                4.681599148912625e-10,
                3.1400185825047996e-09,
                1.1778347889796376e-08,
                3.033753571288563e-08,
                5.4254686252379896e-08,
                7.80214618953822e-08,
                1.0057603845328394e-07,
                1.0793437388127208e-07,
                9.183158385555907e-08,
                6.314955677890898e-08,
                3.376070211336e-08,
                1.3630884106915361e-08,
                3.946449268440379e-09,
                7.63390316133375e-10,
                8.015996818737738e-11,
                2.5377554713441477e-12
              ],
              [
                1.5473365113955917e-09,
                1.0750552224877497e-10,
                6.240834891524281e-10,
                2.3714190555734654e-09,
                6.289542970976041e-09,
                1.1473681186648711e-08,
                1.6901928438339873e-08,
                2.252805822019681e-08,
                2.5056982606649515e-08,
                2.222590539671558e-08,
                1.601765207550441e-08,
                9.082234988341336e-09,
                3.946449268440379e-09,
                1.2637357810254527e-09,
                2.7361493142578846e-10,
                3.409246786582511e-11,
                1.5605022747023476e-12
              ],
              [
                2.442831789209371e-10,
                1.5961940041047895e-11,
                9.19242247172492e-11,
                3.7242634470286745e-10,
                9.754339287188851e-10,
                1.7822966265875849e-09,
                2.6543950075309235e-09,
                3.590626668591545e-09,
                4.071914905271873e-09,
                3.7043705607893426e-09,
                2.7592482377682423e-09,
                1.638311061432166e-09,
                7.63390316133375e-10,
                2.7361493142578846e-10,
                7.171185917821831e-11,
                1.1580521231057529e-11,
                8.049660553341844e-13
              ],
              [
                2.6417743589985263e-11,
                1.0164559409535327e-12,
                9.041690490934682e-12,
                4.105197138205936e-11,
                9.712536063813724e-11,
                1.7010192101130955e-10,
                2.477500322167501e-10,
                3.2763743126681356e-10,
                3.6787707351520824e-10,
                3.3402309994632136e-10,
                2.518706575337943e-10,
                1.5583572786931267e-10,
                8.015996818737738e-11,
                3.409246786582511e-11,
                1.1580521231057529e-11,
                2.9386738152271432e-12,
                3.080138098744156e-13
              ],
              [
                1.659603406379415e-12,
                5.396434434308267e-14,
                7.877852963227336e-13,
                3.0709559680320645e-12,
                6.213135409626578e-12,
                1.0461812521941179e-11,
                1.4673031152753025e-11,
                1.717713228907186e-11,
                1.6710164453384066e-11,
                1.2898892469637094e-11,
                8.060616687620363e-12,
                4.301302978846351e-12,
                2.5377554713441477e-12,
                1.5605022747023476e-12,
                8.049660553341844e-13,
                3.080138098744156e-13,
                8.884192297450262e-14
              ]
            ],
            "sectors": [
              "m",
              "u",
              "r_omitted_low",
              "r_w3",
              "r_w4",
              "r_w5",
              "r_w6",
              "r_w7",
              "r_w8",
              "r_w9",
              "r_w10",
              "r_w11",
              "r_w12",
              "r_w13",
              "r_w14",
              "r_w15",
              "r_w16"
            ],
            "selected_space_second_moment_ratio": 0.0004188336321360027,
            "total_response_second_moment": 4.760375080725195e-05,
            "within_depth_generator_covariance": [
              [
                1.1137369601710783e-08,
                2.7556221920158216e-10,
                4.8596396921424355e-09,
                1.7269438114289078e-08,
                3.508356784171256e-08,
                5.3505449016280525e-08,
                6.524931074034734e-08,
                7.038538462236416e-08,
                6.297058100806181e-08,
                4.185190724717927e-08,
                2.0625824891470234e-08,
                6.40913371667496e-09,
                8.520696069045738e-10,
                -2.1942557898661883e-10,
                -8.554809449074725e-11,
                -8.131799387881213e-12,
                1.3589614463831802e-13
              ],
              [
                2.7556221920158216e-10,
                3.257835633137206e-11,
                1.4579180009067143e-10,
                4.2321496335088886e-10,
                1.0901648992113546e-09,
                1.8394025811590062e-09,
                2.3585097605687306e-09,
                2.7325368414490725e-09,
                2.6190877685252483e-09,
                1.9014345005398254e-09,
                1.0763694284652446e-09,
                4.4359865011907496e-10,
                1.1882870906707542e-10,
                1.4464636566204928e-11,
                -1.5341942778228883e-12,
                -8.187643288054807e-13,
                -2.4330308249590274e-14
              ],
              [
                4.8596396921424355e-09,
                1.4579180009067143e-10,
                2.319288842765675e-09,
                7.832164313243974e-09,
                1.5688598586188963e-08,
                2.382613033426287e-08,
                2.8895474892027576e-08,
                3.098567420871632e-08,
                2.766461983379697e-08,
                1.832442484282083e-08,
                8.954365541771801e-09,
                2.7413181368698636e-09,
                3.360970452517408e-10,
                -1.182357829671904e-10,
                -4.659327070693593e-11,
                -5.474148702981365e-12,
                1.4785183456907646e-13
              ],
              [
                1.7269438114289078e-08,
                4.2321496335088886e-10,
                7.832164313243974e-09,
                2.8350465166798223e-08,
                5.7061796258938104e-08,
                8.717696459802294e-08,
                1.073950695948145e-07,
                1.1597788512663046e-07,
                1.0376303179578381e-07,
                6.935255674403556e-08,
                3.444825909805422e-08,
                1.078775573122293e-08,
                1.4840837345815156e-09,
                -3.506256271358479e-10,
                -1.3493721901273812e-10,
                -1.213819481400245e-11,
                7.137875172496227e-13
              ],
              [
                3.508356784171256e-08,
                1.0901648992113546e-09,
                1.5688598586188963e-08,
                5.7061796258938104e-08,
                1.2456057654763906e-07,
                1.9954207260601962e-07,
                2.541143763929239e-07,
                2.8205191428281093e-07,
                2.569126178403364e-07,
                1.7618515174164567e-07,
                9.139262151423691e-08,
                3.1584638909410695e-08,
                5.918756021816111e-09,
                -1.6755845997065386e-10,
                -2.2744233209105482e-10,
                -2.8881900035444582e-11,
                6.155567997223178e-13
              ],
              [
                5.3505449016280525e-08,
                1.8394025811590062e-09,
                2.382613033426287e-08,
                8.717696459802294e-08,
                1.9954207260601962e-07,
                3.307739058451661e-07,
                4.3185395596943174e-07,
                4.879401925504872e-07,
                4.5049699270859845e-07,
                3.1520666112171624e-07,
                1.684045623661437e-07,
                6.176535915580045e-08,
                1.3423390459250202e-08,
                6.80362175215778e-10,
                -2.27166404068494e-10,
                -4.0344989883728105e-11,
                1.094289344377089e-12
              ],
              [
                6.524931074034734e-08,
                2.3585097605687306e-09,
                2.8895474892027576e-08,
                1.073950695948145e-07,
                2.541143763929239e-07,
                4.3185395596943174e-07,
                5.774614670883781e-07,
                6.649475584980515e-07,
                6.236809550999029e-07,
                4.460718961273152e-07,
                2.456312501350629e-07,
                9.501258974179328e-08,
                2.3195329919872843e-08,
                2.4207578557323066e-09,
                -3.874156983084243e-11,
                -3.423434397552829e-11,
                2.0753159871918673e-12
              ],
              [
                7.038538462236416e-08,
                2.7325368414490725e-09,
                3.098567420871632e-08,
                1.1597788512663046e-07,
                2.8205191428281093e-07,
                4.879401925504872e-07,
                6.649475584980515e-07,
                7.817967790958667e-07,
                7.479528490303762e-07,
                5.485645228652836e-07,
                3.120390459451775e-07,
                1.2740271294199705e-07,
                3.445440306860762e-08,
                5.063082933840019e-09,
                3.423714123352505e-10,
                -1.248359013420302e-11,
                1.9929588970237353e-12
              ],
              [
                6.297058100806181e-08,
                2.6190877685252483e-09,
                2.766461983379697e-08,
                1.0376303179578381e-07,
                2.569126178403364e-07,
                4.5049699270859845e-07,
                6.236809550999029e-07,
                7.479528490303762e-07,
                7.315679871524949e-07,
                5.516971096998409e-07,
                3.249178020647577e-07,
                1.3982249937495475e-07,
                4.133705583873126e-08,
                7.458913389916635e-09,
                7.959855346868505e-10,
                2.468055880440558e-11,
                1.4458368468074314e-12
              ],
              [
                4.185190724717927e-08,
                1.9014345005398254e-09,
                1.832442484282083e-08,
                6.935255674403556e-08,
                1.7618515174164567e-07,
                3.1520666112171624e-07,
                4.460718961273152e-07,
                5.485645228652836e-07,
                5.516971096998409e-07,
                4.31426542883813e-07,
                2.654766852922943e-07,
                1.2140435648480205e-07,
                3.9279539469016755e-08,
                8.334462399496082e-09,
                1.116379538195787e-09,
                6.275468645865608e-11,
                8.705255179503271e-13
              ],
              [
                2.0625824891470234e-08,
                1.0763694284652446e-09,
                8.954365541771801e-09,
                3.444825909805422e-08,
                9.139262151423691e-08,
                1.684045623661437e-07,
                2.456312501350629e-07,
                3.120390459451775e-07,
                3.249178020647577e-07,
                2.654766852922943e-07,
                1.7217374627641032e-07,
                8.42327488211447e-08,
                2.9797903422033946e-08,
                7.196357057585447e-09,
                1.1141205077625708e-09,
                7.934893457669973e-11,
                4.3834370476585405e-13
              ],
              [
                6.40913371667496e-09,
                4.4359865011907496e-10,
                2.7413181368698636e-09,
                1.078775573122293e-08,
                3.1584638909410695e-08,
                6.176535915580045e-08,
                9.501258974179328e-08,
                1.2740271294199705e-07,
                1.3982249937495475e-07,
                1.2140435648480205e-07,
                8.42327488211447e-08,
                4.479481861030023e-08,
                1.749552289942356e-08,
                4.776594956159869e-09,
                8.346543643939882e-10,
                7.157033586255319e-11,
                5.873886954267803e-13
              ],
              [
                8.520696069045738e-10,
                1.1882870906707542e-10,
                3.360970452517408e-10,
                1.4840837345815156e-09,
                5.918756021816111e-09,
                1.3423390459250202e-08,
                2.3195329919872843e-08,
                3.445440306860762e-08,
                4.133705583873126e-08,
                3.9279539469016755e-08,
                2.9797903422033946e-08,
                1.749552289942356e-08,
                7.635361558591543e-09,
                2.357710107739523e-09,
                4.665168182812e-10,
                4.903447627620767e-11,
                1.1708927062581444e-12
              ],
              [
                -2.1942557898661883e-10,
                1.4464636566204928e-11,
                -1.182357829671904e-10,
                -3.506256271358479e-10,
                -1.6755845997065386e-10,
                6.80362175215778e-10,
                2.4207578557323066e-09,
                5.063082933840019e-09,
                7.458913389916635e-09,
                8.334462399496082e-09,
                7.196357057585447e-09,
                4.776594956159869e-09,
                2.357710107739523e-09,
                8.420006470742597e-10,
                1.9465652129673257e-10,
                2.5814886444675572e-11,
                1.1992869219675864e-12
              ],
              [
                -8.554809449074725e-11,
                -1.5341942778228883e-12,
                -4.659327070693593e-11,
                -1.3493721901273812e-10,
                -2.2744233209105482e-10,
                -2.27166404068494e-10,
                -3.874156983084243e-11,
                3.423714123352505e-10,
                7.959855346868505e-10,
                1.116379538195787e-09,
                1.1141205077625708e-09,
                8.346543643939882e-10,
                4.665168182812e-10,
                1.9465652129673257e-10,
                5.687357780550399e-11,
                1.0021705368900933e-11,
                7.377697582726146e-13
              ],
              [
                -8.131799387881213e-12,
                -8.187643288054807e-13,
                -5.474148702981365e-12,
                -1.213819481400245e-11,
                -2.8881900035444582e-11,
                -4.0344989883728105e-11,
                -3.423434397552829e-11,
                -1.248359013420302e-11,
                2.468055880440558e-11,
                6.275468645865608e-11,
                7.934893457669973e-11,
                7.157033586255319e-11,
                4.903447627620767e-11,
                2.5814886444675572e-11,
                1.0021705368900933e-11,
                2.7744108197302134e-12,
                3.0095251219314677e-13
              ],
              [
                1.3589614463831802e-13,
                -2.4330308249590274e-14,
                1.4785183456907646e-13,
                7.137875172496227e-13,
                6.155567997223178e-13,
                1.094289344377089e-12,
                2.0753159871918673e-12,
                1.9929588970237353e-12,
                1.4458368468074314e-12,
                8.705255179503271e-13,
                4.3834370476585405e-13,
                5.873886954267803e-13,
                1.1708927062581444e-12,
                1.1992869219675864e-12,
                7.377697582726146e-13,
                3.0095251219314677e-13,
                8.848957686796988e-14
              ]
            ]
          }
        },
        "primary_family": {
          "critical_value": 2.6264842164652533,
          "effects": {
            "n14_AC_high_weight_alignment": {
              "ci95_simultaneous": [
                13.954605913130273,
                26.829048851966
              ],
              "estimate": 20.391827382548136
            },
            "n14_AC_scalar_gain": {
              "ci95_simultaneous": [
                12.96255706140734,
                25.40983981102235
              ],
              "estimate": 19.186198436214845
            },
            "n14_CC_high_weight_alignment": {
              "ci95_simultaneous": [
                10.609433815090993,
                18.242004813220127
              ],
              "estimate": 14.425719314155561
            },
            "n14_CC_scalar_gain": {
              "ci95_simultaneous": [
                6.6790999814750025,
                13.393083947431062
              ],
              "estimate": 10.036091964453032
            },
            "n16_AC_high_weight_alignment": {
              "ci95_simultaneous": [
                3.8269174530299637,
                10.691838969144687
              ],
              "estimate": 7.259378211087325
            },
            "n16_AC_scalar_gain": {
              "ci95_simultaneous": [
                4.367953096391019,
                11.865997217949467
              ],
              "estimate": 8.116975157170243
            },
            "n16_CC_high_weight_alignment": {
              "ci95_simultaneous": [
                15.256907475115396,
                26.78858507591987
              ],
              "estimate": 21.022746275517633
            },
            "n16_CC_scalar_gain": {
              "ci95_simultaneous": [
                8.619030699502922,
                18.46382603275269
              ],
              "estimate": 13.541428366127805
            }
          },
          "method": "Centered max-standardized paired-instance bootstrap; fixed eight-effect family, 95% simultaneous symmetric intervals",
          "replicates": 4000,
          "scope": "Four scalar gains plus four high-weight residual-alignment terms, ExtraTrees only. Alignment is not an independent component-MSE gain or a causal share. All other intervals remain pointwise.",
          "units": "percent of scalar baseline MSE"
        },
        "primary_inspection": "Native n14/n16 XOR CC and AC scalar gain and high-weight signed alignment; other component targets are exploratory diagnostics.",
        "protocol_sha256": "a27f3c09f3fb84820621dd8f4368ecf31d18300a98a270c3cddb12606104a8a5",
        "results": {
          "n14_xor_AC__extra_trees": {
            "cell": "n14_xor_AC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 4.458960695474474e-07,
                "MSE_M3": 3.7601324667280495e-07,
                "absolute_reduction": {
                  "ci95": [
                    3.1180882818052246e-08,
                    1.0868844963227136e-07
                  ],
                  "estimate": 6.988282287464246e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    7.778285279216057,
                    22.357483084400474
                  ],
                  "estimate": 15.672446484125441,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 8.780722382396242e-09,
                "MSE_M3": 6.212017777577358e-09,
                "absolute_reduction": {
                  "ci95": [
                    1.7732790445964894e-09,
                    3.357508533500445e-09
                  ],
                  "estimate": 2.5687046048188844e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    22.041113387220197,
                    35.119129186452895
                  ],
                  "estimate": 29.253909791848926,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 4.7407584122780794e-07,
                "MSE_M3": 3.9656917241175174e-07,
                "absolute_reduction": {
                  "ci95": [
                    3.567569908810202e-08,
                    1.1904789486687732e-07
                  ],
                  "estimate": 7.750666881605615e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    8.345397057908514,
                    23.087002019936953
                  ],
                  "estimate": 16.349002011011954,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 1.1315571826940466e-09,
                "MSE_M3": 8.167638853834758e-10,
                "absolute_reduction": {
                  "ci95": [
                    2.071052152777242e-10,
                    4.1993533261812986e-10
                  ],
                  "estimate": 3.147932973105709e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    19.993942370308968,
                    34.394018379421624
                  ],
                  "estimate": 27.819477630030253,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 3.5540494372202316e-09,
                "MSE_M3": 3.4425422802209956e-09,
                "absolute_reduction": {
                  "ci95": [
                    -1.517654992015436e-10,
                    4.4664334929913235e-10
                  ],
                  "estimate": 1.1150715699923557e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -5.004299869350104,
                    10.140191544142121
                  ],
                  "estimate": 3.137467808732844,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "MSE_B": 8.630229046387579e-10,
                "MSE_M3": 9.099146377480891e-10,
                "absolute_reduction": {
                  "ci95": [
                    -1.0065903016514057e-10,
                    1.527540032774808e-11
                  ],
                  "estimate": -4.689173310933114e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -12.78059046378238,
                    1.5761506076145824
                  ],
                  "estimate": -5.433428574987702,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "MSE_B": 2.114762760058634e-10,
                "MSE_M3": 2.1059301170967175e-10,
                "absolute_reduction": {
                  "ci95": [
                    -1.2038604070628427e-11,
                    1.6693392192496305e-11
                  ],
                  "estimate": 8.83264296191583e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -6.205371460832027,
                    6.946537137992519
                  ],
                  "estimate": 0.41766590223439226,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "MSE_B": 2.107041675614964e-11,
                "MSE_M3": 2.1854009138430344e-11,
                "absolute_reduction": {
                  "ci95": [
                    -1.4186014963125973e-12,
                    -1.7653105139322295e-13
                  ],
                  "estimate": -7.835923822807036e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -7.003638727346216,
                    -0.7884536734933297
                  ],
                  "estimate": -3.7189220856393512,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "MSE_B": 1.6370966936572224e-12,
                "MSE_M3": 1.6848881721430469e-12,
                "absolute_reduction": {
                  "ci95": [
                    -8.788215769306758e-14,
                    -9.053151312021023e-15
                  ],
                  "estimate": -4.779147848582475e-14,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -5.435311794536412,
                    -0.5149111384388702
                  ],
                  "estimate": -2.919282573288942,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 1.4497145154966913e-08,
                "MSE_M3": 9.607321363095702e-09,
                "absolute_reduction": {
                  "ci95": [
                    3.5513334340670206e-09,
                    6.278996711592095e-09
                  ],
                  "estimate": 4.889823791871212e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    27.88610431564942,
                    38.90772795735409
                  ],
                  "estimate": 33.729563576839084,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 1.940409270231389e-08,
                "MSE_M3": 1.551266196600165e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.3655269192024835e-09,
                    5.443499482718299e-09
                  ],
                  "estimate": 3.891430736312238e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    13.646235709132897,
                    25.358094251505577
                  ],
                  "estimate": 20.054690502731905,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 2.3495790357011917e-08,
                "MSE_M3": 1.8828348016707553e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.799276895547907e-09,
                    6.577821674475572e-09
                  ],
                  "estimate": 4.667442340304361e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    13.004947073517636,
                    25.944811351117764
                  ],
                  "estimate": 19.86501526181452,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 2.1642268611020748e-08,
                "MSE_M3": 1.876547430534758e-08,
                "absolute_reduction": {
                  "ci95": [
                    1.511191945415217e-09,
                    4.24687933435145e-09
                  ],
                  "estimate": 2.876794305673165e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    7.415873790179341,
                    18.649577759611986
                  ],
                  "estimate": 13.292480365058559,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 2.0656688325571696e-08,
                "MSE_M3": 1.9311367057379456e-08,
                "absolute_reduction": {
                  "ci95": [
                    -1.0320530527204794e-10,
                    2.83831296954752e-09
                  ],
                  "estimate": 1.3453212681922424e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.535591652009886,
                    12.74290964691043
                  ],
                  "estimate": 6.51276355139085,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 1.333754869877204e-08,
                "MSE_M3": 1.2720002069976368e-08,
                "absolute_reduction": {
                  "ci95": [
                    8.553339847127806e-11,
                    1.1510222751519414e-09
                  ],
                  "estimate": 6.175466287956727e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.7027628121524229,
                    8.19247047223277
                  ],
                  "estimate": 4.630135887357838,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 7.195711278323525e-09,
                "MSE_M3": 7.330508174730905e-09,
                "absolute_reduction": {
                  "ci95": [
                    -5.900116417431681e-10,
                    3.5492179051932556e-10
                  ],
                  "estimate": -1.347968964073804e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -8.29716520178621,
                    4.531673320281621
                  ],
                  "estimate": -1.873294955752946,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 9.216486263553028e-09,
                "MSE_M3": 6.566763109676083e-09,
                "absolute_reduction": {
                  "ci95": [
                    1.8376490341283962e-09,
                    3.4495164643911886e-09
                  ],
                  "estimate": 2.6497231538769455e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    21.551060902385686,
                    34.54055314385751
                  ],
                  "estimate": 28.749819379163878,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 4.98484756415235e-11,
                "MSE_M3": 4.7569738513732114e-11,
                "absolute_reduction": {
                  "ci95": [
                    1.3417637883208276e-12,
                    3.2358017484665136e-12
                  ],
                  "estimate": 2.2787371277913844e-12,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.7648966137286677,
                    6.455993790249681
                  ],
                  "estimate": 4.571327605238162,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "extra_trees",
            "maximum_loss_identity_error": 5.929230630780102e-21,
            "model_selection": {
              "components_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 12,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.7398582622282734,
                  0.7454616300108401,
                  0.7380834609208091
                ]
              },
              "components_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 1,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.6913658119474144,
                  0.6984776749764358,
                  0.6971343257147522
                ]
              },
              "scalar_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.6649609142466477,
                  0.6625822453845229,
                  0.6731794487466898
                ]
              },
              "scalar_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.6005131511777664,
                  0.5971769793056079,
                  0.6232549985656781
                ]
              }
            },
            "scalar": {
              "MSE_B": 5.849518741348357e-07,
              "MSE_M3": 4.727218468069684e-07,
              "absolute_reduction": {
                "ci95": [
                  7.69636166430062e-08,
                  1.4897107649247602e-07
                ],
                "estimate": 1.1223002732786729e-07,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  14.546948161385604,
                  23.75612701196114
                ],
                "estimate": 19.186198436214845,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    8.358607664358568e-08,
                    1.574458200789272e-07
                  ],
                  "estimate": 1.1928237644455593e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    15.669243525430792,
                    25.170739779018664
                  ],
                  "estimate": 20.391827382548136,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    1.6607929025883493e-08,
                    2.4617156536160402e-08
                  ],
                  "estimate": 2.048576838646219e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.9025305314716174,
                    4.1719086268739085
                  ],
                  "estimate": 3.502128857482739,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    8.957147504758103e-08,
                    1.661497982104718e-07
                  ],
                  "estimate": 1.2661544876082666e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    16.714729230899497,
                    26.573870337473704
                  ],
                  "estimate": 21.645447148638567,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -8.38404893968049e-08,
                    -5.977443730629557e-08
                  ],
                  "estimate": -7.114950706573518e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -15.11574736339501,
                    -9.734363865390044
                  ],
                  "estimate": -12.163309532253024,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    5.925462657672668e-09,
                    8.81359866289896e-09
                  ],
                  "estimate": 7.333072316270734e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.0161275152543943,
                    1.5189791854974335
                  ],
                  "estimate": 1.2536197660904334,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    -1.0952010594877078e-08,
                    -2.1824246118406527e-09
                  ],
                  "estimate": -5.855827570218432e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -1.9807839606114437,
                    -0.3513582086787509
                  ],
                  "estimate": -1.0010785210115627,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "absolute": {
                  "ci95": [
                    -5.300625163979904e-12,
                    3.858240247633878e-09
                  ],
                  "estimate": 1.7110516464162407e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.0009605498958409263,
                    0.6627089708590941
                  ],
                  "estimate": 0.29251152480654,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "absolute": {
                  "ci95": [
                    -2.6903845274422497e-09,
                    -8.202034096288901e-10
                  ],
                  "estimate": -1.6605216799188747e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.49065396460238114,
                    -0.1365401236958284
                  ],
                  "estimate": -0.2838732130527566,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "absolute": {
                  "ci95": [
                    -6.153173546523146e-11,
                    3.0383219929036677e-10
                  ],
                  "estimate": 1.1578401514257431e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.01104576313191359,
                    0.05341033463751643
                  ],
                  "estimate": 0.019793767703338485,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "absolute": {
                  "ci95": [
                    -1.0986653659996642e-10,
                    -1.0521709532344034e-11
                  ],
                  "estimate": -5.861127757096178e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.019495407368388697,
                    -0.0017363315435140975
                  ],
                  "estimate": -0.010019846104032048,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    2.1096958996736435e-08,
                    3.134691490412396e-08
                  ],
                  "estimate": 2.6081483245705774e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    3.6827207429599147,
                    5.3254345972503625
                  ],
                  "estimate": 4.458740009044539,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    2.092366231228638e-08,
                    3.573028842815584e-08
                  ],
                  "estimate": 2.814292926011226e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    3.7561389387622315,
                    5.926689967638372
                  ],
                  "estimate": 4.81115293488659,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    2.189310239847887e-08,
                    3.874762084310626e-08
                  ],
                  "estimate": 3.0011949227303956e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    3.952008667317205,
                    6.4675852522371695
                  ],
                  "estimate": 5.130669813083799,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    9.607795185787867e-09,
                    2.3858585387966493e-08
                  ],
                  "estimate": 1.6631293604686934e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.7859354379484425,
                    3.8530396982837054
                  ],
                  "estimate": 2.8431900708558633,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    1.1150678966898098e-08,
                    2.656384853833187e-08
                  ],
                  "estimate": 1.835830625440598e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.0352807236257835,
                    4.340611126088491
                  ],
                  "estimate": 3.13843019676765,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    -7.838307770961144e-09,
                    4.456307647767873e-09
                  ],
                  "estimate": -1.3855626278186034e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -1.4958652769583238,
                    0.7016032301755089
                  ],
                  "estimate": -0.23686779871727037,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    2.747502715700325e-09,
                    1.2725051274966981e-08
                  ],
                  "estimate": 7.190102346309083e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.4875031970298561,
                    2.170879645001721
                  ],
                  "estimate": 1.2291784442854372,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    2.5293581475459462e-08,
                    4.8226674232854255e-08
                  ],
                  "estimate": 3.610973955101657e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    4.21837107681321,
                    8.618763036091162
                  ],
                  "estimate": 6.173112891453529,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    1.6691317278948065e-08,
                    2.4838200978426225e-08
                  ],
                  "estimate": 2.0654346081759215e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.9248129731114845,
                    4.209551811641086
                  ],
                  "estimate": 3.530947928375769,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    -3.612987909263193e-11,
                    3.6566407681361475e-10
                  ],
                  "estimate": 1.6857769529702075e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.006254010614060569,
                    0.06383629373664147
                  ],
                  "estimate": 0.028819070893029118,
                  "valid_replicates": 4000
                }
              }
            }
          },
          "n14_xor_AC__ridge": {
            "cell": "n14_xor_AC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 5.688066141821193e-07,
                "MSE_M3": 5.171994315799294e-07,
                "absolute_reduction": {
                  "ci95": [
                    4.004938179701354e-08,
                    6.388805105826665e-08
                  ],
                  "estimate": 5.1607182602189754e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    7.397304418464247,
                    10.82896286402948
                  ],
                  "estimate": 9.07288721956849,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 1.0639804583786822e-08,
                "MSE_M3": 8.346699003315845e-09,
                "absolute_reduction": {
                  "ci95": [
                    1.899307158488637e-09,
                    2.732839562934293e-09
                  ],
                  "estimate": 2.293105580470977e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    18.958466876197967,
                    24.074984604843312
                  ],
                  "estimate": 21.552140007959018,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 6.063340860551344e-07,
                "MSE_M3": 5.467348392162403e-07,
                "absolute_reduction": {
                  "ci95": [
                    4.656355282144392e-08,
                    7.328539397299438e-08
                  ],
                  "estimate": 5.9599246838894055e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    8.075248263161589,
                    11.64693274912296
                  ],
                  "estimate": 9.829440272218944,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 1.4242366563209004e-09,
                "MSE_M3": 1.1367165123520152e-09,
                "absolute_reduction": {
                  "ci95": [
                    2.378826331200264e-10,
                    3.419662402072372e-10
                  ],
                  "estimate": 2.875201439688851e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    17.64045777196534,
                    22.847501381807152
                  ],
                  "estimate": 20.187666332897894,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 4.865805777319275e-09,
                "MSE_M3": 4.757674444664468e-09,
                "absolute_reduction": {
                  "ci95": [
                    4.6120356605903934e-11,
                    1.7598675874066774e-10
                  ],
                  "estimate": 1.081313326548067e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.1191120816204392,
                    3.11540103699061
                  ],
                  "estimate": 2.2222698069625717,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "MSE_B": 1.1675024890962132e-09,
                "MSE_M3": 1.156322044768853e-09,
                "absolute_reduction": {
                  "ci95": [
                    -2.854706904885959e-12,
                    2.6571610730022298e-11
                  ],
                  "estimate": 1.1180444327360315e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.2801077496632927,
                    1.979452597907419
                  ],
                  "estimate": 0.9576377294077821,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "MSE_B": 2.794202389104533e-10,
                "MSE_M3": 2.756610256669504e-10,
                "absolute_reduction": {
                  "ci95": [
                    1.0392211427617263e-12,
                    6.7334511879640875e-12
                  ],
                  "estimate": 3.759213243502887e-12,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.42412489201385883,
                    2.147814859394117
                  ],
                  "estimate": 1.3453618313981954,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "MSE_B": 2.484581473136481e-11,
                "MSE_M3": 2.482250352306173e-11,
                "absolute_reduction": {
                  "ci95": [
                    -1.1248301421133896e-13,
                    1.594878234785914e-13
                  ],
                  "estimate": 2.3311208303076555e-14,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.46222999539248305,
                    0.6284063180350788
                  ],
                  "estimate": 0.09382348115817268,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "MSE_B": 1.779000570570117e-12,
                "MSE_M3": 1.7765805612398982e-12,
                "absolute_reduction": {
                  "ci95": [
                    -1.9392080326456582e-15,
                    7.089159010436945e-15
                  ],
                  "estimate": 2.4200093302187265e-15,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.11087037081628014,
                    0.39248631311673765
                  ],
                  "estimate": 0.1360319591939864,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 1.8189508628093143e-08,
                "MSE_M3": 1.316416935746621e-08,
                "absolute_reduction": {
                  "ci95": [
                    4.209145558301926e-09,
                    5.897886464705219e-09
                  ],
                  "estimate": 5.025339270626933e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    25.104370269443898,
                    30.266434258197748
                  ],
                  "estimate": 27.627680182989934,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 2.3341575308625085e-08,
                "MSE_M3": 1.93365558383624e-08,
                "absolute_reduction": {
                  "ci95": [
                    3.201823676637861e-09,
                    4.876962220593352e-09
                  ],
                  "estimate": 4.005019470262688e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    14.79909180638838,
                    19.472899617908727
                  ],
                  "estimate": 17.158308371683763,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 3.051061876969968e-08,
                "MSE_M3": 2.7703086512425758e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.044790354992746e-09,
                    3.5741607006725977e-09
                  ],
                  "estimate": 2.8075322572739223e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    7.046259023800053,
                    11.331592321678997
                  ],
                  "estimate": 9.201820121924579,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 2.641412298798959e-08,
                "MSE_M3": 2.6099302349391937e-08,
                "absolute_reduction": {
                  "ci95": [
                    6.867936780349196e-11,
                    5.783041696514281e-10
                  ],
                  "estimate": 3.1482063859765456e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.2683349205745096,
                    2.0475357636053184
                  ],
                  "estimate": 1.1918648169420671,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 2.8028604071421367e-08,
                "MSE_M3": 2.7121787515962342e-08,
                "absolute_reduction": {
                  "ci95": [
                    5.77411700282156e-10,
                    1.2446735542938535e-09
                  ],
                  "estimate": 9.068165554590263e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.1822021528912803,
                    4.215007302330444
                  ],
                  "estimate": 3.2353254309358848,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 1.5978277840267058e-08,
                "MSE_M3": 1.592071013318134e-08,
                "absolute_reduction": {
                  "ci95": [
                    -9.179568490873041e-11,
                    2.1013582593971962e-10
                  ],
                  "estimate": 5.756770708571508e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.5910005205069729,
                    1.268128181519927
                  ],
                  "estimate": 0.3602873079390194,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 9.997323529959925e-09,
                "MSE_M3": 9.878592067071248e-09,
                "absolute_reduction": {
                  "ci95": [
                    5.064497907207651e-11,
                    1.9035587429004676e-10
                  ],
                  "estimate": 1.187314628886782e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.5570049927627497,
                    1.7588648079722502
                  ],
                  "estimate": 1.1876324951659751,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 1.108879000765561e-08,
                "MSE_M3": 8.783951831500334e-09,
                "absolute_reduction": {
                  "ci95": [
                    1.9060111294219227e-09,
                    2.7441852564236563e-09
                  ],
                  "estimate": 2.3048381761552743e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    18.203781144952536,
                    23.321870841306083
                  ],
                  "estimate": 20.78529915855592,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 5.4666350029338536e-11,
                "MSE_M3": 5.458553240523867e-11,
                "absolute_reduction": {
                  "ci95": [
                    9.49792101283042e-15,
                    1.562047530148472e-13
                  ],
                  "estimate": 8.081762409986756e-14,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.019019122845007463,
                    0.28059712793929387
                  ],
                  "estimate": 0.14783797355501888,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "ridge",
            "maximum_loss_identity_error": 1.3446648037662018e-20,
            "model_selection": {
              "components_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  5.04818822038388,
                  2.237871340748881,
                  0.9014438651439776
                ]
              },
              "components_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  4.8315772534661185,
                  2.124402009241316,
                  0.8634293997869207
                ]
              },
              "scalar_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  3.8267372908102533,
                  1.8958574812546198,
                  0.8155780478640875
                ]
              },
              "scalar_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  3.6232632554176702,
                  1.788679152763422,
                  0.7705174525913572
                ]
              }
            },
            "scalar": {
              "MSE_B": 7.282441000617726e-07,
              "MSE_M3": 6.428941747008551e-07,
              "absolute_reduction": {
                "ci95": [
                  6.789689147744818e-08,
                  1.0365006831263046e-07
                ],
                "estimate": 8.53499253609174e-08,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  9.786837122220147,
                  13.710784980257232
                ],
                "estimate": 11.719961116564855,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    7.259619527946549e-08,
                    1.0467550066648237e-07
                  ],
                  "estimate": 8.81626183384271e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    10.274630584814146,
                    13.971672831843602
                  ],
                  "estimate": 12.106190538440172,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    1.603766558311853e-08,
                    2.1579594916292788e-08
                  ],
                  "estimate": 1.8649073721090944e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.167360244785825,
                    3.031645829276955
                  ],
                  "estimate": 2.560827299460312,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    7.849352002246021e-08,
                    1.1215302444597479e-07
                  ],
                  "estimate": 9.486120499356977e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    11.093060360151593,
                    15.02184457612504
                  ],
                  "estimate": 13.0260176478633,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -3.0589763897814265e-08,
                    -2.5900309097570396e-08
                  ],
                  "estimate": -2.8212006239398606e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -4.609916684705214,
                    -3.2576214010482345
                  ],
                  "estimate": -3.8739766291282756,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    5.753143986206035e-09,
                    7.736719311725535e-09
                  ],
                  "estimate": 6.698586655142679e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.7664796644321992,
                    1.1042355663162837
                  ],
                  "estimate": 0.9198271094231287,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    -5.272869109456864e-09,
                    -2.0567263246542106e-09
                  ],
                  "estimate": -3.567665916468557e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.7530271227289402,
                    -0.2748802499763104
                  ],
                  "estimate": -0.48989973501548906,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "absolute": {
                  "ci95": [
                    4.5471287774402006e-10,
                    1.8538273739675948e-09
                  ],
                  "estimate": 1.1170616157942825e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.06211615859490226,
                    0.2595036483839346
                  ],
                  "estimate": 0.15339109725702257,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "absolute": {
                  "ci95": [
                    -1.1451940600977026e-09,
                    -4.3720987713713216e-10
                  ],
                  "estimate": -7.674366335641808e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.16330200240788634,
                    -0.05854086807186659
                  ],
                  "estimate": -0.10538178524193793,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "absolute": {
                  "ci95": [
                    -3.003344573575422e-11,
                    1.265318969096243e-10
                  ],
                  "estimate": 4.7075684023444764e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.004133557195462881,
                    0.017724922319653322
                  ],
                  "estimate": 0.00646427262774276,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "absolute": {
                  "ci95": [
                    -3.680147093880112e-11,
                    2.12833621438618e-12
                  ],
                  "estimate": -1.6468943307198407e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.005178369521712157,
                    0.00029525670363262827
                  ],
                  "estimate": -0.00226145921481567,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    2.4199486388710993e-08,
                    3.190215476589936e-08
                  ],
                  "estimate": 2.7846587900264043e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    3.229154481034733,
                    4.523906997661452
                  ],
                  "estimate": 3.823798627122689,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    2.0335322451760956e-08,
                    2.8287228555736434e-08
                  ],
                  "estimate": 2.4136383613283616e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.785161417376116,
                    3.93671889598437
                  ],
                  "estimate": 3.3143260084408883,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    1.572676666206506e-08,
                    2.3671657873892526e-08
                  ],
                  "estimate": 1.9670700167760852e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.186078000949591,
                    3.226437070706198
                  ],
                  "estimate": 2.701113564269495,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    3.0364261789115386e-09,
                    1.0060341383561956e-08
                  ],
                  "estimate": 6.459619695605369e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.4437806309470051,
                    1.2919882666418756
                  ],
                  "estimate": 0.8870129802709612,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    8.513361199412362e-09,
                    1.5437415383830824e-08
                  ],
                  "estimate": 1.1926372297717403e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.2202026704159794,
                    2.052122102102604
                  ],
                  "estimate": 1.637688832179452,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    -5.596393304646048e-09,
                    -4.0214848150214686e-10
                  ],
                  "estimate": -2.9446805550811045e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.8238176945839322,
                    -0.05281622794506592
                  ],
                  "estimate": -0.4043535065826589,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    2.3420253563510156e-09,
                    6.2558157238584935e-09
                  ],
                  "estimate": 4.255069412399138e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.3188795829886478,
                    0.8747749879637903
                  ],
                  "estimate": 0.584291642326825,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    -2.5523361288744774e-23,
                    -3.084071491575109e-24
                  ],
                  "estimate": -1.4348678614216262e-23,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -3.6426367674204944e-15,
                    -4.171212664266544e-16
                  ],
                  "estimate": -1.970311687111389e-15,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    1.606522468854617e-08,
                    2.1624000868112936e-08
                  ],
                  "estimate": 1.870072660674626e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.1704710717154905,
                    3.0415097912999878
                  ],
                  "estimate": 2.567920097829833,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    -6.16016204474759e-11,
                    1.6973361724073314e-10
                  ],
                  "estimate": 5.165288565531133e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.008581876455941783,
                    0.023622287340857168
                  ],
                  "estimate": 0.007092798369520593,
                  "valid_replicates": 4000
                }
              }
            }
          },
          "n14_xor_CC__extra_trees": {
            "cell": "n14_xor_CC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 7.379083084041903e-06,
                "MSE_M3": 6.648405453095297e-06,
                "absolute_reduction": {
                  "ci95": [
                    5.01509126919694e-07,
                    9.666889309551214e-07
                  ],
                  "estimate": 7.306776309466055e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    7.107949050632542,
                    12.573918460683137
                  ],
                  "estimate": 9.902011166221696,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 6.678774665514937e-09,
                "MSE_M3": 5.443431693878725e-09,
                "absolute_reduction": {
                  "ci95": [
                    9.773239693356398e-10,
                    1.5112658135672375e-09
                  ],
                  "estimate": 1.2353429716362116e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    15.28107321918532,
                    21.818582781933593
                  ],
                  "estimate": 18.496551141555337,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 7.493316777909962e-06,
                "MSE_M3": 6.741903983234736e-06,
                "absolute_reduction": {
                  "ci95": [
                    5.17801778213886e-07,
                    9.927585361821572e-07
                  ],
                  "estimate": 7.514127946752258e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    7.239498690274053,
                    12.70553052737085
                  ],
                  "estimate": 10.027772973516411,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 9.068041140280544e-10,
                "MSE_M3": 7.363150361446583e-10,
                "absolute_reduction": {
                  "ci95": [
                    1.353244818346341e-10,
                    2.0748718428586667e-10
                  ],
                  "estimate": 1.7048907788339614e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    15.687452047275732,
                    22.026150562304647
                  ],
                  "estimate": 18.801092236566717,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 3.718559416225731e-08,
                "MSE_M3": 3.581816222187253e-08,
                "absolute_reduction": {
                  "ci95": [
                    5.184006548997055e-10,
                    2.2658031167562584e-09
                  ],
                  "estimate": 1.3674319403847863e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.389151158433936,
                    5.901255180949751
                  ],
                  "estimate": 3.677316367241765,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "MSE_B": 6.7562139270750944e-09,
                "MSE_M3": 6.583884250674486e-09,
                "absolute_reduction": {
                  "ci95": [
                    4.3744569016924067e-11,
                    3.002848239146365e-10
                  ],
                  "estimate": 1.7232967640060771e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.6649866046457242,
                    4.402876853205865
                  ],
                  "estimate": 2.5506841296130007,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "MSE_B": 7.077356411632663e-10,
                "MSE_M3": 6.972913003132605e-10,
                "absolute_reduction": {
                  "ci95": [
                    -1.8634740288796222e-13,
                    2.1088113902209472e-11
                  ],
                  "estimate": 1.044434085000586e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.02762012306844168,
                    2.958758791993479
                  ],
                  "estimate": 1.4757404096307867,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "MSE_B": 4.408753403328825e-11,
                "MSE_M3": 4.3922130115644105e-11,
                "absolute_reduction": {
                  "ci95": [
                    -3.6352212162467095e-13,
                    7.01731116917573e-13
                  ],
                  "estimate": 1.6540391764415108e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.8411027775255798,
                    1.5803936179768532
                  ],
                  "estimate": 0.37517162452148717,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "MSE_B": 1.7396455732917188e-12,
                "MSE_M3": 1.7420492154263998e-12,
                "absolute_reduction": {
                  "ci95": [
                    -1.734221468889826e-14,
                    1.2125773027409539e-14
                  ],
                  "estimate": -2.4036421346813102e-15,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.9940364027488116,
                    0.689420117486825
                  ],
                  "estimate": -0.13816849659400401,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 1.3687088303761063e-08,
                "MSE_M3": 1.0925025177203887e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.188651524148743e-09,
                    3.344917305869898e-09
                  ],
                  "estimate": 2.7620631265571775e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    16.726783448338033,
                    23.873917161014127
                  ],
                  "estimate": 20.180063613662757,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 5.848354581273146e-08,
                "MSE_M3": 5.015635869074034e-08,
                "absolute_reduction": {
                  "ci95": [
                    6.357655904790505e-09,
                    1.0388006731797588e-08
                  ],
                  "estimate": 8.327187121991133e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    11.06830902891539,
                    17.47363478158575
                  ],
                  "estimate": 14.238512741097109,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 1.4647317443076733e-07,
                "MSE_M3": 1.2737018069848206e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.4373322428292688e-08,
                    2.3928168751180073e-08
                  ],
                  "estimate": 1.9102993732285285e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    10.188286520275142,
                    16.014344420449554
                  ],
                  "estimate": 13.041974277217971,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 2.3712238583922083e-07,
                "MSE_M3": 2.0922788064020004e-07,
                "absolute_reduction": {
                  "ci95": [
                    2.026305641354671e-08,
                    3.573859613764525e-08
                  ],
                  "estimate": 2.7894505199020764e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    8.971400564335717,
                    14.629160642484035
                  ],
                  "estimate": 11.763758660025644,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 2.910719068434251e-07,
                "MSE_M3": 2.626436404027653e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.954293595445727e-08,
                    3.7641358004401164e-08
                  ],
                  "estimate": 2.842826644065982e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    6.930334757121407,
                    12.481475081807766
                  ],
                  "estimate": 9.766750336353173,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 2.3954425118678453e-07,
                "MSE_M3": 2.2051034699708668e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.1959834726583066e-08,
                    2.6328123479734168e-08
                  ],
                  "estimate": 1.903390418969786e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    5.167418576314912,
                    10.500851361784026
                  ],
                  "estimate": 7.945882272439166,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 1.1991599903607947e-07,
                "MSE_M3": 1.1316346599563373e-07,
                "absolute_reduction": {
                  "ci95": [
                    3.635547118741236e-09,
                    1.0035847418929567e-08
                  ],
                  "estimate": 6.75253304044574e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.006151888899538,
                    8.061141318326124
                  ],
                  "estimate": 5.631052649124898,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 7.063084334166041e-09,
                "MSE_M3": 5.8396542440264915e-09,
                "absolute_reduction": {
                  "ci95": [
                    9.565325176731305e-10,
                    1.506029764957454e-09
                  ],
                  "estimate": 1.2234300901395486e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    14.12546107750299,
                    20.58797666889081
                  ],
                  "estimate": 17.321470794585984,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 5.676869915460812e-11,
                "MSE_M3": 5.661566397565318e-11,
                "absolute_reduction": {
                  "ci95": [
                    -2.459577441817159e-13,
                    5.395035748088961e-13
                  ],
                  "estimate": 1.5303517895494207e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.43485488889029816,
                    0.9692409596360791
                  ],
                  "estimate": 0.2695766879176756,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "extra_trees",
            "maximum_loss_identity_error": 4.743384504624082e-20,
            "model_selection": {
              "components_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.7051855123182487,
                  0.7051415172981697,
                  0.7285169312358474
                ]
              },
              "components_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.6757612847992264,
                  0.6683046039933787,
                  0.6944995776130979
                ]
              },
              "scalar_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.5367801509081405,
                  0.5238952884872214,
                  0.5479461622750947
                ]
              },
              "scalar_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.49235082958546483,
                  0.47402546823506186,
                  0.5050112604341064
                ]
              }
            },
            "scalar": {
              "MSE_B": 7.695081274376213e-06,
              "MSE_M3": 6.922795840940412e-06,
              "absolute_reduction": {
                "ci95": [
                  5.511939335501053e-07,
                  9.985115793389333e-07
                ],
                "estimate": 7.72285433435801e-07,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  7.481464169181535,
                  12.566509378821372
                ],
                "estimate": 10.036091964453032,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    8.756041781128744e-07,
                    1.352002857655996e-06
                  ],
                  "estimate": 1.1100708256376571e-06,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    11.697036888412612,
                    17.404956060607915
                  ],
                  "estimate": 14.425719314155561,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    2.996780841052648e-08,
                    4.362891324504612e-08
                  ],
                  "estimate": 3.6710733932539297e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.38703537190424875,
                    0.5864586833489974
                  ],
                  "estimate": 0.4770675269510416,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    8.879705182460842e-07,
                    1.367792073080863e-06
                  ],
                  "estimate": 1.1239900590722356e-06,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    11.852248721634172,
                    17.62553585088405
                  ],
                  "estimate": 14.606604127951197,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -5.115291656643866e-07,
                    -4.097842693612344e-07
                  ],
                  "estimate": -4.591342030101625e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -7.20884154261678,
                    -4.94503420627057
                  ],
                  "estimate": -5.966593290431248,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    1.1470843579985801e-08,
                    1.631485987806468e-08
                  ],
                  "estimate": 1.3919233434578623e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.14896390865831488,
                    0.22001553007988556
                  ],
                  "estimate": 0.18088481379564064,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    3.123965437003949e-08,
                    6.225452351960139e-08
                  ],
                  "estimate": 4.6341203555628546e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.40665011511907595,
                    0.8016510251202906
                  ],
                  "estimate": 0.6022185069044005,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "absolute": {
                  "ci95": [
                    6.671508168228105e-09,
                    2.0006343546659322e-08
                  ],
                  "estimate": 1.336475601596179e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.08591033789601764,
                    0.26006133440381846
                  ],
                  "estimate": 0.17367920544861534,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "absolute": {
                  "ci95": [
                    9.821967692928518e-12,
                    4.371448298618473e-09
                  ],
                  "estimate": 2.2196967292495915e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.00010848555963765168,
                    0.058021344052816407
                  ],
                  "estimate": 0.028845656726731936,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "absolute": {
                  "ci95": [
                    -6.338609049533984e-10,
                    4.764963605634786e-10
                  ],
                  "estimate": -7.520297187459672e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.008270793485387997,
                    0.006231256404064112
                  ],
                  "estimate": -0.0009772862584962482,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "absolute": {
                  "ci95": [
                    -1.28047042269903e-10,
                    1.0114581269577692e-10
                  ],
                  "estimate": -1.1585202181257294e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.0016919326397985101,
                    0.0013637019359775458
                  ],
                  "estimate": -0.00015055334398916308,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    4.4182784624678735e-08,
                    6.370494921934448e-08
                  ],
                  "estimate": 5.371449951882381e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.5747959050619351,
                    0.843107614512255
                  ],
                  "estimate": 0.6980368056369628,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    8.195148000191278e-08,
                    1.2351494406424347e-07
                  ],
                  "estimate": 1.0252821363312912e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.0883901466467312,
                    1.6076426365427352
                  ],
                  "estimate": 1.3323863644499372,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    1.354012549014766e-07,
                    2.018288523409451e-07
                  ],
                  "estimate": 1.6784341815707152e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.7983828610815267,
                    2.612032331692176
                  ],
                  "estimate": 2.181177978145233,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    1.7080460182329822e-07,
                    2.565173153482022e-07
                  ],
                  "estimate": 2.1226024442176315e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.277096628047072,
                    3.2953107632804284
                  ],
                  "estimate": 2.758388597253245,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    1.719784037295366e-07,
                    2.6796307817783745e-07
                  ],
                  "estimate": 2.1940601522116663e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.308086329184275,
                    3.431469661663663
                  ],
                  "estimate": 2.85125013496303,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    1.4098752704091883e-07,
                    2.271638808762667e-07
                  ],
                  "estimate": 1.8301049063011927e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.8726394642365016,
                    2.89686099274302
                  ],
                  "estimate": 2.378278852486255,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    8.113028812030284e-08,
                    1.3876307622037565e-07
                  ],
                  "estimate": 1.0946907592879952e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.070610166935782,
                    1.7901811248990924
                  ],
                  "estimate": 1.4225850517436336,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    4.7939701839358496e-08,
                    9.299885668587932e-08
                  ],
                  "estimate": 7.068843917565008e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.6033499088523057,
                    1.2803793883812615
                  ],
                  "estimate": 0.918618486994217,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    2.9818820066061925e-08,
                    4.3791620620961313e-08
                  ],
                  "estimate": 3.674113819807784e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.38568072106185086,
                    0.5890823125710914
                  ],
                  "estimate": 0.477462639938864,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    -5.659977667070412e-10,
                    5.82784415049337e-10
                  ],
                  "estimate": 3.040426553855187e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.007352388830704714,
                    0.0075254286564356045
                  ],
                  "estimate": 0.000395112987822426,
                  "valid_replicates": 4000
                }
              }
            }
          },
          "n14_xor_CC__ridge": {
            "cell": "n14_xor_CC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 1.0988465144660928e-05,
                "MSE_M3": 1.0590891554789432e-05,
                "absolute_reduction": {
                  "ci95": [
                    2.7291877283191593e-07,
                    5.361506407072e-07
                  ],
                  "estimate": 3.975735898714954e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.5847708035015637,
                    4.677662122565257
                  ],
                  "estimate": 3.6180993854693924,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 8.826131892047548e-09,
                "MSE_M3": 8.23118707587662e-09,
                "absolute_reduction": {
                  "ci95": [
                    4.160338226697882e-10,
                    8.123580035007272e-10
                  ],
                  "estimate": 5.949448161709272e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    5.00783311681912,
                    8.47586194195861
                  ],
                  "estimate": 6.7407197563745855,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 1.1148959498732897e-05,
                "MSE_M3": 1.0738724392150447e-05,
                "absolute_reduction": {
                  "ci95": [
                    2.8210325166850096e-07,
                    5.529500095856196e-07
                  ],
                  "estimate": 4.102351065824493e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.632023429526971,
                    4.748289962840704
                  ],
                  "estimate": 3.6795819971278343,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 1.1754414938029e-09,
                "MSE_M3": 1.0789993430008606e-09,
                "absolute_reduction": {
                  "ci95": [
                    6.87088059524424e-11,
                    1.283590151539537e-10
                  ],
                  "estimate": 9.644215080203959e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    6.275603161092344,
                    10.201948909198103
                  ],
                  "estimate": 8.204759769881933,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 5.297419470689408e-08,
                "MSE_M3": 5.249272722390243e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.550369039469508e-10,
                    7.159771718136033e-10
                  ],
                  "estimate": 4.814674829916557e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.4740428311221144,
                    1.3658027001501445
                  ],
                  "estimate": 0.9088717358623618,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "MSE_B": 9.128239626384234e-09,
                "MSE_M3": 9.102178291878139e-09,
                "absolute_reduction": {
                  "ci95": [
                    9.825610039945426e-12,
                    4.2479604264989496e-11
                  ],
                  "estimate": 2.6061334506093694e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.10637483283962536,
                    0.4781216790836578
                  ],
                  "estimate": 0.28550230463676807,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "MSE_B": 8.84026429044743e-10,
                "MSE_M3": 8.847737263548585e-10,
                "absolute_reduction": {
                  "ci95": [
                    -1.4741985399631695e-12,
                    -2.0702734572612664e-14
                  ],
                  "estimate": -7.472973101156766e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.17166286305895825,
                    -0.002337238599360355
                  ],
                  "estimate": -0.08453336750612621,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "MSE_B": 5.131544806007319e-11,
                "MSE_M3": 5.136222143665033e-11,
                "absolute_reduction": {
                  "ci95": [
                    -1.9872372900491445e-13,
                    1.0406499854752339e-13
                  ],
                  "estimate": -4.6773376577143876e-14,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.3886395722562801,
                    0.20160846723618364
                  ],
                  "estimate": -0.09114872488765552,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "MSE_B": 1.9200284962382182e-12,
                "MSE_M3": 1.9217708028764607e-12,
                "absolute_reduction": {
                  "ci95": [
                    -9.589434693380262e-15,
                    6.3495275700152646e-15
                  ],
                  "estimate": -1.7423066382422654e-15,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.5041300593241969,
                    0.33015674544241036
                  ],
                  "estimate": -0.09074379060810028,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 1.7854784057965688e-08,
                "MSE_M3": 1.6185579070500006e-08,
                "absolute_reduction": {
                  "ci95": [
                    1.2046177902099343e-09,
                    2.2427912025852527e-09
                  ],
                  "estimate": 1.6692049874656808e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    7.36526827023093,
                    11.395130157237407
                  ],
                  "estimate": 9.34878283627847,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 8.182911405129538e-08,
                "MSE_M3": 7.69674939970068e-08,
                "absolute_reduction": {
                  "ci95": [
                    3.3809976583225585e-09,
                    6.704364335650392e-09
                  ],
                  "estimate": 4.8616200542885704e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    4.422819170705204,
                    7.500497579160394
                  ],
                  "estimate": 5.941186227729432,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 2.1116554313293757e-07,
                "MSE_M3": 2.006961764077112e-07,
                "absolute_reduction": {
                  "ci95": [
                    7.181406806460482e-09,
                    1.4468901706013645e-08
                  ],
                  "estimate": 1.0469366725226367e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.6124850095631365,
                    6.337387775611419
                  ],
                  "estimate": 4.957895388565104,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 3.517460836478084e-07,
                "MSE_M3": 3.3712114533824854e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.003457484139327e-08,
                    1.982494553819556e-08
                  ],
                  "estimate": 1.4624938309559877e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.018836605185692,
                    5.331844500530857
                  ],
                  "estimate": 4.157811270530972,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 4.392987489792494e-07,
                "MSE_M3": 4.251208113527837e-07,
                "absolute_reduction": {
                  "ci95": [
                    9.742742673130868e-09,
                    1.911573209701609e-08
                  ],
                  "estimate": 1.4177937626465683e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.276849644764715,
                    4.195444114714189
                  ],
                  "estimate": 3.227402231262759,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 3.5934246324456835e-07,
                "MSE_M3": 3.501280891259149e-07,
                "absolute_reduction": {
                  "ci95": [
                    6.086428344944151e-09,
                    1.2630997977302333e-08
                  ],
                  "estimate": 9.214374118653448e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.7263621520915002,
                    3.4255524608587136
                  ],
                  "estimate": 2.564231912770673,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 1.764098701956064e-07,
                "MSE_M3": 1.7334402843163781e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.891197964525789e-09,
                    4.329107220514274e-09
                  ],
                  "estimate": 3.065841763968589e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.075777344778906,
                    2.431956700370864
                  ],
                  "estimate": 1.7379082930955785,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 9.405857893496254e-09,
                "MSE_M3": 8.82302202171939e-09,
                "absolute_reduction": {
                  "ci95": [
                    4.004581744902163e-10,
                    8.03874656655934e-10
                  ],
                  "estimate": 5.82835871776865e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    4.5179394689141725,
                    7.902130396850279
                  ],
                  "estimate": 6.196520066286254,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 6.524391399985144e-11,
                "MSE_M3": 6.53687759777411e-11,
                "absolute_reduction": {
                  "ci95": [
                    -3.844593499667496e-13,
                    7.97559131935063e-14
                  ],
                  "estimate": -1.2486197788967337e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.5964008662309398,
                    0.12370695996191912
                  ],
                  "estimate": -0.19137720322842325,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "ridge",
            "maximum_loss_identity_error": 1.6601845766184287e-19,
            "model_selection": {
              "components_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  5.195667982201039,
                  1.9775972785645828,
                  0.8717056724532871
                ]
              },
              "components_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  5.3174959037497675,
                  1.9319122571253882,
                  0.8524205248849186
                ]
              },
              "scalar_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  4.423532878146908,
                  1.5407505140181723,
                  0.7410043895516301
                ]
              },
              "scalar_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  4.3410414908102535,
                  1.4677823731557202,
                  0.7199204070055661
                ]
              }
            },
            "scalar": {
              "MSE_B": 1.1604542583782973e-05,
              "MSE_M3": 1.1162899026041987e-05,
              "absolute_reduction": {
                "ci95": [
                  3.045934621580106e-07,
                  5.949308786914475e-07
                ],
                "estimate": 4.41643557740986e-07,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  2.7373808515939517,
                  4.897651659222353
                ],
                "estimate": 3.80578169757566,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    3.6891944642852884e-07,
                    6.583848389480071e-07
                  ],
                  "estimate": 5.052382831426787e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    3.2772879303879225,
                    5.466939797560369
                  ],
                  "estimate": 4.353797484863688,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    1.303579097678277e-08,
                    2.2177854419164066e-08
                  ],
                  "estimate": 1.732021298036677e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.11447150773284613,
                    0.18703728509214912
                  ],
                  "estimate": 0.14925373279745888,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    3.741362950651624e-07,
                    6.667884187468565e-07
                  ],
                  "estimate": 5.120769259741328e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    3.325356004176181,
                    5.535901424900292
                  ],
                  "estimate": 4.412728224977571,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -9.813468192959058e-08,
                    -7.786848606309827e-08
                  ],
                  "estimate": -8.75844741359397e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.8925705525843708,
                    -0.6369645465745218
                  ],
                  "estimate": -0.7547430112267982,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    5.236204036927081e-09,
                    8.582625827949966e-09
                  ],
                  "estimate": 6.838642831454064e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.04571608436794851,
                    0.07227360627095632
                  ],
                  "estimate": 0.058930740113883315,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    1.1852678326206722e-08,
                    2.7634913389771933e-08
                  ],
                  "estimate": 1.9564797549235438e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.10572134842932053,
                    0.233120356124182
                  ],
                  "estimate": 0.16859602528906828,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "absolute": {
                  "ci95": [
                    2.4216976647182005e-09,
                    8.193901148915296e-09
                  ],
                  "estimate": 5.238258027648241e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.021217771316255546,
                    0.06998482401513247
                  ],
                  "estimate": 0.04513971998317764,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "absolute": {
                  "ci95": [
                    -2.007820727051191e-10,
                    1.6141606730332407e-09
                  ],
                  "estimate": 6.942522403678165e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.001703311312627787,
                    0.013952776916511018
                  ],
                  "estimate": 0.00598259031198709,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "absolute": {
                  "ci95": [
                    -2.672548572572329e-10,
                    2.074154195843392e-10
                  ],
                  "estimate": -3.060258599302668e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.0023091258351425254,
                    0.0018021300326299735
                  ],
                  "estimate": -0.00026371212628227976,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "absolute": {
                  "ci95": [
                    -6.165801407830503e-11,
                    3.289345568627814e-11
                  ],
                  "estimate": -1.4566221748547974e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.0005372288507637134,
                    0.0002827392852877616
                  ],
                  "estimate": -0.0001255217225787414,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    2.270550092670558e-08,
                    3.711566431225787e-08
                  ],
                  "estimate": 2.9370376808596715e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.19942244300224002,
                    0.3113058668372807
                  ],
                  "estimate": 0.2530937914747368,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    3.8898599358300625e-08,
                    6.817478202609627e-08
                  ],
                  "estimate": 5.226385169627721e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.3428094798843237,
                    0.5622413491191733
                  ],
                  "estimate": 0.45037407824513903,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    5.759261616427754e-08,
                    1.0320426484626432e-07
                  ],
                  "estimate": 7.853633605523686e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.5135577519235152,
                    0.8499442441804407
                  ],
                  "estimate": 0.6767723543450064,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    7.026404033003461e-08,
                    1.2529768507553793e-07
                  ],
                  "estimate": 9.602886665905647e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.6289812951557548,
                    1.036236570773171
                  ],
                  "estimate": 0.8275110024005096,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    7.066062391324137e-08,
                    1.2715583297404496e-07
                  ],
                  "estimate": 9.739643692146592e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.6279804551647433,
                    1.055415424209241
                  ],
                  "estimate": 0.8392957862688594,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    5.623767346871286e-08,
                    1.0502161186039449e-07
                  ],
                  "estimate": 7.94608563124203e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.49723054153921936,
                    0.8751337909891166
                  ],
                  "estimate": 0.6847392367146349,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    3.140461112246508e-08,
                    6.351364966548435e-08
                  ],
                  "estimate": 4.672941968011532e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.27899354952024735,
                    0.5306614703995816
                  ],
                  "estimate": 0.4026821336794299,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    7.086618650427806e-24,
                    2.2367921045713057e-22
                  ],
                  "estimate": 1.2451169496236783e-22,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    5.72249368624806e-17,
                    2.026805973397357e-15
                  ],
                  "estimate": 1.0729565087414085e-15,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    1.274250624154114e-08,
                    2.2141321289357896e-08
                  ],
                  "estimate": 1.7151105902792583e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.1117692418679298,
                    0.18670739539009798
                  ],
                  "estimate": 0.14779648382488403,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    -4.740256223383008e-10,
                    1.271576849591646e-10
                  ],
                  "estimate": -1.6910707757418433e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.004123616647959908,
                    0.0010863909207241415
                  ],
                  "estimate": -0.0014572489725748156,
                  "valid_replicates": 4000
                }
              }
            }
          },
          "n16_xor_AC__extra_trees": {
            "cell": "n16_xor_AC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 9.394179135486365e-07,
                "MSE_M3": 8.45960443040474e-07,
                "absolute_reduction": {
                  "ci95": [
                    5.990244497344547e-08,
                    1.3004811933880893e-07
                  ],
                  "estimate": 9.345747050816254e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    6.386018571959859,
                    14.172894493029533
                  ],
                  "estimate": 9.948444580445395,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 8.66184641059791e-09,
                "MSE_M3": 7.422493428651904e-09,
                "absolute_reduction": {
                  "ci95": [
                    8.188375367186277e-10,
                    1.7134097028044238e-09
                  ],
                  "estimate": 1.239352981946007e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    9.523751296796128,
                    20.568951296124936
                  ],
                  "estimate": 14.30818468946342,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 9.975845771952583e-07,
                "MSE_M3": 8.959312492380297e-07,
                "absolute_reduction": {
                  "ci95": [
                    6.600429289028923e-08,
                    1.4026963071560343e-07
                  ],
                  "estimate": 1.0165332795722868e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    6.585200212494727,
                    14.452408931226135
                  ],
                  "estimate": 10.189945823243413,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 1.8052185255115653e-09,
                "MSE_M3": 1.5094320985307362e-09,
                "absolute_reduction": {
                  "ci95": [
                    1.8956464968142242e-10,
                    4.2093972231058267e-10
                  ],
                  "estimate": 2.957864269808288e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    11.126834857054215,
                    22.83784215126275
                  ],
                  "estimate": 16.38507597837821,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 9.18274880484929e-09,
                "MSE_M3": 8.844172347184807e-09,
                "absolute_reduction": {
                  "ci95": [
                    1.262077698643051e-10,
                    5.716800376192916e-10
                  ],
                  "estimate": 3.3857645766448277e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.7107880017510777,
                    5.719454076621132
                  ],
                  "estimate": 3.687092665386697,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "MSE_B": 3.237839517303616e-09,
                "MSE_M3": 2.991290180301047e-09,
                "absolute_reduction": {
                  "ci95": [
                    1.1817109702357578e-10,
                    4.0504163521326125e-10
                  ],
                  "estimate": 2.465493370025692e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    4.888826623397698,
                    9.85492225321375
                  ],
                  "estimate": 7.614624989440141,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "MSE_B": 1.5379865106445254e-09,
                "MSE_M3": 1.407907239730795e-09,
                "absolute_reduction": {
                  "ci95": [
                    5.466390449715818e-11,
                    2.2526757620410804e-10
                  ],
                  "estimate": 1.3007927091373047e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    5.393249822635028,
                    11.697815947506987
                  ],
                  "estimate": 8.45776409698275,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "MSE_B": 2.7891138777674646e-10,
                "MSE_M3": 2.613960918559201e-10,
                "absolute_reduction": {
                  "ci95": [
                    6.117429660840226e-12,
                    3.2727419030143757e-11
                  ],
                  "estimate": 1.7515295920826404e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.1584686388093317,
                    9.148436663320512
                  ],
                  "estimate": 6.279878373000121,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "MSE_B": 4.029893311324568e-11,
                "MSE_M3": 3.7162010710295715e-11,
                "absolute_reduction": {
                  "ci95": [
                    1.10920248688602e-12,
                    5.783936924732146e-12
                  ],
                  "estimate": 3.1369224029499673e-12,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    4.2824560101479685,
                    11.428996596295663
                  ],
                  "estimate": 7.784132632332408,
                  "valid_replicates": 4000
                }
              },
              "r_w15": {
                "MSE_B": 2.9237393144285395e-12,
                "MSE_M3": 2.825538369381172e-12,
                "absolute_reduction": {
                  "ci95": [
                    9.397821557975962e-15,
                    2.1428739659370783e-13
                  ],
                  "estimate": 9.820094504736653e-14,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.5007276302810301,
                    6.307814272539314
                  ],
                  "estimate": 3.358744897766661,
                  "valid_replicates": 4000
                }
              },
              "r_w16": {
                "MSE_B": 8.429576933987071e-14,
                "MSE_M3": 8.314362881440706e-14,
                "absolute_reduction": {
                  "ci95": [
                    -5.312889368820127e-16,
                    2.8856170861665047e-15
                  ],
                  "estimate": 1.1521405254636567e-15,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.7021719601250013,
                    3.195780886141724
                  ],
                  "estimate": 1.366783332646696,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 2.016184077751437e-08,
                "MSE_M3": 1.6385392999038257e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.5971320693214253e-09,
                    5.133859309462348e-09
                  ],
                  "estimate": 3.776447778476112e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    13.782721948935214,
                    25.156717361388036
                  ],
                  "estimate": 18.73066958592303,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 3.162502790095206e-08,
                "MSE_M3": 2.7803236132872483e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.6373658440229776e-09,
                    5.188250247568017e-09
                  ],
                  "estimate": 3.821791768079579e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    8.767878235416347,
                    16.023406631910483
                  ],
                  "estimate": 12.084706391561873,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 3.769342993003994e-08,
                "MSE_M3": 3.282281372228253e-08,
                "absolute_reduction": {
                  "ci95": [
                    3.4548110832047295e-09,
                    6.455769953635614e-09
                  ],
                  "estimate": 4.870616207757407e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    9.317895293060806,
                    17.410567534981915
                  ],
                  "estimate": 12.921658275188557,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 3.487060917001667e-08,
                "MSE_M3": 3.156857588136574e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.078215722179589e-09,
                    4.6968911263913305e-09
                  ],
                  "estimate": 3.30203328865093e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    6.402711792761083,
                    13.436655498323113
                  ],
                  "estimate": 9.469388024027317,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 3.220620504941878e-08,
                "MSE_M3": 2.8858867898427364e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.1878272325973936e-09,
                    4.643471834862428e-09
                  ],
                  "estimate": 3.34733715099142e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    6.977527580758112,
                    14.392098256144054
                  ],
                  "estimate": 10.393454136726453,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 2.4970557320376984e-08,
                "MSE_M3": 2.4207226560054604e-08,
                "absolute_reduction": {
                  "ci95": [
                    6.779026486188179e-11,
                    1.4739701048949447e-09
                  ],
                  "estimate": 7.633307603223787e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.295752606206961,
                    5.644152482924706
                  ],
                  "estimate": 3.056923201707917,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 1.4844519152371756e-08,
                "MSE_M3": 1.3872595087385083e-08,
                "absolute_reduction": {
                  "ci95": [
                    4.703419678024056e-10,
                    1.5353491804004182e-09
                  ],
                  "estimate": 9.719240649866757e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.5479612407997663,
                    9.099829854499472
                  ],
                  "estimate": 6.547359702327498,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 9.019883493488542e-09,
                "MSE_M3": 7.75609236189713e-09,
                "absolute_reduction": {
                  "ci95": [
                    8.380595757159087e-10,
                    1.7413829084759617e-09
                  ],
                  "estimate": 1.263791131591414e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    9.32238626258972,
                    20.058827581197413
                  ],
                  "estimate": 14.011169129886714,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 2.5918903798660917e-11,
                "MSE_M3": 2.4962570782363612e-11,
                "absolute_reduction": {
                  "ci95": [
                    2.055951210433622e-13,
                    1.920671989726053e-12
                  ],
                  "estimate": 9.563330162973038e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.8452462779340437,
                    7.3337930086311784
                  ],
                  "estimate": 3.6897124343148806,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "extra_trees",
            "maximum_loss_identity_error": 5.421010862427522e-20,
            "model_selection": {
              "components_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 1,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.8936705925896291,
                  0.8992629795869277,
                  0.8942932816933171
                ]
              },
              "components_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 1,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.8377031863576859,
                  0.841827808232227,
                  0.8391372718006349
                ]
              },
              "scalar_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 12,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.7757969028801935,
                  0.7602047152932443,
                  0.7594083375619243
                ]
              },
              "scalar_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.7365588035565134,
                  0.7245975285288907,
                  0.7268229579476949
                ]
              }
            },
            "scalar": {
              "MSE_B": 1.1556982825866607e-06,
              "MSE_M3": 1.0618905400972584e-06,
              "absolute_reduction": {
                "ci95": [
                  5.485844391982445e-08,
                  1.3716887906486942e-07
                ],
                "estimate": 9.380774248940238e-08,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  5.432928496539884,
                  11.045179094393903
                ],
                "estimate": 8.116975157170241,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    4.832521215682801e-08,
                    1.235991217873292e-07
                  ],
                  "estimate": 8.389650931200648e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    4.736085808390408,
                    9.877694621800174
                  ],
                  "estimate": 7.259378211087326,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    6.752115436603236e-09,
                    1.3815607858014261e-08
                  ],
                  "estimate": 1.0046877558099379e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.6102269559684603,
                    1.2167153532528225
                  ],
                  "estimate": 0.8693339524233488,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    5.165553506489773e-08,
                    1.2952722811520127e-07
                  ],
                  "estimate": 8.842672297276312e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    5.041661486364107,
                    10.389439000101076
                  ],
                  "estimate": 7.651367515650209,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -4.5679468949173545e-08,
                    -3.28688902444504e-08
                  ],
                  "estimate": -3.902876579672339e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -4.840640338159301,
                    -2.436570771077187
                  ],
                  "estimate": -3.377072232846967,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    2.9797268193516624e-09,
                    6.313296747401354e-09
                  ],
                  "estimate": 4.530213660756629e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.2694282101957446,
                    0.5544263280383155
                  ],
                  "estimate": 0.3919893045628826,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    -7.897053041990704e-09,
                    7.233137362509785e-10
                  ],
                  "estimate": -3.5956878740003917e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.7928095587924101,
                    0.06037391215956833
                  ],
                  "estimate": -0.3111268683338869,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "absolute": {
                  "ci95": [
                    1.0370707491732616e-09,
                    6.082012312606971e-09
                  ],
                  "estimate": 3.4761691060525733e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.08801512711271692,
                    0.5785926387868684
                  ],
                  "estimate": 0.3007851753722677,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "absolute": {
                  "ci95": [
                    -3.540289213656263e-09,
                    -6.914752223301516e-11
                  ],
                  "estimate": -1.7172378166370552e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.33576344301643263,
                    -0.005864464533343387
                  ],
                  "estimate": -0.14858876598774276,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "absolute": {
                  "ci95": [
                    3.1890780209066003e-10,
                    1.7318235652751626e-09
                  ],
                  "estimate": 9.73410764015202e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.02695052828674736,
                    0.1657491727479369
                  ],
                  "estimate": 0.08422706675971982,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "absolute": {
                  "ci95": [
                    -4.876843082626055e-10,
                    -1.1880373044961392e-11
                  ],
                  "estimate": -2.2858820563012412e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.04490515149236023,
                    -0.0010040709458670912
                  ],
                  "estimate": -0.019779228633835348,
                  "valid_replicates": 4000
                }
              },
              "r_w15": {
                "absolute": {
                  "ci95": [
                    2.3440635126343202e-11,
                    1.2926113726987624e-10
                  ],
                  "estimate": 7.074538592680573e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.0020440678942901824,
                    0.012146539959052445
                  ],
                  "estimate": 0.006121440776779977,
                  "valid_replicates": 4000
                }
              },
              "r_w16": {
                "absolute": {
                  "ci95": [
                    -1.2547117888268033e-11,
                    -2.0039515933319976e-12
                  ],
                  "estimate": -7.206188569064339e-12,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.0012276761677894926,
                    -0.00017150075433990325
                  ],
                  "estimate": -0.0006235354571035264,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    1.0304607463861936e-08,
                    2.1322899852128882e-08
                  ],
                  "estimate": 1.5441122600694397e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.9277467898869465,
                    1.8892041257901406
                  ],
                  "estimate": 1.3360859692665101,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    1.1560569386227096e-08,
                    2.5666480397872753e-08
                  ],
                  "estimate": 1.8147269116519093e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.059386684440485,
                    2.2184269037675013
                  ],
                  "estimate": 1.570242803848617,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    1.2390114773942442e-08,
                    2.75323864957964e-08
                  ],
                  "estimate": 1.9647734746673294e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.1720455395361908,
                    2.343769277056011
                  ],
                  "estimate": 1.7000747550388435,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    6.02509058666686e-09,
                    1.9489136959119937e-08
                  ],
                  "estimate": 1.2328560892441627e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.5844737058036776,
                    1.5540945353435203
                  ],
                  "estimate": 1.0667629326962473,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    5.3547841813345955e-09,
                    1.9272278510721766e-08
                  ],
                  "estimate": 1.1835374425530288e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.5266137271946479,
                    1.5523794906711008
                  ],
                  "estimate": 1.0240886054654845,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    -3.877227746428728e-09,
                    7.802906407594577e-09
                  ],
                  "estimate": 1.6154809516506763e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.4004949743984365,
                    0.5978512761061917
                  ],
                  "estimate": 0.13978397095433415,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    1.2856871085410495e-09,
                    1.0754915327539131e-08
                  ],
                  "estimate": 5.909361407339163e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.1287896552909218,
                    0.9283062724793092
                  ],
                  "estimate": 0.5113238893210907,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    2.595672043410706e-08,
                    4.3000065263175465e-08
                  ],
                  "estimate": 3.4287765728183905e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.0185278280466545,
                    4.436183412870237
                  ],
                  "estimate": 2.966844049594131,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    6.786073631666664e-09,
                    1.3957627969092276e-08
                  ],
                  "estimate": 1.0122019585178814e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.6136180167933698,
                    1.2281591850790372
                  ],
                  "estimate": 0.8758358247728735,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    -4.065277595282226e-11,
                    1.9603546494066097e-10
                  ],
                  "estimate": 7.514202707943388e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.0037519147119256697,
                    0.016953606775710395
                  ],
                  "estimate": 0.006501872349524697,
                  "valid_replicates": 4000
                }
              }
            }
          },
          "n16_xor_AC__ridge": {
            "cell": "n16_xor_AC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 1.1787919254403297e-06,
                "MSE_M3": 1.1302633145154392e-06,
                "absolute_reduction": {
                  "ci95": [
                    3.534456404138195e-08,
                    6.25764733550584e-08
                  ],
                  "estimate": 4.852861092489065e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.997388530893014,
                    5.511791876631771
                  ],
                  "estimate": 4.11680890219562,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 1.0335522148202672e-08,
                "MSE_M3": 9.47621857167607e-09,
                "absolute_reduction": {
                  "ci95": [
                    6.280321735318124e-10,
                    1.116053115516107e-09
                  ],
                  "estimate": 8.593035765266027e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    6.602763824407661,
                    10.448991544129598
                  ],
                  "estimate": 8.314079968142044,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 1.2552393078814219e-06,
                "MSE_M3": 1.2001919168929782e-06,
                "absolute_reduction": {
                  "ci95": [
                    4.0175673053368065e-08,
                    7.089443816635649e-08
                  ],
                  "estimate": 5.50473909884435e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.2051641266189437,
                    5.822370121876993
                  ],
                  "estimate": 4.385410068248407,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 2.2463717403076598e-09,
                "MSE_M3": 2.041224927168583e-09,
                "absolute_reduction": {
                  "ci95": [
                    1.4614347927186658e-10,
                    2.7245898005563375e-10
                  ],
                  "estimate": 2.0514681313907664e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    7.465353132106537,
                    11.157278924320146
                  ],
                  "estimate": 9.132362620933792,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 9.781655330123331e-09,
                "MSE_M3": 9.645935327635095e-09,
                "absolute_reduction": {
                  "ci95": [
                    8.296703009769413e-11,
                    1.9675169518520594e-10
                  ],
                  "estimate": 1.3572000248823665e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.0859990802011263,
                    1.735531726125685
                  ],
                  "estimate": 1.3874952439826505,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "MSE_B": 3.7105807672570184e-09,
                "MSE_M3": 3.667961745188089e-09,
                "absolute_reduction": {
                  "ci95": [
                    2.26762212564626e-11,
                    6.664975953043022e-11
                  ],
                  "estimate": 4.2619022068929615e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.8088361498004235,
                    1.4295511248983612
                  ],
                  "estimate": 1.1485809026179743,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "MSE_B": 1.7372396213840693e-09,
                "MSE_M3": 1.7040004048309863e-09,
                "absolute_reduction": {
                  "ci95": [
                    1.9697043290913547e-11,
                    4.973160882810154e-11
                  ],
                  "estimate": 3.323921655308332e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.4211965794310257,
                    2.662079595078826
                  ],
                  "estimate": 1.9133351636662208,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "MSE_B": 3.220953485070391e-10,
                "MSE_M3": 3.181232538459776e-10,
                "absolute_reduction": {
                  "ci95": [
                    1.918691128722957e-12,
                    6.698101792664819e-12
                  ],
                  "estimate": 3.972094661061557e-12,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.8229222496014321,
                    1.7025644986432202
                  ],
                  "estimate": 1.2332046021380996,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "MSE_B": 4.5554131419327974e-11,
                "MSE_M3": 4.498222612013806e-11,
                "absolute_reduction": {
                  "ci95": [
                    3.124967092554887e-13,
                    9.005223768702525e-13
                  ],
                  "estimate": 5.719052991899172e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.7436931584737009,
                    2.004132594386638
                  ],
                  "estimate": 1.2554411232770557,
                  "valid_replicates": 4000
                }
              },
              "r_w15": {
                "MSE_B": 3.2567817805722933e-12,
                "MSE_M3": 3.2431855208257448e-12,
                "absolute_reduction": {
                  "ci95": [
                    3.8090367209533004e-15,
                    2.4956303100041527e-14
                  ],
                  "estimate": 1.3596259746548804e-14,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.12768574141543582,
                    0.8263983553319063
                  ],
                  "estimate": 0.41747530730043636,
                  "valid_replicates": 4000
                }
              },
              "r_w16": {
                "MSE_B": 9.02228959259078e-14,
                "MSE_M3": 9.012626415652488e-14,
                "absolute_reduction": {
                  "ci95": [
                    -2.1294734503765756e-16,
                    4.241263585228994e-16
                  ],
                  "estimate": 9.663176938293383e-17,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.26132405470380055,
                    0.4332178305954033
                  ],
                  "estimate": 0.1071033781295261,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 2.4075214834953957e-08,
                "MSE_M3": 2.1207808605077832e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.167561453869699e-09,
                    3.6495995539863676e-09
                  ],
                  "estimate": 2.867406229876123e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    9.882917478042346,
                    14.584516756229588
                  ],
                  "estimate": 11.910199969277272,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 3.8569316035110575e-08,
                "MSE_M3": 3.5339397909416177e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.3871877819575204e-09,
                    4.181967882054365e-09
                  ],
                  "estimate": 3.229918125694401e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    6.889292532146396,
                    10.150332338469298
                  ],
                  "estimate": 8.37432046436636,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 4.652970110070008e-08,
                "MSE_M3": 4.385485401139624e-08,
                "absolute_reduction": {
                  "ci95": [
                    1.986907434820832e-09,
                    3.442516570202158e-09
                  ],
                  "estimate": 2.67484708930385e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    4.35008163428886,
                    7.360989621990555
                  ],
                  "estimate": 5.748687453450254,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 4.2493867818953624e-08,
                "MSE_M3": 4.1822985586366024e-08,
                "absolute_reduction": {
                  "ci95": [
                    4.0875611606082647e-10,
                    9.58110507300055e-10
                  ],
                  "estimate": 6.708822325876039e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.9588362723307094,
                    2.326315189522651
                  ],
                  "estimate": 1.578774225603368,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 3.828603798629124e-08,
                "MSE_M3": 3.751862060881492e-08,
                "absolute_reduction": {
                  "ci95": [
                    4.792518831110559e-10,
                    1.052303589585428e-09
                  ],
                  "estimate": 7.674173774763335e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.2351772966380306,
                    2.935537706934937
                  ],
                  "estimate": 2.0044314268065975,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 2.8510182129534e-08,
                "MSE_M3": 2.8549887809012846e-08,
                "absolute_reduction": {
                  "ci95": [
                    -1.1724596130760164e-10,
                    3.8763601496608325e-11
                  ],
                  "estimate": -3.9705679478847475e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.4258841667254188,
                    0.14193436886982125
                  ],
                  "estimate": -0.13926841750237695,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 1.6995633161570636e-08,
                "MSE_M3": 1.6802110834725988e-08,
                "absolute_reduction": {
                  "ci95": [
                    7.81143128652175e-11,
                    3.0811013904264984e-10
                  ],
                  "estimate": 1.9352232684464649e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.4863715237253147,
                    1.7503810727197717
                  ],
                  "estimate": 1.1386591191096425,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 1.0833517172195056e-08,
                "MSE_M3": 9.964886783568604e-09,
                "absolute_reduction": {
                  "ci95": [
                    6.313091998482622e-10,
                    1.1307639189388201e-09
                  ],
                  "estimate": 8.686303886264525e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    6.3771272424669,
                    10.044226380166045
                  ],
                  "estimate": 8.01799060101968,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 2.978477137702556e-11,
                "MSE_M3": 2.971590517694828e-11,
                "absolute_reduction": {
                  "ci95": [
                    -2.961900786933666e-14,
                    1.6675067354022035e-13
                  ],
                  "estimate": 6.886620007728541e-14,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.10009198224361208,
                    0.5947798736025162
                  ],
                  "estimate": 0.23121278725142494,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "ridge",
            "maximum_loss_identity_error": 2.625802136488331e-20,
            "model_selection": {
              "components_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  22.20896718841208,
                  2.674940742652524,
                  0.9482849610859817
                ]
              },
              "components_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  22.00106975409482,
                  2.618128254830671,
                  0.918580739965579
                ]
              },
              "scalar_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  13.353750052783557,
                  1.8972602784440773,
                  0.7130070314967016
                ]
              },
              "scalar_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  13.602092126535634,
                  1.795463312957555,
                  0.6784131244738525
                ]
              }
            },
            "scalar": {
              "MSE_B": 1.4378432039084722e-06,
              "MSE_M3": 1.368096169423624e-06,
              "absolute_reduction": {
                "ci95": [
                  5.13080162051123e-08,
                  8.966162821923459e-08
                ],
                "estimate": 6.974703448484817e-08,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  3.5735338165174992,
                  6.36501232763695
                ],
                "estimate": 4.850809482929407,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    5.6114207800775113e-08,
                    8.934603252176866e-08
                  ],
                  "estimate": 7.207741511479839e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    3.795450684305031,
                    6.548231974018856
                  ],
                  "estimate": 5.012884222623941,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    7.481012194863198e-09,
                    1.1977801762249314e-08
                  ],
                  "estimate": 9.600937477789472e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.5013621986609098,
                    0.8835577133756298
                  ],
                  "estimate": 0.6677318814521191,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    5.965026318999839e-08,
                    9.50866274714083e-08
                  ],
                  "estimate": 7.665174987826827e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    4.038944190310683,
                    6.9479480507146825
                  ],
                  "estimate": 5.331022859092474,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -1.8151438182582384e-08,
                    -1.5103233016004325e-08
                  ],
                  "estimate": -1.658695166236863e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -1.5775813471299582,
                    -0.8683389481574664
                  ],
                  "estimate": -1.1535994757481562,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    3.500621708001395e-09,
                    5.80648319965556e-09
                  ],
                  "estimate": 4.574334763469892e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.23703724211240168,
                    0.422407822752214
                  ],
                  "estimate": 0.3181386364685337,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    -6.803879028830521e-09,
                    -3.2054837147456214e-09
                  ],
                  "estimate": -4.902876444174758e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.5323196605560118,
                    -0.20518149608665712
                  ],
                  "estimate": -0.3409882545501016,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "absolute": {
                  "ci95": [
                    1.636349206483091e-09,
                    3.6449939593464108e-09
                  ],
                  "estimate": 2.5684828495866387e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.1077058659747741,
                    0.28192588432318116
                  ],
                  "estimate": 0.17863441873249894,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "absolute": {
                  "ci95": [
                    -2.8438252570727613e-09,
                    -1.363872648766388e-09
                  ],
                  "estimate": -2.041887667445216e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.2190681194855865,
                    -0.08929489642161259
                  ],
                  "estimate": -0.1420104544010624,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "absolute": {
                  "ci95": [
                    4.3679420096602003e-10,
                    1.0275151512060238e-09
                  ],
                  "estimate": 7.018429822484751e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.028708193076386182,
                    0.07803376457098042
                  ],
                  "estimate": 0.048812205693963266,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "absolute": {
                  "ci95": [
                    -3.633282754809064e-10,
                    -1.584520053417248e-10
                  ],
                  "estimate": -2.5144615538143204e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.02793565915130268,
                    -0.010328207524972332
                  ],
                  "estimate": -0.017487731255948418,
                  "valid_replicates": 4000
                }
              },
              "r_w15": {
                "absolute": {
                  "ci95": [
                    1.5636985523474686e-11,
                    6.261695792759633e-11
                  ],
                  "estimate": 3.760758963098226e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.0010654618342112805,
                    0.004745641392949479
                  ],
                  "estimate": 0.0026155556828974112,
                  "valid_replicates": 4000
                }
              },
              "r_w16": {
                "absolute": {
                  "ci95": [
                    -6.994944239610582e-12,
                    -2.976136422577092e-14
                  ],
                  "estimate": -3.4138088597407352e-12,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.0005182534017474851,
                    -2.365074427171108e-06
                  ],
                  "estimate": -0.0002374256699521213,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    1.3925855486628513e-08,
                    2.144692137761015e-08
                  ],
                  "estimate": 1.7487513253503363e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.9186101599346241,
                    1.598506369191232
                  ],
                  "estimate": 1.2162322849923597,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    1.492134637653658e-08,
                    2.4075939474798797e-08
                  ],
                  "estimate": 1.920878068976107e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.9995870755517324,
                    1.7609881932516978
                  ],
                  "estimate": 1.3359440471357424,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    1.392682498773676e-08,
                    2.222877703169695e-08
                  ],
                  "estimate": 1.7814820438710048e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.9244052030716648,
                    1.6489222893699707
                  ],
                  "estimate": 1.2389960456247406,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    6.020349658455548e-09,
                    1.2204834470189429e-08
                  ],
                  "estimate": 8.972536974552816e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.421397291650559,
                    0.871509174815799
                  ],
                  "estimate": 0.6240274982809583,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    6.288843444153883e-09,
                    1.1709882575033199e-08
                  ],
                  "estimate": 8.994489683911258e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.4303540247156438,
                    0.8708916375516225
                  ],
                  "estimate": 0.6255542787601348,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    -3.4530333680381633e-09,
                    1.7519527577135996e-09
                  ],
                  "estimate": -8.063381787943254e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.261398279836565,
                    0.12070281888968473
                  ],
                  "estimate": -0.056079701639404476,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    2.3099343202519025e-09,
                    6.3113791101897306e-09
                  ],
                  "estimate": 4.29730290754921e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.15501967368487637,
                    0.4788316786766636
                  ],
                  "estimate": 0.29887145523711506,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    -1.1767599674012984e-23,
                    5.6831046394503524e-24
                  ],
                  "estimate": -2.906469171928596e-24,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -8.416784138084785e-16,
                    4.1408328803919547e-16
                  ],
                  "estimate": -2.021408985366398e-16,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    7.508300201333488e-09,
                    1.2085912612369346e-08
                  ],
                  "estimate": 9.682236268948557e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.504072884921546,
                    0.8932468498250109
                  ],
                  "estimate": 0.6733860995850903,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    1.2894115375640973e-11,
                    1.4865937267691843e-10
                  ],
                  "estimate": 8.129879115908535e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.0009593751521727381,
                    0.010637944146044222
                  ],
                  "estimate": 0.005654218132971092,
                  "valid_replicates": 4000
                }
              }
            }
          },
          "n16_xor_CC__extra_trees": {
            "cell": "n16_xor_CC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 9.983021418258598e-06,
                "MSE_M3": 8.92522308254987e-06,
                "absolute_reduction": {
                  "ci95": [
                    6.817685415825847e-07,
                    1.438855432514332e-06
                  ],
                  "estimate": 1.0577983357087293e-06,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    6.9782813339683045,
                    14.165886882403624
                  ],
                  "estimate": 10.5959738178469,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 6.8907309486477745e-09,
                "MSE_M3": 5.940770537556956e-09,
                "absolute_reduction": {
                  "ci95": [
                    6.88603763539883e-10,
                    1.2475044390728623e-09
                  ],
                  "estimate": 9.49960411090819e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    11.738905017677274,
                    16.180571259765895
                  ],
                  "estimate": 13.786061568362898,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 1.01466150051164e-05,
                "MSE_M3": 9.058860497683894e-06,
                "absolute_reduction": {
                  "ci95": [
                    7.05677306557153e-07,
                    1.4762455224173614e-06
                  ],
                  "estimate": 1.0877545074325054e-06,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    7.11129577095743,
                    14.280045379103479
                  ],
                  "estimate": 10.720368387723477,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 1.4386245570172917e-09,
                "MSE_M3": 1.1982151861415241e-09,
                "absolute_reduction": {
                  "ci95": [
                    1.8167147432927963e-10,
                    3.076552456482404e-10
                  ],
                  "estimate": 2.4040937087576743e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    14.53915923507414,
                    19.267593772745943
                  ],
                  "estimate": 16.711057079006736,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 8.227892954783989e-08,
                "MSE_M3": 7.77149087569754e-08,
                "absolute_reduction": {
                  "ci95": [
                    1.706675900354632e-09,
                    7.41463395783018e-09
                  ],
                  "estimate": 4.564020790864501e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.0265222983948004,
                    9.024259004938234
                  ],
                  "estimate": 5.547010414386611,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "MSE_B": 2.459760546955411e-08,
                "MSE_M3": 2.384038917634375e-08,
                "absolute_reduction": {
                  "ci95": [
                    3.23842879555964e-11,
                    1.484532470111765e-09
                  ],
                  "estimate": 7.57216293210357e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.12140503114538266,
                    6.091054471065001
                  ],
                  "estimate": 3.0784146617344836,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "MSE_B": 4.990631884993076e-09,
                "MSE_M3": 4.917197003225907e-09,
                "absolute_reduction": {
                  "ci95": [
                    -4.427812429087556e-11,
                    1.8998124694051548e-10
                  ],
                  "estimate": 7.343488176716824e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.8517045755101667,
                    3.9039579408181853
                  ],
                  "estimate": 1.4714545865021282,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "MSE_B": 6.353611545963364e-10,
                "MSE_M3": 6.320264399314889e-10,
                "absolute_reduction": {
                  "ci95": [
                    -7.148833857327001e-12,
                    1.447126249165765e-11
                  ],
                  "estimate": 3.334714664847521e-12,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -1.1074030924325429,
                    2.3108501249144475
                  ],
                  "estimate": 0.5248534067157699,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "MSE_B": 4.9000612761577154e-11,
                "MSE_M3": 4.8939942119479964e-11,
                "absolute_reduction": {
                  "ci95": [
                    -5.169224829959397e-13,
                    6.336153413138463e-13
                  ],
                  "estimate": 6.067064209717785e-14,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -1.0630215424486689,
                    1.3171597049566368
                  ],
                  "estimate": 0.1238160885709403,
                  "valid_replicates": 4000
                }
              },
              "r_w15": {
                "MSE_B": 2.6988486879342238e-12,
                "MSE_M3": 2.71563437381144e-12,
                "absolute_reduction": {
                  "ci95": [
                    -4.513242510632925e-14,
                    1.1715153450521992e-14
                  ],
                  "estimate": -1.678568587721624e-14,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -1.5599180454853212,
                    0.45735764068010043
                  ],
                  "estimate": -0.6219572794970023,
                  "valid_replicates": 4000
                }
              },
              "r_w16": {
                "MSE_B": 8.940791323614755e-14,
                "MSE_M3": 9.025087566167644e-14,
                "absolute_reduction": {
                  "ci95": [
                    -1.7214778006399128e-15,
                    -2.9572585711404775e-17
                  ],
                  "estimate": -8.429624255288843e-16,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -1.8898924133020591,
                    -0.034439798379705434
                  ],
                  "estimate": -0.9428275361962872,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 1.755260551497333e-08,
                "MSE_M3": 1.455582480132352e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.2486972581851493e-09,
                    3.8686384876371856e-09
                  ],
                  "estimate": 2.9967807136498076e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    14.803073877231668,
                    19.723289526638286
                  ],
                  "estimate": 17.073138863021732,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 6.71314514992847e-08,
                "MSE_M3": 5.865933361483855e-08,
                "absolute_reduction": {
                  "ci95": [
                    6.022319116385048e-09,
                    1.1200425159561085e-08
                  ],
                  "estimate": 8.472117884446163e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    9.920288433062705,
                    15.438797163115536
                  ],
                  "estimate": 12.620191721217939,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 1.6840258484928002e-07,
                "MSE_M3": 1.4804526931640815e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.4380141714958707e-08,
                    2.6727069804632814e-08
                  ],
                  "estimate": 2.03573155328719e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    9.156332342559967,
                    15.157170562635832
                  ],
                  "estimate": 12.088481629359583,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 2.8307253174992997e-07,
                "MSE_M3": 2.507607766108961e-07,
                "absolute_reduction": {
                  "ci95": [
                    2.2253915836768858e-08,
                    4.2806814196856665e-08
                  ],
                  "estimate": 3.231175513903383e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    8.148339641509388,
                    14.752047777731145
                  ],
                  "estimate": 11.41465579132152,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 3.6353420057187664e-07,
                "MSE_M3": 3.2711099563868696e-07,
                "absolute_reduction": {
                  "ci95": [
                    2.3130943426190483e-08,
                    5.001737198722737e-08
                  ],
                  "estimate": 3.642320493318968e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    6.397716452144627,
                    13.55447721763287
                  ],
                  "estimate": 10.019196234052322,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 3.2786945529466494e-07,
                "MSE_M3": 2.9724159521630076e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.8196454137228495e-08,
                    4.2924126136529206e-08
                  ],
                  "estimate": 3.0627860078364236e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    5.5497297323119765,
                    13.03295301377568
                  ],
                  "estimate": 9.3414801482005,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 1.9347871637772816e-07,
                "MSE_M3": 1.7812595112920106e-07,
                "absolute_reduction": {
                  "ci95": [
                    8.127257494521029e-09,
                    2.2507111051749064e-08
                  ],
                  "estimate": 1.5352765248527113e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    4.209921405164552,
                    11.65195275255507
                  ],
                  "estimate": 7.935118413001013,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 7.10583183117533e-09,
                "MSE_M3": 6.150137461566973e-09,
                "absolute_reduction": {
                  "ci95": [
                    6.857861540238534e-10,
                    1.2589716160729888e-09
                  ],
                  "estimate": 9.556943696083563e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    11.355593243561081,
                    15.78527829654247
                  ],
                  "estimate": 13.449436917651921,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 2.4766361497195753e-11,
                "MSE_M3": 2.536986558266144e-11,
                "absolute_reduction": {
                  "ci95": [
                    -1.136455513544712e-12,
                    -1.519368459862628e-13
                  ],
                  "estimate": -6.035040854656827e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -4.370347021928077,
                    -0.6407080851500231
                  ],
                  "estimate": -2.4367894554636793,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "extra_trees",
            "maximum_loss_identity_error": 6.776263578034403e-20,
            "model_selection": {
              "components_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.6650434231044013,
                  0.6554398862751949,
                  0.6823587254685713
                ]
              },
              "components_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 4,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.6227340541723613,
                  0.6137299290622811,
                  0.6513193539433071
                ]
              },
              "scalar_B": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 1,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.506244968748876,
                  0.5125511699771671,
                  0.5558809029397673
                ]
              },
              "scalar_M3": {
                "grid": [
                  1,
                  4,
                  12
                ],
                "parameter": 1,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  0.45396696653395807,
                  0.45544983742178413,
                  0.5142255240855033
                ]
              }
            },
            "scalar": {
              "MSE_B": 1.0419606131761793e-05,
              "MSE_M3": 9.00864263139661e-06,
              "absolute_reduction": {
                "ci95": [
                  9.994233073997105e-07,
                  1.8702900490670786e-06
                ],
                "estimate": 1.4109635003651837e-06,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  9.846465986196012,
                  17.281566063785647
                ],
                "estimate": 13.541428366127805,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    1.7477982804891007e-06,
                    2.6853837481128e-06
                  ],
                  "estimate": 2.1904873599885595e-06,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    16.965439920507503,
                    25.562907703243788
                  ],
                  "estimate": 21.022746275517633,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    3.524941754236103e-08,
                    5.7919753628672495e-08
                  ],
                  "estimate": 4.6059188026989636e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.35079359871505617,
                    0.5408032533970151
                  ],
                  "estimate": 0.4420434654107385,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    1.7710366763235455e-06,
                    2.71319933510464e-06
                  ],
                  "estimate": 2.2143992630649733e-06,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    17.16182288688088,
                    25.832834499037993
                  ],
                  "estimate": 21.252235785716334,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -1.0150225675527367e-06,
                    -7.75921891729775e-07
                  ],
                  "estimate": -8.926511433393661e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -10.554257245075565,
                    -6.993138499785805
                  ],
                  "estimate": -8.567033456459766,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    1.8799418665426826e-08,
                    2.964150853379862e-08
                  ],
                  "estimate": 2.3911903076413984e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.18523807727304156,
                    0.278639674111861
                  ],
                  "estimate": 0.22948951019870129,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    1.076139662420898e-07,
                    1.8660625449882751e-07
                  ],
                  "estimate": 1.4633431036814165e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.0301991021322199,
                    1.8247329164730195
                  ],
                  "estimate": 1.4044130701070827,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "absolute": {
                  "ci95": [
                    3.43782750868152e-08,
                    7.359036106587465e-08
                  ],
                  "estimate": 5.3847657124331897e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.3290286099070621,
                    0.7365534832336312
                  ],
                  "estimate": 0.5167916756487522,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "absolute": {
                  "ci95": [
                    4.364974168294057e-09,
                    2.072430319460364e-08
                  ],
                  "estimate": 1.247556170215977e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.04153368833288729,
                    0.20772267756120838
                  ],
                  "estimate": 0.11973160544073605,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "absolute": {
                  "ci95": [
                    -2.0625010488782374e-09,
                    3.6844340549770873e-09
                  ],
                  "estimate": 7.722380446858181e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.01975913471422315,
                    0.03600262446807997
                  ],
                  "estimate": 0.007411393817774229,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "absolute": {
                  "ci95": [
                    -9.606508813330534e-10,
                    6.952394965776353e-10
                  ],
                  "estimate": -1.4049388249007122e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.009317440018024032,
                    0.006681490017853504
                  ],
                  "estimate": -0.0013483607797976898,
                  "valid_replicates": 4000
                }
              },
              "r_w15": {
                "absolute": {
                  "ci95": [
                    -2.2367776554554848e-10,
                    1.923684603912306e-10
                  ],
                  "estimate": -1.2969416673385927e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.0021455668231109863,
                    0.0018814277753182189
                  ],
                  "estimate": -0.00012447127568336404,
                  "valid_replicates": 4000
                }
              },
              "r_w16": {
                "absolute": {
                  "ci95": [
                    -5.78803335110873e-12,
                    7.308906488216542e-11
                  ],
                  "estimate": 3.1678849228594137e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -5.8032809664690676e-05,
                    0.0007192345906115867
                  ],
                  "estimate": 0.00030403115845260587,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    6.326951641202651e-08,
                    1.0226785945158412e-07
                  ],
                  "estimate": 8.17661131370358e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.6279221084826526,
                    0.9502791673481553
                  ],
                  "estimate": 0.7847332433016873,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    1.2525594514490625e-07,
                    2.0277124514696927e-07
                  ],
                  "estimate": 1.6233480994322283e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    1.248586314902549,
                    1.8866028652123685
                  ],
                  "estimate": 1.557974532726167,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    2.2123293563720969e-07,
                    3.432427405449451e-07
                  ],
                  "estimate": 2.7944178538680107e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.1831876309408345,
                    3.2096820236904846
                  ],
                  "estimate": 2.6818843423935816,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    2.9961413289232526e-07,
                    4.5934645538244856e-07
                  ],
                  "estimate": 3.7544256863926967e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.945983441729168,
                    4.31508220808106
                  ],
                  "estimate": 3.6032318678037036,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    3.32935462662001e-07,
                    5.133246713686516e-07
                  ],
                  "estimate": 4.1740660929013373e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    3.231592010287856,
                    4.831597650255351
                  ],
                  "estimate": 4.005973009073394,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    3.066383722946982e-07,
                    4.75432490977354e-07
                  ],
                  "estimate": 3.872565419585063e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.9627955859657273,
                    4.562554918304882
                  ],
                  "estimate": 3.7166140165129953,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    2.125217799506587e-07,
                    3.3898127074024235e-07
                  ],
                  "estimate": 2.735309488442057e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.0464983356272723,
                    3.294505769530362
                  ],
                  "estimate": 2.6251563195887893,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    -2.9601466964620415e-08,
                    1.1865763974320749e-07
                  ],
                  "estimate": 4.23336218487906e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.29144508299441074,
                    1.127031628477007
                  ],
                  "estimate": 0.40628811985269014,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    3.588321833350994e-08,
                    5.9002549975089024e-08
                  ],
                  "estimate": 4.6881758790785875e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.3559890112956611,
                    0.5501432970706783
                  ],
                  "estimate": 0.44993791701854763,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    1.8050692909454432e-10,
                    1.441666769066341e-09
                  ],
                  "estimate": 8.225707637962386e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.0017466825258926424,
                    0.014107286754490729
                  ],
                  "estimate": 0.007894451607809045,
                  "valid_replicates": 4000
                }
              }
            }
          },
          "n16_xor_CC__ridge": {
            "cell": "n16_xor_CC",
            "component_prediction_scope": "Scalar and component predictors fitted separately; component-model selection uses mean standardized error across all component targets.",
            "component_predictions": {
              "aggregate_scope": "Aggregate-sector predictions sum the independently learned output components; they are not separately fitted aggregate targets.",
              "high_weight_sum": {
                "MSE_B": 2.0359065951934702e-05,
                "MSE_M3": 1.9762350935316852e-05,
                "absolute_reduction": {
                  "ci95": [
                    4.6636018390744384e-07,
                    7.321397050287043e-07
                  ],
                  "estimate": 5.967150166178502e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.344429032714337,
                    3.5499512755611526
                  ],
                  "estimate": 2.930954779686958,
                  "valid_replicates": 4000
                }
              },
              "m": {
                "MSE_B": 1.1137747377199553e-08,
                "MSE_M3": 1.083172370403478e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.335821808542399e-10,
                    3.847180584852053e-10
                  ],
                  "estimate": 3.060236731647733e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.192994847229126,
                    3.4007372197930206
                  ],
                  "estimate": 2.747626273076047,
                  "valid_replicates": 4000
                }
              },
              "outside_selected": {
                "MSE_B": 2.0698649684813577e-05,
                "MSE_M3": 2.0087620171022093e-05,
                "absolute_reduction": {
                  "ci95": [
                    4.784600085723391e-07,
                    7.489600460511466e-07
                  ],
                  "estimate": 6.110295137914857e-07,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.3648425701248623,
                    3.5722189060879947
                  ],
                  "estimate": 2.9520259683403056,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "MSE_B": 2.3036895985022483e-09,
                "MSE_M3": 2.2180283149351123e-09,
                "absolute_reduction": {
                  "ci95": [
                    6.594355691153315e-11,
                    1.078217092830695e-10
                  ],
                  "estimate": 8.566128356713621e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.0730301612600512,
                    4.464402495334249
                  ],
                  "estimate": 3.7184386135540657,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "MSE_B": 1.4919111847048348e-07,
                "MSE_M3": 1.4651058100626e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.886663791901146e-09,
                    3.5259344904873947e-09
                  ],
                  "estimate": 2.6805374642234707e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.280488390023439,
                    2.3417315567784867
                  ],
                  "estimate": 1.796713833708404,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "MSE_B": 3.922467968212145e-08,
                "MSE_M3": 3.882102448665374e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.32313994130461e-10,
                    5.812331550982025e-10
                  ],
                  "estimate": 4.036551954677201e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.6089270032644298,
                    1.4734729750909643
                  ],
                  "estimate": 1.0290847464885877,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "MSE_B": 7.009621162982972e-09,
                "MSE_M3": 6.981628042939717e-09,
                "absolute_reduction": {
                  "ci95": [
                    4.420046656256304e-12,
                    5.225966930612213e-11
                  ],
                  "estimate": 2.7993120043256605e-11,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    0.06462894398570689,
                    0.741140687209135
                  ],
                  "estimate": 0.39935282367448255,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "MSE_B": 8.278842476771026e-10,
                "MSE_M3": 8.276142435510903e-10,
                "absolute_reduction": {
                  "ci95": [
                    -1.6278271306596272e-12,
                    2.2329516957079127e-12
                  ],
                  "estimate": 2.700041260122847e-13,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.20477613669868341,
                    0.26513863719638353
                  ],
                  "estimate": 0.03261375328373124,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "MSE_B": 6.037959976552239e-11,
                "MSE_M3": 6.044758417190881e-11,
                "absolute_reduction": {
                  "ci95": [
                    -1.6243551870687978e-13,
                    2.9955620608902244e-14
                  ],
                  "estimate": -6.798440638641972e-14,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.271819021823674,
                    0.048795469736732676
                  ],
                  "estimate": -0.1125949934256434,
                  "valid_replicates": 4000
                }
              },
              "r_w15": {
                "MSE_B": 3.0346984329073994e-12,
                "MSE_M3": 3.0409281531946852e-12,
                "absolute_reduction": {
                  "ci95": [
                    -1.2333182897434843e-14,
                    -2.0546313441849616e-16
                  ],
                  "estimate": -6.229720287285822e-15,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.410814907110777,
                    -0.006483039565318007
                  ],
                  "estimate": -0.2052830099931025,
                  "valid_replicates": 4000
                }
              },
              "r_w16": {
                "MSE_B": 9.750438417056378e-14,
                "MSE_M3": 9.750255865184836e-14,
                "absolute_reduction": {
                  "ci95": [
                    -2.5136156029935648e-17,
                    2.945036439462438e-17
                  ],
                  "estimate": 1.8255187154285357e-18,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.026333825129819487,
                    0.029046950440437386
                  ],
                  "estimate": 0.001872242700630946,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "MSE_B": 2.711865448165595e-08,
                "MSE_M3": 2.594664633251196e-08,
                "absolute_reduction": {
                  "ci95": [
                    9.217249815832671e-10,
                    1.443754725066043e-09
                  ],
                  "estimate": 1.1720081491439895e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    3.575741831336062,
                    5.218980091198426
                  ],
                  "estimate": 4.321778390357746,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "MSE_B": 1.2402776278930309e-07,
                "MSE_M3": 1.2006423251675127e-07,
                "absolute_reduction": {
                  "ci95": [
                    3.1095724545350314e-09,
                    4.874633566517198e-09
                  ],
                  "estimate": 3.963530272551817e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.6196255300887654,
                    3.871742638033076
                  ],
                  "estimate": 3.1956798892559366,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "MSE_B": 3.278944995626121e-07,
                "MSE_M3": 3.178551862683426e-07,
                "absolute_reduction": {
                  "ci95": [
                    7.889990502488765e-09,
                    1.2300532653285634e-08
                  ],
                  "estimate": 1.0039313294269465e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.517153523340911,
                    3.685623482130546
                  ],
                  "estimate": 3.061751053360515,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "MSE_B": 5.571473172792807e-07,
                "MSE_M3": 5.406150972139035e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.288958734792864e-08,
                    2.0287715459835934e-08
                  ],
                  "estimate": 1.6532220065377182e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.41870365935122,
                    3.579697524777677
                  ],
                  "estimate": 2.967297795870045,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "MSE_B": 7.355803747509945e-07,
                "MSE_M3": 7.156502464432533e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.5395476397725365e-08,
                    2.4597906237769576e-08
                  ],
                  "estimate": 1.9930128307741252e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.156904065886833,
                    3.301359069391021
                  ],
                  "estimate": 2.70944263765709,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "MSE_B": 6.696631081158728e-07,
                "MSE_M3": 6.523463817564797e-07,
                "absolute_reduction": {
                  "ci95": [
                    1.3282875102904179e-08,
                    2.1530924055403745e-08
                  ],
                  "estimate": 1.7316726359393116e-08,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.0192691462813146,
                    3.1790644993209876
                  ],
                  "estimate": 2.5858862687112185,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "MSE_B": 3.8199928028169345e-07,
                "MSE_M3": 3.730421512547133e-07,
                "absolute_reduction": {
                  "ci95": [
                    6.723901860554419e-09,
                    1.1297448908189645e-08
                  ],
                  "estimate": 8.957129026980163e-09,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    1.7827647564509945,
                    2.9365605563892383
                  ],
                  "estimate": 2.34480259239625,
                  "valid_replicates": 4000
                }
              },
              "selected_space": {
                "MSE_B": 1.1801566737353868e-08,
                "MSE_M3": 1.1489994198210796e-08,
                "absolute_reduction": {
                  "ci95": [
                    2.3731930828858693e-10,
                    3.9260496522769507e-10
                  ],
                  "estimate": 3.115725391430737e-10,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    2.098246517995333,
                    3.2562781243097367
                  ],
                  "estimate": 2.6400947101107874,
                  "valid_replicates": 4000
                }
              },
              "u": {
                "MSE_B": 3.628721379576657e-11,
                "MSE_M3": 3.62580493529265e-11,
                "absolute_reduction": {
                  "ci95": [
                    -6.63215178340072e-14,
                    1.2456281291000066e-13
                  ],
                  "estimate": 2.916444284006564e-14,
                  "valid_replicates": 4000
                },
                "relative_reduction_percent": {
                  "ci95": [
                    -0.18918508508457282,
                    0.33699150675761336
                  ],
                  "estimate": 0.0803711274285492,
                  "valid_replicates": 4000
                }
              }
            },
            "learner": "ridge",
            "maximum_loss_identity_error": 1.1519648082658485e-19,
            "model_selection": {
              "components_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  22.98300998470657,
                  2.632356557410101,
                  0.99265343239536
                ]
              },
              "components_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  21.88001030265083,
                  2.6240587769806307,
                  0.9826235142317347
                ]
              },
              "scalar_B": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  12.519255837997887,
                  2.1206241300765525,
                  0.8623730978838943
                ]
              },
              "scalar_M3": {
                "grid": [
                  0.1,
                  10.0,
                  1000.0
                ],
                "parameter": 1000.0,
                "score": "Mean training-fold-standardized squared error; grouped 3-fold CV",
                "scores": [
                  14.283585594931845,
                  2.094446868390297,
                  0.8450244727779053
                ]
              }
            },
            "scalar": {
              "MSE_B": 2.1507586223629995e-05,
              "MSE_M3": 2.0868638234498675e-05,
              "absolute_reduction": {
                "ci95": [
                  5.00615269280754e-07,
                  7.819338369294817e-07
                ],
                "estimate": 6.389479891313213e-07,
                "valid_replicates": 4000
              },
              "relative_reduction_percent": {
                "ci95": [
                  2.383592918358629,
                  3.5950462665758876
                ],
                "estimate": 2.9708028715436265,
                "valid_replicates": 4000
              }
            },
            "signed_loss_terms": {
              "high_weight_sum_aggregate": {
                "absolute": {
                  "ci95": [
                    5.78883082204835e-07,
                    8.578695710521258e-07
                  ],
                  "estimate": 7.150750960234391e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.7275496805782558,
                    3.972716820121697
                  ],
                  "estimate": 3.3247575464223833,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "m": {
                "absolute": {
                  "ci95": [
                    1.3494099128767469e-08,
                    2.1215956943938508e-08
                  ],
                  "estimate": 1.7163775591062593e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.06428533404793721,
                    0.09734714076682711
                  ],
                  "estimate": 0.07980335595356146,
                  "valid_replicates": 4000
                }
              },
              "outside_selected_aggregate": {
                "absolute": {
                  "ci95": [
                    5.864364820914601e-07,
                    8.681480229880541e-07
                  ],
                  "estimate": 7.238691105817766e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    2.7632088435431243,
                    4.017812098835484
                  ],
                  "estimate": 3.3656455124958407,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "prediction_change_penalty": {
                "absolute": {
                  "ci95": [
                    -1.1328268078648474e-07,
                    -9.142294636108492e-08
                  ],
                  "estimate": -1.0231288712156757e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.5787165551577489,
                    -0.3924410350729367
                  ],
                  "estimate": -0.4757060418484258,
                  "valid_replicates": 4000
                }
              },
              "r_omitted_low": {
                "absolute": {
                  "ci95": [
                    6.9533458570655755e-09,
                    1.0850817718401495e-08
                  ],
                  "estimate": 8.794014558337462e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.0330837123502239,
                    0.04991952871306377
                  ],
                  "estimate": 0.04088796607345755,
                  "valid_replicates": 4000
                }
              },
              "r_w10": {
                "absolute": {
                  "ci95": [
                    3.399947454233029e-08,
                    5.613624989208139e-08
                  ],
                  "estimate": 4.474324372620457e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.15728594616170144,
                    0.2650688475229636
                  ],
                  "estimate": 0.20803470580555422,
                  "valid_replicates": 4000
                }
              },
              "r_w11": {
                "absolute": {
                  "ci95": [
                    1.1152012565383782e-08,
                    2.2146914648210974e-08
                  ],
                  "estimate": 1.64275636057459e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.05068310355620391,
                    0.10514740752962255
                  ],
                  "estimate": 0.07638032197075297,
                  "valid_replicates": 4000
                }
              },
              "r_w12": {
                "absolute": {
                  "ci95": [
                    1.927196302178338e-09,
                    6.63593867722546e-09
                  ],
                  "estimate": 4.229451666764588e-09,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.008787028755029404,
                    0.0318314537560694
                  ],
                  "estimate": 0.019664929494123174,
                  "valid_replicates": 4000
                }
              },
              "r_w13": {
                "absolute": {
                  "ci95": [
                    -5.5845164405722384e-11,
                    1.5964869601265686e-09
                  ],
                  "estimate": 7.68688440760455e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.00024051085066433204,
                    0.00768362230851357
                  ],
                  "estimate": 0.0035740339839526528,
                  "valid_replicates": 4000
                }
              },
              "r_w14": {
                "absolute": {
                  "ci95": [
                    -4.0621280943332196e-11,
                    4.25489339967572e-10
                  ],
                  "estimate": 1.9391790046160624e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -0.0001864188982914618,
                    0.002055489069877918
                  ],
                  "estimate": 0.0009016255866432475,
                  "valid_replicates": 4000
                }
              },
              "r_w15": {
                "absolute": {
                  "ci95": [
                    1.1662150290286764e-11,
                    1.191804950541134e-10
                  ],
                  "estimate": 6.582519002615543e-11,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    5.396844860392756e-05,
                    0.0005742741100724778
                  ],
                  "estimate": 0.00030605568352358616,
                  "valid_replicates": 4000
                }
              },
              "r_w16": {
                "absolute": {
                  "ci95": [
                    -3.1575432978792052e-12,
                    1.8881308374980452e-11
                  ],
                  "estimate": 7.617543405498658e-12,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -1.495918984005829e-05,
                    8.880998722368859e-05
                  ],
                  "estimate": 3.541793730962427e-05,
                  "valid_replicates": 4000
                }
              },
              "r_w3": {
                "absolute": {
                  "ci95": [
                    2.5897149561191503e-08,
                    3.8666676408062246e-08
                  ],
                  "estimate": 3.197085967035019e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.12237406898815274,
                    0.17915157719096034
                  ],
                  "estimate": 0.1486492223624071,
                  "valid_replicates": 4000
                }
              },
              "r_w4": {
                "absolute": {
                  "ci95": [
                    4.888710015914265e-08,
                    7.287203988090438e-08
                  ],
                  "estimate": 6.044741643096506e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.2322687654124156,
                    0.3347122608060818
                  ],
                  "estimate": 0.28105160570995447,
                  "valid_replicates": 4000
                }
              },
              "r_w5": {
                "absolute": {
                  "ci95": [
                    7.718190644002485e-08,
                    1.1399919412423863e-07
                  ],
                  "estimate": 9.488236396943994e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.3665661693538684,
                    0.522128942641385
                  ],
                  "estimate": 0.441157659362046,
                  "valid_replicates": 4000
                }
              },
              "r_w6": {
                "absolute": {
                  "ci95": [
                    9.808931612376592e-08,
                    1.4593587566115256e-07
                  ],
                  "estimate": 1.213239070715452e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.46614183769082995,
                    0.6712109033754803
                  ],
                  "estimate": 0.5640982014906388,
                  "valid_replicates": 4000
                }
              },
              "r_w7": {
                "absolute": {
                  "ci95": [
                    1.0649507571109885e-07,
                    1.6093875556121094e-07
                  ],
                  "estimate": 1.3307586160237044e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.5050668691013939,
                    0.7400995960359886
                  ],
                  "estimate": 0.6187391751853697,
                  "valid_replicates": 4000
                }
              },
              "r_w8": {
                "absolute": {
                  "ci95": [
                    9.689677737247172e-08,
                    1.4799927890344159e-07
                  ],
                  "estimate": 1.2191426347896456e-07,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.4578129702627416,
                    0.6854808567375507
                  ],
                  "estimate": 0.5668430767234102,
                  "valid_replicates": 4000
                }
              },
              "r_w9": {
                "absolute": {
                  "ci95": [
                    6.708390724120221e-08,
                    1.0392134871190149e-07
                  ],
                  "estimate": 8.502411572643499e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.31327582988366715,
                    0.4851094860080569
                  ],
                  "estimate": 0.39532151512669766,
                  "valid_replicates": 4000
                }
              },
              "scalar_component_correction": {
                "absolute": {
                  "ci95": [
                    -1.4507361092099012e-22,
                    3.4375087117538856e-23
                  ],
                  "estimate": -5.769725104078911e-23,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    -7.030288237983397e-16,
                    1.561492499009681e-16
                  ],
                  "estimate": -2.682646506254532e-16,
                  "valid_replicates": 4000
                }
              },
              "selected_space_aggregate": {
                "absolute": {
                  "ci95": [
                    1.360590553401806e-08,
                    2.1541271036909075e-08
                  ],
                  "estimate": 1.7391765671111995e-08,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.06497520167264867,
                    0.09884638552912248
                  ],
                  "estimate": 0.08086340089621018,
                  "valid_replicates": 4000
                },
                "scope": "Aggregate of the constituent sector terms; not an additional term in the loss identity."
              },
              "u": {
                "absolute": {
                  "ci95": [
                    4.471492940846422e-11,
                    4.1095008279217205e-10
                  ],
                  "estimate": 2.2799008004940347e-10,
                  "valid_replicates": 4000
                },
                "percent_of_scalar_baseline_MSE": {
                  "ci95": [
                    0.00021777644602082217,
                    0.0019186192910001516
                  ],
                  "estimate": 0.001060044942648724,
                  "valid_replicates": 4000
                }
              }
            }
          }
        },
        "scientific_scope": "Native manuscript calibration centres for n14/n16; new train/evaluation instances. High Pauli weight is not by itself an entanglement or irreducible-many-body-correlation witness.",
        "source_sha256": "774ed44d7f333cb69b623a12e20fce528780c7bc289491d7054f42c581c13773",
        "stage": "fresh_native_size_targeted_extension",
        "status": "complete",
        "training_physical_closure_max": 6.938893903907228e-18,
        "version": "xor-weight-native-n14n16-analysis-20261125-v1"
      }
    }
  ]
}


==> source_data/xor_weight_primary.tsv <==
n	recipe	learner	quantity	estimate	ci95_lower	ci95_upper	units	family_id	family_sizes	family_effect_count	bootstrap_replicates	critical_value	confidence_scope
10	AC	extra_trees	high_weight_alignment	15.104181004185916	9.806665191547161	20.40169681682467	percent of scalar baseline MSE	xor_weight_n10n12_20261125	10,12	8	4000	2.6853646325710407	95% simultaneous within this family only; separate n10/n12 and n14/n16 families
10	AC	extra_trees	scalar_gain	14.393206538904607	8.30336759414706	20.483045483662153	percent of scalar baseline MSE	xor_weight_n10n12_20261125	10,12	8	4000	2.6853646325710407	95% simultaneous within this family only; separate n10/n12 and n14/n16 families
10	CC	extra_trees	high_weight_alignment	7.933573811662667	2.9055334189994113	12.961614204325922	percent of scalar baseline MSE	xor_weight_n10n12_20261125	10,12	8	4000	2.6853646325710407	95% simultaneous within this family only; separate n10/n12 and n14/n16 families
10	CC	extra_trees	scalar_gain	3.979197977433931	-1.5256477852130663	9.484043740080928	percent of scalar baseline MSE	xor_weight_n10n12_20261125	10,12	8	4000	2.6853646325710407	95% simultaneous within this family only; separate n10/n12 and n14/n16 families
12	AC	extra_trees	high_weight_alignment	9.203965196559334	4.552867746696069	13.8550626464226	percent of scalar baseline MSE	xor_weight_n10n12_20261125	10,12	8	4000	2.6853646325710407	95% simultaneous within this family only; separate n10/n12 and n14/n16 families
12	AC	extra_trees	scalar_gain	8.434063552373981	3.7396337240506794	13.128493380697282	percent of scalar baseline MSE	xor_weight_n10n12_20261125	10,12	8	4000	2.6853646325710407	95% simultaneous within this family only; separate n10/n12 and n14/n16 families
12	CC	extra_trees	high_weight_alignment	11.685237360330573	7.459096362621099	15.911378358040047	percent of scalar baseline MSE	xor_weight_n10n12_20261125	10,12	8	4000	2.6853646325710407	95% simultaneous within this family only; separate n10/n12 and n14/n16 families
12	CC	extra_trees	scalar_gain	7.655018246982415	3.21361904160495	12.09641745235988	percent of scalar baseline MSE	xor_weight_n10n12_20261125	10,12	8	4000	2.6853646325710407	95% simultaneous within this family only; separate n10/n12 and n14/n16 families
14	AC	extra_trees	high_weight_alignment	20.391827382548136	13.954605913130273	26.829048851966	percent of scalar baseline MSE	xor_weight_n14n16_20261125	14,16	8	4000	2.6264842164652533	95% simultaneous within this family only; separate n10/n12 and n14/n16 families
14	AC	extra_trees	scalar_gain	19.186198436214845	12.96255706140734	25.40983981102235	percent of scalar baseline MSE	xor_weight_n14n16_20261125	14,16	8	4000	2.6264842164652533	95% simultaneous within this family only; separate n10/n12 and n14/n16 families
14	CC	extra_trees	high_weight_alignment	14.425719314155561	10.609433815090993	18.242004813220127	percent of scalar baseline MSE	xor_weight_n14n16_20261125	14,16	8	4000	2.6264842164652533	95% simultaneous within this family only; separate n10/n12 and n14/n16 families
14	CC	extra_trees	scalar_gain	10.036091964453032	6.6790999814750025	13.393083947431062	percent of scalar baseline MSE	xor_weight_n14n16_20261125	14,16	8	4000	2.6264842164652533	95% simultaneous within this family only; separate n10/n12 and n14/n16 families
16	AC	extra_trees	high_weight_alignment	7.259378211087325	3.8269174530299637	10.691838969144687	percent of scalar baseline MSE	xor_weight_n14n16_20261125	14,16	8	4000	2.6264842164652533	95% simultaneous within this family only; separate n10/n12 and n14/n16 families
16	AC	extra_trees	scalar_gain	8.116975157170243	4.367953096391019	11.865997217949467	percent of scalar baseline MSE	xor_weight_n14n16_20261125	14,16	8	4000	2.6264842164652533	95% simultaneous within this family only; separate n10/n12 and n14/n16 families
16	CC	extra_trees	high_weight_alignment	21.022746275517633	15.256907475115396	26.78858507591987	percent of scalar baseline MSE	xor_weight_n14n16_20261125	14,16	8	4000	2.6264842164652533	95% simultaneous within this family only; separate n10/n12 and n14/n16 families
16	CC	extra_trees	scalar_gain	13.541428366127805	8.619030699502922	18.46382603275269	percent of scalar baseline MSE	xor_weight_n14n16_20261125	14,16	8	4000	2.6264842164652533	95% simultaneous within this family only; separate n10/n12 and n14/n16 families

